Blending of Cepheids in M33

A precise and accurate determination of the Hubble constant based on Cepheid variables requires proper characterization of many sources of systematic error. One of these is stellar blending, which biases the measured fluxes of Cepheids and the resulting distance estimates. We study the blending of 149 Cepheid variables in M33 by matching archival Hubble Space Telescope data with images obtained at the WIYN 3.5-m telescope, which differ by a factor of 10 in angular resolution. We find that 55+-4% of the Cepheids have no detectable nearby companions that could bias the WIYN V-band photometry, while the fraction of Cepheids affected below the 10% level is 73+-4%. The corresponding values for the I band are 60+-4% and 72+-4%, respectively. We find no statistically significant difference in blending statistics as a function of period or surface brightness. Additionally, we report all the detected companions within 2 arcseconds of the Cepheids (equivalent to 9 pc at the distance of M33) which may be used to derive empirical blending corrections for Cepheids at larger distances.

==> table2.dat <==
Title: Blending of Cepheids in M33
Authors: Chavez, J.M., Macri L.M., Pellerin, A.
Table: Cepheid Blending Levels
================================================================================
Byte-by-byte Description of file: table2.dat
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 19 A19    ---      ID     Cepheid ID (1)
  21- 26 F6.3   day      Period Period of Cepheid in days
  28- 33 F6.3   mag      V      V-band (F555W or F606W) magnitude of Cepheid
  35- 39 F5.3   mag      Verr   Uncertainty in V magnitude
  41- 45 F5.3   ---      S_V    V-band blending level
  47- 51 F5.3   ---      S_Verr Uncertainty in V-band blending level
  53- 58 F6.3   mag      I      I-band (F814W) magnitude of Cepheid
  60- 64 F5.3   mag      Ierr   Uncertainty in I magnitude
  66- 70 F5.3   ---      S_I    I-band blending level
  72- 76 F5.3   ---      S_Ierr Uncertainty in I-band blending level
  78- 82 F5.2   mag/sq " SF_V   V-band background surface brightness
  84- 88 F5.2   mag/sq " SF_I   I-band background surface brightness
  90- 92 A3     ---      HST    Field designation for HST image
  94- 96 A3     ---      WIYN   Field designation for WIYN image (1)
--------------------------------------------------------------------------------
Note (1): from Pellerin \& Macri (2011) [M33SSS]
--------------------------------------------------------------------------------
J013332.36+302819.8  2.689 21.635 0.038 0.000 0.000 21.008 0.083 0.000 0.000 21.92 21.26 m5a m0f
J013332.36+302819.8  2.689 21.635 0.038 0.000 0.000 21.008 0.032 0.000 0.000 21.92 21.26 m5a m0f
J013324.20+302248.9  2.695 21.620 0.038 0.073 0.005 21.369 0.029 0.155 0.008 21.51 20.96 q1a m0m
J013316.88+302157.9  3.187 22.737 0.106 0.316 0.087 21.839 0.055 0.000 0.000 21.55 21.01 q1a m0m
J013309.08+302354.6  3.260 22.215 0.067 0.000 0.000 21.750 0.043 0.000 0.000 21.94 21.39 q2a m0m
J013329.48+303614.3  3.760 21.520 0.102 0.000 0.000 20.893 0.125 0.000 0.000 21.41 20.56 m1w m0j
J013312.30+302355.7  4.053 21.457 0.072 0.089 0.041 20.787 0.062 0.000 0.000 21.87 21.33 q2a m0m
J013322.10+303731.9  4.584 20.768 0.087 0.000 0.000 20.520 0.082 0.000 0.000 21.72 21.03 h5a m0j
J013428.61+304820.7  4.634 22.243 0.059 0.000 0.000 21.389 0.085 0.000 0.000 21.89 20.45 b4w m03
J013350.94+303117.4  4.767 21.559 0.060 0.158 0.015 20.927 0.035 0.564 0.025 21.33 20.46 jbw m0e
J013320.60+303458.4  4.889 21.090 0.137 0.123 0.024 21.004 0.128 0.000 0.000 21.53 20.85 m3w m0k
J013319.10+303305.6  4.933 21.445 0.048 0.000 0.000 20.931 0.068 0.000 0.000 21.30 20.78 m4w m0k
J013307.46+302512.6  5.166 21.949 0.037 0.000 0.000 21.250 0.033 0.000 0.000 21.90 21.37 q2a m0m
J013328.77+303753.4  5.176 21.196 0.054 0.163 0.016 20.954 0.065 0.364 0.050 21.29 20.40 m1w m0j
J013342.17+304841.0  5.177 21.321 0.102 0.040 0.005 20.961 0.047 0.063 0.003 21.76 21.14 d2a m0b
J013341.39+304736.4  5.190 21.837 0.051 0.148 0.013 21.152 0.049 0.152 0.009 21.69 21.05 d2a m0b
J013316.08+302051.8  5.204 21.642 0.065 0.000 0.000 21.055 0.058 0.000 0.000 21.48 20.91 q1a m0n
J013405.98+303454.0  5.281 21.034 0.048 0.047 0.011 20.539 0.024 0.000 0.000 21.02 20.38 j2w m0e
J013321.78+303234.9  5.282 21.685 0.298 0.398 0.119 20.858 0.038 0.000 0.000 21.31 20.78 m4w m0k
J013308.37+302607.0  5.314 21.774 0.057 0.000 0.000 21.151 0.055 0.000 0.000 22.07 21.39 n3a m0l
J013408.64+303754.7  5.316 21.287 0.058 0.000 0.000 20.693 0.089 0.110 0.021 21.08 20.20 g2w m0d
J013325.71+302138.7  5.571 21.538 0.045 0.076 0.007 21.272 0.029 0.128 0.010 21.54 21.01 q1a m0m
J013321.51+302132.0  5.683 21.555 0.066 0.074 0.015 20.974 0.037 0.092 0.018 21.54 21.00 q1a m0m
J013332.14+303002.3  5.791 21.803 0.108 0.207 0.015 20.981 0.030 0.067 0.004 24.53 23.07 m6a m0f
J013429.09+303735.1  5.828 21.782 0.034 0.157 0.007 21.584 0.074 0.170 0.014 21.81 21.14 f1a m05
J013425.11+303541.4  5.868 20.809 0.033 0.000 0.000 20.667 0.081 0.000 0.000 21.80 21.12 f1a m05
J013350.99+303156.4  5.889 21.403 0.091 0.254 0.061 20.762 0.113 0.417 0.146 21.14 20.25 jcw m0e
J013407.94+303831.2  5.902 21.060 0.028 0.000 0.000 20.796 0.072 0.144 0.024 21.11 20.24 g2w m0d
J013359.89+303800.0  5.997 21.204 0.057 0.000 0.000 20.698 0.065 0.000 0.000 20.52 19.83 gew m0d
J013349.55+304743.7  6.010 21.718 0.031 0.000 0.000 21.161 0.078 0.000 0.000 21.39 20.53 d4w m0b
J013333.08+304230.8  6.015 21.802 0.065 0.000 0.000 21.165 0.053 0.000 0.000 21.10 20.55 h1w m0c
J013350.67+303445.9  6.031 21.063 0.064 0.235 0.016 21.013 0.034 0.612 0.021 21.20 20.51 j2a m0e
J013325.62+303510.8  6.111 21.010 0.040 0.000 0.000 20.659 0.084 0.000 0.000 21.41 20.71 m3w m0k
J013328.37+303730.9  6.116 21.238 0.057 0.000 0.000 20.621 0.069 0.000 0.000 21.30 20.39 m1w m0j
J013353.70+303152.0  6.276 21.709 0.103 0.491 0.048 20.788 0.056 0.041 0.003 21.53 20.92 j4a m0e
J013346.45+304740.5  6.333 21.272 0.065 0.100 0.015 20.557 0.085 0.000 0.000 21.31 20.45 d4w m0b
J013401.87+304148.3  6.333 21.714 0.035 0.000 0.000 21.128 0.071 0.369 0.033 21.07 20.16 g1w m0c
J013400.58+303630.6  6.346 20.846 0.021 0.000 0.000 20.335 0.048 0.000 0.000 20.68 20.06 gew m0d
J013351.82+303310.9  6.504 22.100 0.093 0.000 0.000 21.279 0.041 0.417 0.175 21.19 20.35 jaw m0e
J013329.22+303136.0  6.530 21.020 0.049 0.000 0.000 20.496 0.042 0.000 0.000 22.88 22.26 m6a m0k
J013315.71+303319.3  6.557 21.464 0.161 0.084 0.019 20.615 0.052 0.084 0.015 21.45 20.96 m4w m0k
J013302.03+302553.4  6.611 21.329 0.041 0.084 0.034 20.747 0.054 0.000 0.000 22.10 21.43 n3a m0m
J013326.01+303742.3  6.640 21.025 0.046 0.000 0.000 20.738 0.070 0.000 0.000 21.51 20.81 h5a m0j
J013428.70+303723.6  6.778 21.400 0.193 0.328 0.152 20.751 0.042 0.139 0.017 21.81 21.14 f1a m05
J013431.00+303703.8  6.893 21.485 0.037 0.000 0.000 21.004 0.045 0.000 0.000 21.87 21.21 f1a m05
J013433.62+303855.8  6.934 22.245 0.035 0.000 0.000 20.971 0.059 0.000 0.000 21.99 21.15 f1w m05
J013330.94+303051.1  7.183 22.486 0.144 1.172 0.171 21.108 0.103 0.043 0.005 23.70 22.69 m6a m0e
J013331.62+302905.1  7.209 20.643 0.085 0.421 0.047 20.580 0.063 0.826 0.053 24.78 23.40 m6a m0f
J013402.19+303741.8  7.318 21.273 0.048 0.000 0.000 20.593 0.033 0.000 0.000 20.66 19.91 gdw m0d
J013356.13+303803.9  7.350 20.765 0.057 0.000 0.000 20.466 0.072 0.000 0.000 20.62 19.97 gew m0d
J013304.62+302537.4  7.454 21.608 0.073 0.158 0.027 20.688 0.038 0.046 0.005 22.07 21.39 n3a m0m
J013327.07+303959.9  7.670 22.324 0.140 0.063 0.009 21.132 0.053 0.106 0.008 21.53 20.84 h5a m0j
J013358.70+303316.6  7.697 20.973 0.059 0.145 0.011 20.444 0.051 0.075 0.007 21.37 20.79 j4a m0e
J013404.26+304115.0  7.811 21.480 0.035 0.076 0.010 20.572 0.032 0.000 0.000 21.07 20.14 g1w m0c
J013348.86+303415.9  7.963 20.633 0.077 0.000 0.000 20.524 0.065 0.000 0.000 21.26 20.54 j2a m0e
J013332.41+303143.7  7.965 21.263 0.090 0.046 0.005 21.131 0.094 0.104 0.010 22.65 22.02 m6a m0k
J013338.25+304251.0  8.039 20.980 0.066 0.000 0.000 20.229 0.073 0.000 0.000 21.11 20.48 h1w m0c
J013341.67+304311.5  8.063 21.524 0.079 0.000 0.000 20.816 0.069 0.000 0.000 21.10 20.50 h1w m0c
J013437.42+304747.7  8.082 21.181 0.045 0.000 0.000 20.399 0.049 0.000 0.000 21.94 20.62 b4w m03
J013329.84+303452.9  8.093 20.759 0.039 0.100 0.024 20.274 0.079 0.000 0.000 21.39 20.71 m3w m0k
J013348.80+303044.8  8.182 21.397 0.047 0.000 0.000 20.514 0.032 0.105 0.007 21.34 20.48 jbw m0e
J013402.47+303831.7  8.329 21.722 0.114 0.581 0.064 21.045 0.063 0.884 0.304 20.85 19.99 g2w m0d
J013320.20+303519.5  8.349 20.475 0.077 0.045 0.008 20.047 0.062 0.060 0.008 21.54 20.85 m3w m0j
J013406.60+303816.7  8.618 21.104 0.034 0.060 0.007 20.793 0.127 0.000 0.000 21.07 20.20 g2w m0d
J013307.09+302530.7  8.642 21.463 0.051 0.000 0.000 20.688 0.037 0.000 0.000 22.06 21.39 n3a m0m
J013328.75+303131.6  8.700 21.448 0.042 0.000 0.000 20.690 0.029 0.047 0.002 22.94 22.48 m6a m0k
J013322.95+303040.0  8.741 21.196 0.092 0.111 0.012 20.434 0.045 0.055 0.005 24.26 23.50 m6a m0l
J013328.78+303440.3  8.901 20.352 0.086 0.000 0.000 19.768 0.029 0.000 0.000 21.40 20.71 m3w m0k
J013413.89+303212.2  9.091 21.000 0.090 0.047 0.010 20.340 0.094 0.000 0.000 21.51 20.71 j1w m0e
J013352.79+303416.4  9.222 21.278 0.062 0.090 0.007 20.541 0.054 0.112 0.007 21.21 20.57 j2a m0e
J013341.04+304339.9  9.517 20.944 0.102 0.000 0.000 20.535 0.083 0.000 0.000 21.12 20.51 h1w m0c
J013350.67+304714.6  9.716 20.638 0.023 0.000 0.000 19.782 0.092 0.000 0.000 21.31 20.45 d4w m0b
J013349.29+303218.2  9.802 21.195 0.043 0.000 0.000 20.281 0.040 0.140 0.013 21.05 20.20 jbw m0e
J013408.83+303946.2 10.120 20.749 0.052 0.000 0.000 19.980 0.054 0.000 0.000 20.97 20.09 g2w m0c
J013355.02+303537.2 10.130 21.640 0.123 0.636 0.071 20.119 0.055 0.048 0.005 21.17 20.46 j2a m0d
J013356.12+303902.9 10.426 21.082 0.046 0.103 0.019 20.328 0.081 0.134 0.024 20.30 19.32 gbw m0d
J013341.92+302951.8 10.594 21.275 0.066 0.179 0.022 20.291 0.039 0.000 0.000 21.81 21.18 m5a m0f
J013335.57+303649.6 10.686 20.927 0.160 0.477 0.096 20.876 0.072 0.881 0.116 21.11 20.47 h4a m0d
J013405.93+303819.2 10.729 21.359 0.047 0.000 0.000 20.242 0.117 0.000 0.000 21.06 20.20 g2w m0d
J013323.04+303216.4 11.138 21.120 0.068 0.128 0.012 20.943 0.117 0.130 0.014 23.46 22.78 m6a m0k
J013327.35+303551.5 11.213 21.175 0.061 0.000 0.000 20.715 0.219 0.000 0.000 21.44 20.57 m1w m0j
J013325.56+303427.3 11.458 20.421 0.056 0.000 0.000 19.856 0.068 0.000 0.000 21.42 20.72 m3w m0k
J013413.44+303317.7 11.470 20.688 0.041 0.000 0.000 20.065 0.049 0.000 0.000 21.22 20.50 j1w m0e
J013326.71+303112.5 11.484 21.193 0.092 0.000 0.000 20.667 0.089 0.000 0.000 23.73 23.07 m6a m0k
J013340.17+304740.3 11.495 21.361 0.049 0.235 0.024 20.613 0.034 0.267 0.023 21.73 21.08 d2a m0b
J013353.45+303308.5 11.500 20.955 0.086 0.442 0.108 19.982 0.056 0.058 0.005 21.38 20.66 h5a m0j
J013357.37+304113.3 11.609 21.208 0.037 0.000 0.000 20.142 0.025 0.000 0.000 20.97 20.03 g1w m0c
J013336.28+303731.3 11.784 21.238 0.041 0.128 0.006 20.412 0.038 0.182 0.009 21.18 20.53 h4a m0d
J013334.21+304725.7 11.871 20.454 0.091 0.000 0.000 19.823 0.041 0.000 0.000 21.75 21.13 d2a m0b
J013312.65+303411.7 11.872 21.106 0.081 0.000 0.000 21.358 0.099 0.000 0.000 21.32 20.83 m4w m0k
J013339.67+302709.0 12.022 20.670 0.054 0.128 0.009 20.163 0.035 0.263 0.011 21.89 21.27 m5a m0f
J013341.22+304754.8 12.122 21.033 0.059 0.103 0.007 20.286 0.031 0.140 0.006 21.71 21.05 d2a m0a
J013357.61+303805.3 12.348 20.698 0.014 0.192 0.008 20.122 0.117 0.111 0.031 20.63 19.97 gew m0d
J013429.88+304754.1 12.486 21.385 0.043 0.000 0.000 20.289 0.040 0.000 0.000 21.88 20.94 b4w m02
J013349.83+303758.7 12.902 20.584 0.058 0.000 0.000 19.822 0.069 0.000 0.000 20.64 19.66 j5w m0d
J013406.13+303733.9 13.017 21.741 0.041 0.498 0.032 20.177 0.051 0.332 0.032 20.84 19.97 g2w m0d
J013331.65+303931.4 13.165 19.905 0.103 0.055 0.006 19.739 0.090 0.173 0.011 21.45 20.75 h5a m0j
J013426.32+303827.6 13.192 20.688 0.046 0.000 0.000 20.527 0.069 0.108 0.024 21.76 21.08 f1a m05
J013408.17+303931.8 13.319 21.127 0.057 0.000 0.000 20.149 0.043 0.000 0.000 20.96 20.09 g2w m0c
J013329.58+303108.7 13.336 21.319 0.100 0.304 0.021 20.830 0.082 0.307 0.025 23.62 22.71 m6a m0k
J013402.59+303628.2 13.635 20.878 0.073 0.000 0.000 20.139 0.073 0.000 0.000 20.68 20.07 gew m0d
J013338.80+303751.5 13.775 21.157 0.063 0.069 0.006 20.330 0.049 0.096 0.007 21.12 20.44 h4a m0d
J013338.39+304751.3 13.886 21.183 0.095 0.727 0.129 20.085 0.053 0.000 0.000 21.69 21.00 d2a m0b
J013408.40+303817.0 14.342 20.722 0.053 0.000 0.000 19.999 0.056 0.000 0.000 20.82 20.21 gdw m0d
J013405.93+303928.5 14.583 20.423 0.047 0.000 0.000 19.546 0.021 0.000 0.000 20.95 20.09 g2w m0c
J013332.16+303945.7 14.959 20.439 0.077 0.000 0.000 19.636 0.060 0.000 0.000 21.48 20.75 h5a m0j
J013348.21+303800.1 15.069 20.682 0.070 0.192 0.013 20.158 0.065 0.355 0.020 20.79 20.14 h4a m0d
J013336.71+304916.9 15.084 21.279 0.049 0.222 0.022 20.193 0.037 0.058 0.011 21.84 21.20 d2a m0a
J013327.68+303423.8 15.472 20.343 0.161 0.000 0.000 19.266 0.069 0.000 0.000 21.41 20.72 m3w m0k
J013342.28+303747.4 15.633 20.557 0.038 0.051 0.007 19.872 0.029 0.060 0.006 20.89 20.26 h4a m0d
J013334.38+303530.7 15.840 20.953 0.128 0.000 0.000 19.530 0.056 0.000 0.000 21.23 20.37 m1w m0d
J013329.28+303100.2 15.953 20.897 0.107 0.063 0.021 19.685 0.047 0.000 0.000 23.66 22.64 m6a m0k
J013353.46+303535.4 17.509 20.260 0.222 0.099 0.021 19.646 0.029 0.194 0.009 21.11 20.44 j2a m0d
J013330.80+303111.3 17.534 20.894 0.048 0.000 0.000 19.882 0.051 0.000 0.000 23.36 22.52 m6a m0k
J013330.12+303638.1 17.974 20.965 0.073 0.197 0.059 19.718 0.093 0.000 0.000 21.40 20.57 m1w m0j
J013346.54+304644.9 18.812 20.316 0.060 0.000 0.000 19.244 0.019 0.059 0.004 21.31 20.45 d4w m0b
J013406.79+303939.9 18.894 20.504 0.054 0.000 0.000 19.549 0.045 0.000 0.000 20.96 20.09 g2w m0c
J013410.27+303407.7 19.351 20.008 0.121 0.000 0.000 20.332 0.120 0.000 0.000 21.26 20.63 j2w m0e
J013321.16+303116.4 19.646 20.904 0.041 0.000 0.000 19.982 0.038 0.000 0.000 22.99 23.11 m6a m0k
J013330.15+303803.9 19.932 21.214 0.052 0.000 0.000 20.375 0.043 0.000 0.000 21.21 20.62 j4a m0e
J013326.10+303320.0 19.995 20.419 0.059 0.000 0.000 19.713 0.082 0.000 0.000 21.42 20.72 m3w m0k
J013324.63+303517.8 20.505 20.477 0.021 0.553 0.093 19.422 0.076 0.000 0.000 21.53 20.86 m3w m0j
J013328.85+302259.1 20.520 20.716 0.093 0.000 0.000 19.556 0.071 0.000 0.000 22.15 21.32 q2w m0m
J013401.78+303922.9 21.667 20.228 0.057 0.000 0.000 18.989 0.064 0.000 0.000 20.85 20.00 g2w m0c
J013330.39+303555.5 22.076 19.819 0.089 0.000 0.000 18.853 0.051 0.000 0.000 21.26 20.38 m1w m0j
J013333.27+303747.6 22.649 20.369 0.042 0.042 0.003 19.563 0.035 0.090 0.007 21.18 20.58 h4a m0d
J013322.63+303454.9 22.978 20.172 0.043 0.000 0.000 19.575 0.023 0.127 0.014 21.54 20.85 m3w m0k
J013350.75+303544.4 23.314 20.317 0.393 0.000 0.000 19.544 0.038 0.000 0.000 21.19 20.46 j2a m0d
J013417.54+303819.6 23.316 20.429 0.039 0.000 0.000 20.112 0.086 0.000 0.000 21.43 20.81 f1a m05
J013358.86+303719.8 24.570 20.773 0.049 0.164 0.040 19.411 0.035 0.000 0.000 21.01 20.02 j5w m0d
J013318.09+302107.1 24.784 20.625 0.095 0.095 0.019 19.581 0.030 0.047 0.007 21.55 21.01 q1a m0n
J013401.23+303113.5 24.924 19.486 0.131 0.000 0.000 19.694 0.122 0.000 0.000 21.75 21.11 j4a m0e
J013350.51+304753.7 26.491 20.510 0.032 0.000 0.000 19.392 0.086 0.000 0.000 21.39 20.53 d4w m0b
J013347.20+303536.5 26.498 20.068 0.160 0.000 0.000 18.959 0.049 0.000 0.000 21.21 20.48 j2a m0d
J013331.38+303016.9 26.905 20.464 0.089 0.219 0.072 19.795 0.094 0.000 0.000 24.28 22.96 m6a m0f
J013354.28+304110.7 28.039 19.076 0.042 0.000 0.000 18.658 0.225 0.312 0.074 20.64 19.55 g6w m0c
J013418.46+310009.5 28.173 20.212 0.041 0.063 0.004 19.553 0.026 0.145 0.006 21.85 21.21 m5a m0f
J013332.91+303549.0 30.263 20.214 0.051 0.000 0.000 19.068 0.063 0.000 0.000 21.23 20.39 m1w m0j
J013329.46+303557.4 30.678 19.976 0.130 0.000 0.000 18.479 0.032 0.000 0.000 21.26 20.37 m1w m0j
J013354.78+304106.1 33.960 19.904 0.116 0.077 0.011 18.581 0.038 0.226 0.015 20.64 19.61 g6w m0c
J013352.47+303844.2 35.845 19.055 0.058 0.000 0.000 18.354 0.065 0.200 0.045 20.06 19.13 gbw m0d
J013341.20+303550.4 36.117 20.181 0.088 0.000 0.000 19.225 0.027 0.158 0.011 21.04 20.41 j2a m0d
J013327.46+303707.8 37.345 18.974 0.066 0.000 0.000 18.111 0.045 0.000 0.000 21.42 20.57 m1w m0j
J013350.90+303336.1 37.585 20.609 0.042 0.000 0.000 19.169 0.029 0.000 0.000 21.20 20.37 jaw m0e
J013414.26+302750.4 38.915 19.798 0.049 0.000 0.000 18.911 0.025 0.000 0.000 22.02 21.39 l1a m0f
J013329.23+303744.9 46.059 20.760 0.208 0.758 0.187 19.052 0.090 0.000 0.000 21.39 20.69 h5a m0j
J013359.47+303226.6 50.024 19.749 0.138 0.000 0.000 19.056 0.095 0.000 0.000 21.52 20.91 j4a m0e
J013331.07+303143.5 55.189 19.795 0.076 0.296 0.046 18.675 0.055 0.000 0.000 22.61 22.03 m6a m0k
J013405.16+303851.1 55.751 20.089 0.131 0.000 0.000 18.652 0.190 0.000 0.000 20.87 20.01 g2w m0d
J013403.86+303910.9 57.546 19.933 0.109 0.099 0.030 18.620 0.213 0.357 0.086 20.86 20.01 g2w m0d


==> table3.dat <==
Title: Blending of Cepheids in M33
Authors: Chavez, J.M., Macri L.M., Pellerin, A.
Table: Stars detected within 2 arcseconds of Cepheid variables
================================================================================
Byte-by-byte Description of file: table3.dat
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---      ID     Star ID (1)
  26- 31 F6.3   arcsec   dx     x-axis separation between Cepheid and star
  33- 38 F6.3   arcsec   dy     y-axis separation between Cepheid and star
  40- 44 F5.3   arcsec   dr     radial separation between Cepheid and star
  46- 51 F6.3   mag      V      ? V-band (F555W or F606W) magnitude of star
  53- 57 F5.3   mag      Verr   ? Uncertainty in V-band magnitude
  59- 64 F6.3   mag      I      ? I-band (F814W) magnitude of star    
  66- 70 F5.3   mag      Ierr   ? Uncertainty in I-band magnitude
--------------------------------------------------------------------------------
Note (1): based on Cepheid ID from Pellerin \& Macri (2011) [M33SSS] followed by
          a unique 3-digit number
--------------------------------------------------------------------------------
J013302.03+302553.4-c001 -0.112  0.010 0.112 24.021 0.434             
J013302.03+302553.4-c002 -0.109  0.221 0.247 25.333 0.134 25.139 0.115
J013302.03+302553.4-c003  0.333 -0.132 0.358 26.490 0.091             
J013302.03+302553.4-c004 -0.306  0.260 0.402 26.442 0.190 25.226 0.338
J013302.03+302553.4-c005  0.375  0.203 0.427 25.891 0.126 24.051 0.085
J013302.03+302553.4-c006  0.454 -0.033 0.455 25.141 0.119 24.446 0.099
J013302.03+302553.4-c007  0.047  0.567 0.569 27.163 0.113             
J013302.03+302553.4-c008  0.128  0.652 0.664 27.007 0.081             
J013302.03+302553.4-c009  0.109 -0.743 0.751 26.728 0.069 26.302 0.096
J013302.03+302553.4-c010 -0.790 -0.128 0.800 22.802 0.071 21.326 0.048
J013302.03+302553.4-c011 -0.787 -0.223 0.818 25.424 0.247             
J013302.03+302553.4-c012  0.069  0.870 0.872 27.152 0.145             
J013302.03+302553.4-c013  0.877  0.051 0.878 27.355 0.143             
J013302.03+302553.4-c014  0.855 -0.279 0.899 26.387 0.133 25.761 0.105
J013302.03+302553.4-c015 -0.853  0.323 0.912 27.702 0.143             
J013302.03+302553.4-c016  0.628  0.738 0.969 25.763 0.101 25.536 0.100
J013302.03+302553.4-c017  0.289 -0.941 0.985 26.810 0.114 26.077 0.119
J013302.03+302553.4-c018 -1.016  0.074 1.019 24.672 0.065 23.880 0.071
J013302.03+302553.4-c019  0.588  0.858 1.040 27.127 0.113             
J013302.03+302553.4-c020 -0.842  0.663 1.071 26.431 0.096 26.194 0.111
J013302.03+302553.4-c021  0.512 -0.966 1.093 27.062 0.111 26.481 0.094
J013302.03+302553.4-c022  0.187  1.099 1.115 27.187 0.116             
J013302.03+302553.4-c023 -0.183 -1.123 1.138 27.095 0.139             
J013302.03+302553.4-c024  1.152  0.039 1.152 27.195 0.153             
J013302.03+302553.4-c025 -1.128  0.327 1.174 25.418 0.104 25.441 0.094
J013302.03+302553.4-c026 -1.106  0.452 1.195 25.043 0.079 24.270 0.100
J013302.03+302553.4-c027  1.026 -0.649 1.214 26.352 0.083 26.435 0.148
J013302.03+302553.4-c028 -1.212  0.093 1.216 24.806 0.076 23.916 0.069
J013302.03+302553.4-c029 -1.011  0.676 1.217 26.758 0.400             
J013302.03+302553.4-c030  0.360  1.163 1.217 27.528 0.138             
J013302.03+302553.4-c031  0.522  1.102 1.220 27.370 0.099             
J013302.03+302553.4-c032 -0.109  1.223 1.228 27.008 0.135             
J013302.03+302553.4-c033  0.265 -1.216 1.244 27.068 0.160             
J013302.03+302553.4-c034  0.181 -1.262 1.275 26.225 0.091 25.588 0.084
J013302.03+302553.4-c035  1.243  0.317 1.283 25.214 0.051 24.495 0.058
J013302.03+302553.4-c036 -0.215  1.277 1.295 26.971 0.101 26.090 0.123
J013302.03+302553.4-c037 -1.305 -0.062 1.306 27.104 0.085             
J013302.03+302553.4-c038 -0.938  0.936 1.325 26.803 0.104 26.642 0.177
J013302.03+302553.4-c039  1.348 -0.096 1.351 25.680 0.091 25.421 0.079
J013302.03+302553.4-c040 -1.263 -0.483 1.353 26.531 0.103 26.290 0.079
J013302.03+302553.4-c041 -0.933 -1.020 1.383 25.354 0.051 24.836 0.073
J013302.03+302553.4-c042  0.005 -1.384 1.384 25.555 0.085 25.118 0.069
J013302.03+302553.4-c043  1.297  0.492 1.387 25.133 0.052 24.401 0.066
J013302.03+302553.4-c044 -1.174  0.762 1.399 26.396 0.104 26.037 0.086
J013302.03+302553.4-c045 -0.837 -1.124 1.401 25.654 0.086 24.716 0.041
J013302.03+302553.4-c046 -0.482  1.323 1.408 26.412 0.089 26.278 0.134
J013302.03+302553.4-c047  1.365 -0.429 1.431 26.707 0.104 26.229 0.081
J013302.03+302553.4-c048 -1.197 -0.802 1.441 26.267 0.072 26.082 0.109
J013302.03+302553.4-c049 -1.439  0.151 1.447 26.306 0.100             
J013302.03+302553.4-c050  0.008 -1.450 1.450 26.832 0.260             
J013302.03+302553.4-c051  0.720 -1.276 1.465 26.038 0.089 25.847 0.101
J013302.03+302553.4-c052  1.143 -0.958 1.491 27.999 0.441             
J013302.03+302553.4-c053  1.072  1.037 1.492 27.444 0.185             
J013302.03+302553.4-c054  0.272  1.483 1.508 27.194 0.145             
J013302.03+302553.4-c055  1.211 -0.916 1.518 24.966 0.060 24.261 0.053
J013302.03+302553.4-c056  1.393  0.646 1.536 25.093 0.033 24.341 0.067
J013302.03+302553.4-c057 -0.322 -1.505 1.539 26.890 0.110             
J013302.03+302553.4-c058  1.561  0.133 1.567 26.911 0.166             
J013302.03+302553.4-c059  1.476  0.561 1.579 27.144 0.126             
J013302.03+302553.4-c060  0.282 -1.560 1.586 25.832 0.079 25.863 0.093
J013302.03+302553.4-c061 -0.790 -1.409 1.615 26.526 0.136 26.174 0.136
J013302.03+302553.4-c062  1.601 -0.294 1.628 26.635 0.117 26.156 0.083
J013302.03+302553.4-c063 -1.539 -0.670 1.679 26.782 0.090 26.048 0.106
J013302.03+302553.4-c064 -1.336  1.020 1.681 27.163 0.132             
J013302.03+302553.4-c065 -1.647  0.367 1.687 25.047 0.110 25.033 0.127
J013302.03+302553.4-c066 -1.685  0.184 1.695 27.008 0.136             
J013302.03+302553.4-c067 -1.480 -0.831 1.698 27.421 0.188             
J013302.03+302553.4-c068  1.711  0.086 1.713 26.310 0.057 26.113 0.075
J013302.03+302553.4-c069  0.274  1.707 1.729 27.004 0.099             
J013302.03+302553.4-c070 -0.429  1.678 1.732 26.986 0.124             
J013302.03+302553.4-c071 -0.617 -1.652 1.764 26.396 0.082 26.136 0.100
J013302.03+302553.4-c072 -0.632  1.684 1.799 26.889 0.119 26.421 0.112
J013302.03+302553.4-c073 -1.258 -1.289 1.801 26.474 0.110             
J013302.03+302553.4-c074 -1.309  1.267 1.822 26.246 0.119 25.607 0.111
J013302.03+302553.4-c075  1.012 -1.515 1.822 26.239 0.070 26.196 0.107
J013302.03+302553.4-c076  0.558  1.736 1.824 24.770 0.196 24.513 0.060
J013302.03+302553.4-c077  0.958  1.596 1.862 27.796 0.184             
J013302.03+302553.4-c078 -1.322  1.347 1.887 27.215 0.185             
J013302.03+302553.4-c079 -1.444 -1.237 1.902 25.162 0.066 24.311 0.072
J013302.03+302553.4-c080 -0.631 -1.801 1.908 27.446 0.130             
J013302.03+302553.4-c081 -1.892 -0.255 1.909 26.811 0.093             
J013302.03+302553.4-c082 -1.654 -0.987 1.926 27.516 0.140             
J013302.03+302553.4-c083 -0.459 -1.880 1.935 25.566 0.073 24.726 0.047
J013302.03+302553.4-c084 -0.255  1.934 1.951 26.850 0.091 26.569 0.108
J013302.03+302553.4-c085  1.631 -1.081 1.957 27.171 0.114             
J013302.03+302553.4-c086  1.902  0.602 1.995 27.315 0.114             
J013304.62+302537.4-c001 -0.031 -0.086 0.091 24.140 0.281             
J013304.62+302537.4-c002 -0.008  0.259 0.259 24.654 0.070 24.028 0.110
J013304.62+302537.4-c003  0.163 -0.307 0.347 26.590 0.094             
J013304.62+302537.4-c004 -0.398  0.166 0.431 27.099 0.126             
J013304.62+302537.4-c005  0.422  0.285 0.510 26.658 0.084 26.470 0.128
J013304.62+302537.4-c006 -0.374 -0.352 0.513 26.147 0.124 25.832 0.118
J013304.62+302537.4-c007  0.533  0.508 0.736 25.671 0.072 24.837 0.060
J013304.62+302537.4-c008 -0.110  0.734 0.742 27.504 0.115             
J013304.62+302537.4-c009 -0.492 -0.559 0.744 25.509 0.105 24.814 0.071
J013304.62+302537.4-c010  0.199  0.753 0.778 27.310 0.085 26.612 0.120
J013304.62+302537.4-c011  0.299 -0.795 0.849 25.964 0.090 25.655 0.139
J013304.62+302537.4-c012 -0.032  0.884 0.884 26.753 0.169             
J013304.62+302537.4-c013 -0.712 -0.536 0.891 27.063 0.131             
J013304.62+302537.4-c014 -0.585 -0.677 0.895 24.815 0.079 23.940 0.093
J013304.62+302537.4-c015  0.887 -0.132 0.896 23.892 0.083 23.094 0.071
J013304.62+302537.4-c016 -0.344  0.842 0.910 27.703 0.133             
J013304.62+302537.4-c017 -0.136  0.943 0.953 26.194 0.076 25.931 0.070
J013304.62+302537.4-c018  0.547 -0.811 0.978 27.323 0.090 26.840 0.141
J013304.62+302537.4-c019  1.002  0.237 1.030 26.776 0.107             
J013304.62+302537.4-c020  0.998 -0.268 1.033 25.629 0.044 25.521 0.114
J013304.62+302537.4-c021  0.766  0.712 1.046 27.507 0.166             
J013304.62+302537.4-c022  0.277  1.029 1.065 26.805 0.228             
J013304.62+302537.4-c023  0.945  0.507 1.072 27.616 0.147             
J013304.62+302537.4-c024 -0.895 -0.615 1.085 27.037 0.130 26.507 0.087
J013304.62+302537.4-c025  0.214  1.078 1.099 25.416 0.097 24.736 0.058
J013304.62+302537.4-c026 -0.556  0.966 1.115 26.703 0.079 26.222 0.140
J013304.62+302537.4-c027 -0.074  1.148 1.150 25.246 0.064 24.451 0.042
J013304.62+302537.4-c028  0.157 -1.156 1.167 26.208 0.120 25.783 0.091
J013304.62+302537.4-c029 -0.196 -1.153 1.169 26.509 0.088 26.202 0.111
J013304.62+302537.4-c030 -0.562  1.060 1.200 27.348 0.109             
J013304.62+302537.4-c031 -1.177  0.285 1.211 26.789 0.145 26.053 0.072
J013304.62+302537.4-c032  0.022 -1.213 1.213 25.903 0.110 25.314 0.219
J013304.62+302537.4-c033 -0.925  0.795 1.220 23.635 0.071 23.021 0.056
J013304.62+302537.4-c034  0.925  0.813 1.231 27.359 0.100             
J013304.62+302537.4-c035  0.147 -1.226 1.235 26.973 0.111             
J013304.62+302537.4-c036 -0.375  1.180 1.238 26.001 0.109 26.004 0.099
J013304.62+302537.4-c037 -0.746  1.013 1.258 25.175 0.061 24.386 0.075
J013304.62+302537.4-c038 -1.163  0.479 1.258 25.823 0.080 25.046 0.067
J013304.62+302537.4-c039  0.890 -0.890 1.259 27.880 0.196             
J013304.62+302537.4-c040 -1.069  0.665 1.259 25.325 0.092 25.224 0.074
J013304.62+302537.4-c041 -0.913  0.871 1.262 26.735 0.478             
J013304.62+302537.4-c042  0.787  1.004 1.275 25.704 0.068 25.833 0.092
J013304.62+302537.4-c043 -0.151  1.320 1.328 26.718 0.091 26.254 0.132
J013304.62+302537.4-c044 -1.369  0.089 1.372 27.389 0.114             
J013304.62+302537.4-c045  0.444 -1.320 1.393 27.233 0.113             
J013304.62+302537.4-c046 -0.915  1.058 1.399 27.020 0.164             
J013304.62+302537.4-c047 -1.421 -0.023 1.421 26.634 0.074 26.405 0.110
J013304.62+302537.4-c048 -1.077 -0.971 1.450 25.247 0.062 24.464 0.055
J013304.62+302537.4-c049 -0.448  1.394 1.464 25.253 0.069 24.594 0.054
J013304.62+302537.4-c050  1.427  0.356 1.471 21.522 0.055 21.188 0.058
J013304.62+302537.4-c051  0.123 -1.491 1.496 25.346 0.079 24.590 0.059
J013304.62+302537.4-c052  0.920  1.195 1.508 27.828 0.197             
J013304.62+302537.4-c053 -0.723 -1.339 1.522 26.527 0.125 26.126 0.112
J013304.62+302537.4-c054  0.121  1.540 1.545 27.141 0.212             
J013304.62+302537.4-c055 -1.483  0.450 1.550 27.579 0.159             
J013304.62+302537.4-c056 -1.373 -0.718 1.550 27.125 0.123 26.619 0.123
J013304.62+302537.4-c057 -0.502 -1.497 1.579 25.141 0.063 24.433 0.061
J013304.62+302537.4-c058  0.913 -1.325 1.609 26.175 0.076 25.780 0.158
J013304.62+302537.4-c059  1.626  0.117 1.630 27.072 0.099 26.423 0.129
J013304.62+302537.4-c060  1.275 -1.019 1.632 26.284 0.088 26.091 0.086
J013304.62+302537.4-c061 -0.977 -1.315 1.639 26.328 0.126             
J013304.62+302537.4-c062 -0.875  1.386 1.639 25.459 0.071 24.690 0.087
J013304.62+302537.4-c063 -1.543  0.557 1.640 26.899 0.111             
J013304.62+302537.4-c064 -1.646 -0.058 1.647 26.078 0.064 25.777 0.115
J013304.62+302537.4-c065 -1.441  0.806 1.651 26.669 0.090             
J013304.62+302537.4-c066 -1.640  0.206 1.653 25.256 0.102 24.568 0.059
J013304.62+302537.4-c067  0.708 -1.499 1.658 26.904 0.087 26.269 0.138
J013304.62+302537.4-c068  0.113  1.669 1.673 25.244 0.118 24.618 0.091
J013304.62+302537.4-c069 -0.982 -1.379 1.693 25.585 0.066 25.115 0.055
J013304.62+302537.4-c070 -1.714 -0.187 1.724 24.164 0.043 24.196 0.044
J013304.62+302537.4-c071  1.144 -1.298 1.730 25.205 0.065 24.379 0.049
J013304.62+302537.4-c072  1.346  1.105 1.741 26.535 0.075 26.098 0.116
J013304.62+302537.4-c073  0.084 -1.748 1.750 25.244 0.090 24.529 0.054
J013304.62+302537.4-c074  1.440 -1.012 1.760 27.412 0.108 26.532 0.139
J013304.62+302537.4-c075  0.984  1.463 1.763 27.422 0.114             
J013304.62+302537.4-c076 -0.711 -1.621 1.770 27.391 0.136             
J013304.62+302537.4-c077 -1.490 -0.958 1.771 26.664 0.099 26.299 0.124
J013304.62+302537.4-c078 -1.401 -1.105 1.784 27.050 0.161             
J013304.62+302537.4-c079  1.292 -1.250 1.798 27.250 0.155             
J013304.62+302537.4-c080  0.740 -1.644 1.803 26.888 0.130             
J013304.62+302537.4-c081  0.336 -1.777 1.808 26.120 0.086 25.509 0.123
J013304.62+302537.4-c082 -1.761 -0.540 1.842 27.165 0.128             
J013304.62+302537.4-c083 -1.839 -0.121 1.843 26.430 0.128 25.796 0.122
J013304.62+302537.4-c084  0.403 -1.811 1.856 25.807 0.132 25.095 0.102
J013304.62+302537.4-c085 -1.566  1.007 1.862 27.056 0.364             
J013304.62+302537.4-c086  1.303 -1.333 1.864 25.673 0.058 24.757 0.079
J013304.62+302537.4-c087  0.526  1.814 1.888 26.475 0.148 26.494 0.152
J013304.62+302537.4-c088  1.815  0.573 1.904 27.268 0.163             
J013304.62+302537.4-c089  1.910  0.096 1.912 27.048 0.143             
J013304.62+302537.4-c090 -1.309 -1.412 1.926 26.622 0.093             
J013304.62+302537.4-c091 -1.575  1.113 1.929 23.524 0.057 22.303 0.041
J013304.62+302537.4-c092  1.531  1.190 1.939 24.710 0.074 23.869 0.051
J013304.62+302537.4-c093 -1.577 -1.150 1.952 25.572 0.103 25.235 0.092
J013304.62+302537.4-c094 -1.577  1.172 1.965 25.385 0.295             
J013304.62+302537.4-c095 -1.909 -0.536 1.983 25.694 0.110 24.611 0.045
J013304.62+302537.4-c096  1.651 -1.117 1.993 27.108 0.147             
J013304.62+302537.4-c097  1.248 -1.555 1.994 25.076 0.064             
J013304.62+302537.4-c098 -1.977 -0.297 1.999 27.199 0.094             
J013307.09+302530.7-c001 -0.240  0.106 0.262 26.198 0.118 25.968 0.153
J013307.09+302530.7-c002 -0.044 -0.308 0.311 26.643 0.091 26.142 0.153
J013307.09+302530.7-c003  0.126 -0.351 0.373 26.199 0.101 25.402 0.059
J013307.09+302530.7-c004  0.153  0.462 0.486 24.680 0.065 23.944 0.072
J013307.09+302530.7-c005  0.282 -0.438 0.521 25.660 0.049 25.327 0.057
J013307.09+302530.7-c006  0.067 -0.529 0.533 25.654 0.087 24.784 0.046
J013307.09+302530.7-c007 -0.304 -0.521 0.603 27.447 0.106             
J013307.09+302530.7-c008 -0.595  0.263 0.650 27.716 0.138             
J013307.09+302530.7-c009 -0.310  0.625 0.698 27.317 0.110             
J013307.09+302530.7-c010 -0.529  0.484 0.717 26.438 0.088 26.027 0.114
J013307.09+302530.7-c011  0.457 -0.565 0.727 26.146 0.070 25.834 0.107
J013307.09+302530.7-c012  0.384  0.623 0.731 27.066 0.100             
J013307.09+302530.7-c013 -0.456  0.644 0.789 25.642 0.065 24.716 0.062
J013307.09+302530.7-c014 -0.196  0.798 0.821 26.965 0.118 26.640 0.147
J013307.09+302530.7-c015  0.465 -0.681 0.825 25.216 0.068 24.568 0.069
J013307.09+302530.7-c016  0.453  0.704 0.837 26.383 0.112 25.676 0.125
J013307.09+302530.7-c017  0.838 -0.145 0.851 27.326 0.091             
J013307.09+302530.7-c018  0.824  0.275 0.868 25.698 0.069 25.265 0.078
J013307.09+302530.7-c019  0.083  0.871 0.875 27.155 0.087             
J013307.09+302530.7-c020 -0.860  0.556 1.024 26.792 0.125             
J013307.09+302530.7-c021  0.683 -0.766 1.027 25.206 0.117 24.698 0.051
J013307.09+302530.7-c022  1.027  0.009 1.027 26.149 0.124 25.733 0.101
J013307.09+302530.7-c023  0.780  0.670 1.029 27.481 0.091             
J013307.09+302530.7-c024  0.355  0.995 1.056 25.984 0.102 25.441 0.091
J013307.09+302530.7-c025  1.072  0.290 1.111 27.323 0.114             
J013307.09+302530.7-c026  1.011 -0.471 1.115 26.898 0.093 26.567 0.188
J013307.09+302530.7-c027 -0.364  1.084 1.144 27.026 0.123 26.481 0.109
J013307.09+302530.7-c028  1.004  0.590 1.164 27.224 0.131             
J013307.09+302530.7-c029  0.200 -1.174 1.191 25.963 0.071 25.051 0.046
J013307.09+302530.7-c030  1.180 -0.177 1.193 26.833 0.109 26.403 0.139
J013307.09+302530.7-c031 -0.141  1.188 1.197 26.918 0.106             
J013307.09+302530.7-c032  1.197 -0.249 1.222 27.126 0.210             
J013307.09+302530.7-c033  1.223  0.177 1.235 26.033 0.079 25.327 0.084
J013307.09+302530.7-c034  1.214  0.263 1.242 26.609 0.112             
J013307.09+302530.7-c035 -1.252  0.085 1.254 27.193 0.123 26.654 0.164
J013307.09+302530.7-c036 -0.490 -1.157 1.257 25.988 0.095 25.874 0.109
J013307.09+302530.7-c037 -1.260 -0.048 1.261 26.689 0.130 25.701 0.113
J013307.09+302530.7-c038  1.238 -0.304 1.274 26.776 0.150 26.254 0.111
J013307.09+302530.7-c039  0.328 -1.232 1.275 27.344 0.148 26.755 0.131
J013307.09+302530.7-c040  0.897  0.908 1.276 26.739 0.169             
J013307.09+302530.7-c041 -1.276  0.448 1.352 27.319 0.132             
J013307.09+302530.7-c042  1.362 -0.054 1.363 27.065 0.107             
J013307.09+302530.7-c043  0.605 -1.223 1.364 27.263 0.076             
J013307.09+302530.7-c044  1.090 -0.849 1.381 27.086 0.133             
J013307.09+302530.7-c045 -0.616 -1.250 1.394 26.997 0.125             
J013307.09+302530.7-c046 -1.336 -0.547 1.444 27.459 0.201             
J013307.09+302530.7-c047 -1.048  1.018 1.461 25.649 0.053 25.034 0.048
J013307.09+302530.7-c048 -0.992 -1.112 1.490 25.845 0.055 25.006 0.041
J013307.09+302530.7-c049 -1.515  0.075 1.517 26.328 0.095 26.027 0.112
J013307.09+302530.7-c050  0.464  1.463 1.535 24.394 0.057 24.415 0.120
J013307.09+302530.7-c051 -1.557 -0.299 1.586 25.602 0.062 24.650 0.072
J013307.09+302530.7-c052 -0.703 -1.436 1.599 25.230 0.094 24.670 0.048
J013307.09+302530.7-c053  1.371  0.831 1.603 24.570 0.047 23.936 0.069
J013307.09+302530.7-c054  0.915  1.348 1.629 26.528 0.062 25.608 0.068
J013307.09+302530.7-c055  1.282  1.010 1.632 26.350 0.101 25.929 0.119
J013307.09+302530.7-c056  1.306 -0.992 1.640 26.441 0.087 25.989 0.113
J013307.09+302530.7-c057 -0.421  1.595 1.650 27.711 0.361             
J013307.09+302530.7-c058 -1.580 -0.489 1.654 27.228 0.128             
J013307.09+302530.7-c059 -0.831 -1.435 1.658 24.556 0.149 22.739 0.034
J013307.09+302530.7-c060 -1.499 -0.714 1.661 24.590 0.063 24.345 0.048
J013307.09+302530.7-c061 -0.358 -1.623 1.662 26.704 0.094             
J013307.09+302530.7-c062 -0.321  1.640 1.671 24.813 0.050 24.701 0.103
J013307.09+302530.7-c063  0.398  1.636 1.684 23.050 0.069 21.222 0.062
J013307.09+302530.7-c064 -0.821 -1.479 1.692 24.877 0.229             
J013307.09+302530.7-c065 -0.520 -1.621 1.703 27.010 0.108             
J013307.09+302530.7-c066 -1.703 -0.164 1.711 27.402 0.137             
J013307.09+302530.7-c067 -0.638  1.595 1.718 23.923 0.084 23.641 0.135
J013307.09+302530.7-c068 -1.531  0.884 1.768 26.995 0.118             
J013307.09+302530.7-c069 -0.536 -1.723 1.805 26.168 0.055 25.842 0.128
J013307.09+302530.7-c070 -0.366 -1.790 1.827 25.832 0.058 24.922 0.058
J013307.09+302530.7-c071  1.113 -1.452 1.829 26.871 0.092 26.491 0.143
J013307.09+302530.7-c072  1.496  1.085 1.849 27.720 0.156             
J013307.09+302530.7-c073 -1.012 -1.568 1.866 25.424 0.055 24.183 0.126
J013307.09+302530.7-c074 -0.004 -1.875 1.875 25.502 0.094 24.616 0.065
J013307.09+302530.7-c075  1.762  0.675 1.887 27.142 0.105             
J013307.09+302530.7-c076 -0.695 -1.755 1.888 24.607 0.082 23.648 0.076
J013307.09+302530.7-c077  0.401  1.857 1.900 26.917 0.190 25.168 0.317
J013307.09+302530.7-c078  0.849  1.744 1.940 26.049 0.117 24.482 0.036
J013307.09+302530.7-c079 -0.126  1.959 1.963 26.905 0.091             
J013307.09+302530.7-c080  1.942  0.300 1.965 27.387 0.158             
J013307.09+302530.7-c081 -1.788  0.819 1.966 24.990 0.054 23.955 0.067
J013307.09+302530.7-c082  1.314  1.487 1.985 26.315 0.153 26.005 0.114
J013307.09+302530.7-c083  0.014  1.994 1.994 26.566 0.092 25.698 0.097
J013307.09+302530.7-c084  1.877 -0.676 1.995 26.764 0.133 25.715 0.092
J013307.46+302512.6-c001 -0.168  0.079 0.186 25.900 0.137             
J013307.46+302512.6-c002  0.243 -0.189 0.308 26.324 0.102             
J013307.46+302512.6-c003  0.071  0.476 0.482 26.657 0.079             
J013307.46+302512.6-c004 -0.509 -0.000 0.509 26.028 0.070 25.122 0.064
J013307.46+302512.6-c005  0.529  0.117 0.542 24.907 0.062 24.191 0.043
J013307.46+302512.6-c006  0.312  0.469 0.564 25.680 0.051 25.349 0.072
J013307.46+302512.6-c007 -0.570  0.258 0.626 23.592 0.042 22.296 0.029
J013307.46+302512.6-c008 -0.086  0.691 0.696 26.958 0.101             
J013307.46+302512.6-c009  0.155 -0.702 0.719 26.509 0.137             
J013307.46+302512.6-c010 -0.617 -0.412 0.742 25.835 0.065 25.075 0.057
J013307.46+302512.6-c011  0.609  0.489 0.781 25.700 0.053 25.533 0.075
J013307.46+302512.6-c012 -0.822 -0.153 0.836 26.465 0.124 26.085 0.142
J013307.46+302512.6-c013  0.679 -0.510 0.849 25.519 0.078 24.614 0.057
J013307.46+302512.6-c014 -0.431 -0.819 0.926 23.213 0.049 21.979 0.034
J013307.46+302512.6-c015  0.408 -0.843 0.936 25.185 0.038 24.354 0.051
J013307.46+302512.6-c016  0.850 -0.507 0.989 26.213 0.075 25.520 0.070
J013307.46+302512.6-c017  0.268 -0.984 1.020 24.051 0.042 23.143 0.034
J013307.46+302512.6-c018 -0.318  0.991 1.041 26.713 0.126             
J013307.46+302512.6-c019 -0.704 -0.809 1.072 26.438 0.158 25.520 0.109
J013307.46+302512.6-c020  0.410 -1.003 1.084 26.626 0.102             
J013307.46+302512.6-c021 -0.091  1.090 1.094 26.797 0.127             
J013307.46+302512.6-c022  0.246 -1.071 1.099 26.550 0.150             
J013307.46+302512.6-c023 -0.028 -1.099 1.099 26.005 0.056 25.828 0.078
J013307.46+302512.6-c024  0.805  0.776 1.118 22.783 0.040 21.261 0.034
J013307.46+302512.6-c025 -0.334  1.095 1.145 25.894 0.075 24.967 0.093
J013307.46+302512.6-c026  0.802 -0.820 1.147 25.167 0.045 24.208 0.040
J013307.46+302512.6-c027  0.232  1.162 1.185 26.516 0.086             
J013307.46+302512.6-c028  0.609 -1.035 1.201 25.246 0.046 24.403 0.050
J013307.46+302512.6-c029 -1.233  0.204 1.250 25.713 0.076 24.973 0.049
J013307.46+302512.6-c030 -0.018 -1.270 1.270 26.243 0.111 25.721 0.088
J013307.46+302512.6-c031 -1.105 -0.651 1.283 25.577 0.051 24.818 0.051
J013307.46+302512.6-c032 -1.296  0.068 1.298 26.638 0.152             
J013307.46+302512.6-c033  1.056 -0.768 1.306 26.833 0.093             
J013307.46+302512.6-c034  0.745  1.073 1.306 26.290 0.076 26.049 0.118
J013307.46+302512.6-c035 -0.957 -0.925 1.331 25.370 0.069 25.043 0.083
J013307.46+302512.6-c036  1.206 -0.629 1.360 25.597 0.093 24.845 0.108
J013307.46+302512.6-c037 -0.962 -1.017 1.400 26.895 0.138             
J013307.46+302512.6-c038  0.229 -1.404 1.422 25.728 0.072 24.837 0.049
J013307.46+302512.6-c039 -0.433 -1.405 1.470 26.223 0.076 25.293 0.083
J013307.46+302512.6-c040 -0.606  1.360 1.489 25.414 0.057 24.577 0.052
J013307.46+302512.6-c041  1.357 -0.628 1.495 23.015 0.060 22.162 0.046
J013307.46+302512.6-c042  0.527  1.414 1.509 26.463 0.093 26.003 0.118
J013307.46+302512.6-c043  1.480 -0.459 1.550 24.592 0.057 23.934 0.033
J013307.46+302512.6-c044 -1.571 -0.231 1.588 25.003 0.063 24.374 0.038
J013307.46+302512.6-c045  0.872 -1.342 1.600 26.649 0.096             
J013307.46+302512.6-c046  1.133  1.131 1.601 25.689 0.067 24.783 0.054
J013307.46+302512.6-c047  1.577  0.327 1.610 26.053 0.072 25.130 0.074
J013307.46+302512.6-c048 -1.198  1.076 1.610 23.208 0.043 23.095 0.036
J013307.46+302512.6-c049 -0.373 -1.570 1.614 26.280 0.104             
J013307.46+302512.6-c050 -0.114 -1.617 1.621 24.364 0.070 23.286 0.038
J013307.46+302512.6-c051  1.384 -0.859 1.629 25.484 0.156 24.682 0.155
J013307.46+302512.6-c052 -0.355  1.604 1.643 27.071 0.123             
J013307.46+302512.6-c053  1.638  0.228 1.654 24.850 0.058 23.812 0.036
J013307.46+302512.6-c054 -0.310 -1.635 1.664 26.937 0.132             
J013307.46+302512.6-c055  0.722 -1.513 1.677 26.566 0.088 25.681 0.093
J013307.46+302512.6-c056  1.696 -0.296 1.722 26.218 0.114             
J013307.46+302512.6-c057 -1.454  0.923 1.722 26.349 0.105 25.920 0.150
J013307.46+302512.6-c058  1.724 -0.097 1.727 26.579 0.105 25.624 0.078
J013307.46+302512.6-c059  1.448 -0.988 1.753 22.826 0.048 22.007 0.035
J013307.46+302512.6-c060  1.734  0.391 1.778 25.533 0.156 24.628 0.068
J013307.46+302512.6-c061  0.194 -1.789 1.799 23.852 0.078 22.850 0.045
J013307.46+302512.6-c062  1.074  1.446 1.801 25.879 0.089             
J013307.46+302512.6-c063 -1.733  0.518 1.809 26.916 0.134             
J013307.46+302512.6-c064 -1.038  1.494 1.819 27.086 0.135             
J013307.46+302512.6-c065  1.744  0.525 1.821 25.270 0.085 24.585 0.060
J013307.46+302512.6-c066  1.383  1.212 1.839 26.228 0.058 25.837 0.101
J013307.46+302512.6-c067 -1.856  0.009 1.856 26.788 0.121             
J013307.46+302512.6-c068  1.283 -1.343 1.857 26.559 0.102 25.954 0.097
J013307.46+302512.6-c069  1.836 -0.292 1.859 25.583 0.066 24.664 0.062
J013307.46+302512.6-c070  0.364 -1.829 1.865 25.318 0.086 24.534 0.071
J013307.46+302512.6-c071 -0.363  1.829 1.865 25.930 0.060 24.959 0.060
J013307.46+302512.6-c072  0.243  1.856 1.872 27.071 0.107             
J013307.46+302512.6-c073  1.126  1.559 1.923 25.766 0.061 24.746 0.063
J013307.46+302512.6-c074 -0.598 -1.861 1.955 24.371 0.053 23.410 0.036
J013307.46+302512.6-c075 -1.450 -1.312 1.956 26.782 0.118             
J013307.46+302512.6-c076  1.889 -0.564 1.971 26.036 0.065 25.900 0.091
J013307.46+302512.6-c077 -0.007  1.975 1.975 25.857 0.081 25.666 0.074
J013307.46+302512.6-c078 -1.903 -0.529 1.975 27.022 0.123             
J013307.46+302512.6-c079 -1.849 -0.709 1.980 26.499 0.125             
J013307.46+302512.6-c080  1.963  0.318 1.988 25.471 0.057 24.685 0.049
J013307.46+302512.6-c081 -0.332 -1.964 1.992 26.527 0.082             
J013307.46+302512.6-c082  1.013  1.724 1.999 25.345 0.072             
J013308.37+302607.0-c001 -0.229 -0.068 0.239 25.772 0.094 25.464 0.088
J013308.37+302607.0-c002 -0.011 -0.267 0.267 26.931 0.152 26.364 0.221
J013308.37+302607.0-c003 -0.296 -0.099 0.312 26.739 0.325             
J013308.37+302607.0-c004  0.321 -0.265 0.416 27.003 0.105             
J013308.37+302607.0-c005 -0.273  0.363 0.454 25.846 0.051 25.671 0.092
J013308.37+302607.0-c006  0.457  0.095 0.467 27.516 0.140             
J013308.37+302607.0-c007  0.089 -0.519 0.527 27.506 0.106             
J013308.37+302607.0-c008 -0.493 -0.226 0.542 27.204 0.161             
J013308.37+302607.0-c009 -0.589  0.038 0.590 24.934 0.083 24.450 0.064
J013308.37+302607.0-c010 -0.389 -0.446 0.592 25.825 0.092 25.419 0.059
J013308.37+302607.0-c011  0.535  0.362 0.646 26.808 0.268             
J013308.37+302607.0-c012  0.656  0.099 0.663 25.144 0.066 24.341 0.061
J013308.37+302607.0-c013  0.241 -0.636 0.681 27.225 0.139             
J013308.37+302607.0-c014 -0.470  0.508 0.692 27.240 0.105             
J013308.37+302607.0-c015  0.601  0.354 0.697 24.496 0.056 23.698 0.062
J013308.37+302607.0-c016  0.378 -0.589 0.699 25.769 0.104 25.521 0.145
J013308.37+302607.0-c017  0.471  0.605 0.766 22.775 0.117 21.008 0.061
J013308.37+302607.0-c018  0.715  0.339 0.792 25.641 0.093             
J013308.37+302607.0-c019  0.425  0.676 0.799 24.878 0.249 25.468 0.444
J013308.37+302607.0-c020 -0.227 -0.788 0.820 25.908 0.066 25.700 0.088
J013308.37+302607.0-c021  0.576 -0.592 0.826 26.268 0.096 25.954 0.484
J013308.37+302607.0-c022 -0.723  0.443 0.848 24.920 0.075 24.900 0.041
J013308.37+302607.0-c023  0.836  0.214 0.863 24.941 0.048 24.884 0.091
J013308.37+302607.0-c024 -0.305  0.809 0.864 26.483 0.154 26.565 0.189
J013308.37+302607.0-c025  0.062  0.862 0.865 26.828 0.085 26.214 0.069
J013308.37+302607.0-c026  0.745 -0.464 0.878 26.770 0.086             
J013308.37+302607.0-c027 -0.690  0.554 0.885 27.186 0.182             
J013308.37+302607.0-c028 -0.215  0.878 0.904 24.903 0.112 24.610 0.040
J013308.37+302607.0-c029 -0.769 -0.476 0.904 25.364 0.050 25.484 0.076
J013308.37+302607.0-c030  0.237 -0.882 0.913 26.707 0.139 26.522 0.178
J013308.37+302607.0-c031  0.904 -0.163 0.918 26.456 0.094 26.478 0.126
J013308.37+302607.0-c032  0.709  0.585 0.919 27.332 0.175             
J013308.37+302607.0-c033  0.403  0.827 0.920 24.685 0.069 24.770 0.076
J013308.37+302607.0-c034 -0.894  0.264 0.932 26.593 0.113 26.396 0.095
J013308.37+302607.0-c035 -0.323 -0.901 0.957 25.283 0.071 24.760 0.074
J013308.37+302607.0-c036 -0.546  0.810 0.977 27.204 0.129             
J013308.37+302607.0-c037  0.843  0.545 1.004 26.821 0.133             
J013308.37+302607.0-c038  0.961 -0.320 1.013 27.194 0.084             
J013308.37+302607.0-c039  0.369  0.956 1.024 26.309 0.118             
J013308.37+302607.0-c040  0.667 -0.788 1.032 27.128 0.136             
J013308.37+302607.0-c041  0.159 -1.022 1.034 26.234 0.119 26.002 0.098
J013308.37+302607.0-c042 -0.522 -0.896 1.037 26.731 0.092 26.504 0.160
J013308.37+302607.0-c043 -0.871  0.615 1.067 26.879 0.148 26.448 0.093
J013308.37+302607.0-c044  0.947  0.558 1.099 25.737 0.061 25.369 0.064
J013308.37+302607.0-c045  0.873  0.672 1.102 26.671 0.095             
J013308.37+302607.0-c046 -0.604  0.950 1.126 27.313 0.130             
J013308.37+302607.0-c047  0.082  1.137 1.140 27.486 0.144             
J013308.37+302607.0-c048 -0.198  1.154 1.171 27.325 0.187             
J013308.37+302607.0-c049  0.629 -1.016 1.195 27.615 0.232             
J013308.37+302607.0-c050  1.185  0.173 1.197 26.886 0.081 26.607 0.108
J013308.37+302607.0-c051  0.906 -0.805 1.212 26.751 0.109 26.497 0.109
J013308.37+302607.0-c052  0.382  1.167 1.228 27.649 0.147 26.532 0.179
J013308.37+302607.0-c053  0.151 -1.234 1.243 27.417 0.110             
J013308.37+302607.0-c054 -0.980 -0.792 1.260 25.591 0.070 24.766 0.053
J013308.37+302607.0-c055 -0.249  1.250 1.275 24.488 0.054 23.937 0.103
J013308.37+302607.0-c056 -0.721  1.060 1.282 26.965 0.097 25.922 0.108
J013308.37+302607.0-c057 -0.428 -1.218 1.291 26.276 0.073 26.200 0.123
J013308.37+302607.0-c058 -1.297 -0.067 1.298 27.164 0.127             
J013308.37+302607.0-c059  0.274 -1.327 1.355 28.317 0.515             
J013308.37+302607.0-c060  0.471 -1.291 1.374 26.791 0.091             
J013308.37+302607.0-c061  0.940  1.009 1.379 26.310 0.162 27.010 0.168
J013308.37+302607.0-c062 -1.138 -0.799 1.391 27.900 0.257             
J013308.37+302607.0-c063 -1.311 -0.503 1.404 24.608 0.106 23.477 0.136
J013308.37+302607.0-c064 -1.135  0.860 1.424 26.428 0.094             
J013308.37+302607.0-c065  0.907 -1.100 1.426 25.800 0.070 25.495 0.103
J013308.37+302607.0-c066  0.169  1.418 1.428 27.755 0.254             
J013308.37+302607.0-c067 -0.190  1.422 1.434 26.553 0.119 25.906 0.125
J013308.37+302607.0-c068 -1.212  0.792 1.447 27.086 0.104             
J013308.37+302607.0-c069  1.413  0.413 1.472 24.689 0.057 24.027 0.063
J013308.37+302607.0-c070  1.488  0.222 1.505 25.615 0.079 25.016 0.114
J013308.37+302607.0-c071  1.459 -0.380 1.508 25.481 0.080 24.990 0.073
J013308.37+302607.0-c072  0.208  1.501 1.515 25.569 0.062 25.299 0.084
J013308.37+302607.0-c073 -1.519  0.127 1.524 26.746 0.079 26.579 0.148
J013308.37+302607.0-c074  1.237 -0.892 1.525 26.368 0.117 26.125 0.113
J013308.37+302607.0-c075 -1.306  0.806 1.534 26.835 0.101             
J013308.37+302607.0-c076  1.021  1.154 1.541 26.181 0.078 25.611 0.083
J013308.37+302607.0-c077 -1.503 -0.371 1.548 26.534 0.094 26.214 0.093
J013308.37+302607.0-c078  1.562  0.178 1.572 25.768 0.078             
J013308.37+302607.0-c079 -1.500  0.476 1.573 26.853 0.105 26.627 0.148
J013308.37+302607.0-c080  0.977  1.246 1.583 26.467 0.106 26.328 0.146
J013308.37+302607.0-c081  1.394  0.764 1.589 27.012 0.117 26.624 0.218
J013308.37+302607.0-c082  0.241  1.573 1.591 27.716 0.229             
J013308.37+302607.0-c083  1.592 -0.003 1.592 25.746 0.137 25.487 0.146
J013308.37+302607.0-c084  1.180 -1.128 1.633 26.054 0.109 25.685 0.077
J013308.37+302607.0-c085 -0.473  1.566 1.636 26.809 0.141             
J013308.37+302607.0-c086  0.936  1.346 1.639 26.866 0.077 25.702 0.095
J013308.37+302607.0-c087  1.628  0.298 1.655 26.662 0.109 26.124 0.115
J013308.37+302607.0-c088  0.889  1.408 1.665 26.562 0.128             
J013308.37+302607.0-c089  0.419  1.615 1.669 25.980 0.064 26.000 0.086
J013308.37+302607.0-c090 -1.254  1.112 1.676 26.754 0.152 26.053 0.161
J013308.37+302607.0-c091 -1.378  1.051 1.733 27.473 0.181             
J013308.37+302607.0-c092  1.686  0.434 1.742 25.319 0.055 24.522 0.043
J013308.37+302607.0-c093  0.726  1.605 1.762 25.324 0.058 24.577 0.055
J013308.37+302607.0-c094 -1.639  0.656 1.766 24.202 0.070 23.717 0.033
J013308.37+302607.0-c095  1.592  0.770 1.768 27.235 0.112 26.577 0.144
J013308.37+302607.0-c096  1.683 -0.571 1.777 26.811 0.073             
J013308.37+302607.0-c097 -1.753 -0.388 1.796 26.315 0.083 25.731 0.130
J013308.37+302607.0-c098 -0.689  1.674 1.810 25.488 0.079 24.758 0.050
J013308.37+302607.0-c099 -0.194 -1.806 1.817 25.525 0.099             
J013308.37+302607.0-c100  1.389 -1.203 1.838 27.046 0.122             
J013308.37+302607.0-c101  1.710  0.686 1.843 27.056 0.123             
J013308.37+302607.0-c102 -1.612  0.912 1.852 27.352 0.159             
J013308.37+302607.0-c103 -0.756 -1.701 1.862 25.170 0.074 24.431 0.063
J013308.37+302607.0-c104  1.411  1.223 1.867 25.751 0.078 25.041 0.098
J013308.37+302607.0-c105  0.116 -1.882 1.885 27.093 0.133             
J013308.37+302607.0-c106  0.680 -1.759 1.886 24.296 0.073 23.906 0.113
J013308.37+302607.0-c107 -0.161 -1.882 1.889 25.107 0.138 23.551 0.122
J013308.37+302607.0-c108 -0.404 -1.846 1.890 25.687 0.082             
J013308.37+302607.0-c109  1.671 -0.900 1.898 27.274 0.130             
J013308.37+302607.0-c110 -1.845 -0.464 1.903 27.120 0.191             
J013308.37+302607.0-c111 -1.763 -0.724 1.906 22.609 0.048 21.209 0.048
J013308.37+302607.0-c112  1.832  0.549 1.913 26.832 0.138             
J013308.37+302607.0-c113  1.808 -0.626 1.913 25.137 0.059 24.425 0.065
J013308.37+302607.0-c114 -0.245 -1.907 1.923 25.010 0.117 24.664 0.126
J013308.37+302607.0-c115  0.706  1.791 1.925 24.099 0.084 23.613 0.041
J013308.37+302607.0-c116 -0.061  1.924 1.925 25.669 0.114 24.673 0.047
J013308.37+302607.0-c117 -1.219 -1.492 1.927 25.251 0.066 24.446 0.058
J013308.37+302607.0-c118 -1.925  0.203 1.936 24.261 0.096 23.607 0.062
J013308.37+302607.0-c119  1.200 -1.521 1.937 27.152 0.147             
J013308.37+302607.0-c120  1.647  1.025 1.940 25.010 0.062 24.312 0.079
J013308.37+302607.0-c121  1.898 -0.458 1.953 27.184 0.118             
J013308.37+302607.0-c122  0.931  1.719 1.955 27.668 0.193             
J013308.37+302607.0-c123 -0.217  1.947 1.959 24.938 0.042 24.403 0.042
J013308.37+302607.0-c124 -0.654 -1.850 1.962 26.106 0.065 26.184 0.089
J013308.37+302607.0-c125  1.934 -0.355 1.966 27.180 0.127             
J013308.37+302607.0-c126 -0.723  1.835 1.973 26.604 0.055 26.540 0.148
J013308.37+302607.0-c127  1.975  0.005 1.975 25.287 0.057 24.603 0.044
J013308.37+302607.0-c128 -1.945 -0.375 1.981 25.565 0.056 24.741 0.044
J013308.37+302607.0-c129  1.154 -1.618 1.987 27.026 0.110             
J013308.37+302607.0-c130 -0.867 -1.798 1.996 26.361 0.091 25.877 0.135
J013309.08+302354.6-c001 -0.308 -0.185 0.359 26.810 0.095             
J013309.08+302354.6-c002  0.474  0.071 0.479 26.548 0.085             
J013309.08+302354.6-c003 -0.285  0.470 0.550 26.380 0.101 25.542 0.081
J013309.08+302354.6-c004  0.154 -0.536 0.558 25.333 0.061 25.102 0.083
J013309.08+302354.6-c005 -0.682  0.134 0.695 25.635 0.094 24.820 0.073
J013309.08+302354.6-c006 -0.468 -0.525 0.703 25.243 0.051 24.416 0.062
J013309.08+302354.6-c007 -0.125  0.692 0.703 25.691 0.073 24.927 0.067
J013309.08+302354.6-c008 -0.103 -0.825 0.832 25.975 0.086 25.453 0.100
J013309.08+302354.6-c009  0.120  0.825 0.834 25.324 0.064 25.260 0.130
J013309.08+302354.6-c010  0.984  0.123 0.991 26.787 0.123             
J013309.08+302354.6-c011  0.793  0.597 0.992 25.118 0.061 24.278 0.052
J013309.08+302354.6-c012  0.370  0.931 1.002 25.227 0.055 25.179 0.058
J013309.08+302354.6-c013 -1.027 -0.077 1.029 25.159 0.068             
J013309.08+302354.6-c014  0.562  0.883 1.046 25.505 0.057 24.730 0.049
J013309.08+302354.6-c015 -1.007 -0.393 1.080 25.448 0.064 24.673 0.034
J013309.08+302354.6-c016  1.116 -0.261 1.146 25.394 0.086 25.312 0.059
J013309.08+302354.6-c017  0.653 -0.947 1.150 27.588 0.355             
J013309.08+302354.6-c018 -1.147  0.085 1.150 26.922 0.100             
J013309.08+302354.6-c019  0.767 -0.879 1.167 24.921 0.056 24.890 0.067
J013309.08+302354.6-c020 -0.216  1.163 1.183 25.445 0.043 24.699 0.052
J013309.08+302354.6-c021  0.210 -1.165 1.184 26.150 0.084 26.024 0.127
J013309.08+302354.6-c022 -0.332 -1.218 1.262 25.142 0.065 24.330 0.057
J013309.08+302354.6-c023  0.960 -0.828 1.268 25.278 0.052 24.483 0.056
J013309.08+302354.6-c024 -0.978 -0.891 1.323 24.424 0.042 23.463 0.062
J013309.08+302354.6-c025 -0.663  1.155 1.332 25.635 0.093 24.735 0.075
J013309.08+302354.6-c026  1.356  0.025 1.356 25.303 0.061 25.213 0.083
J013309.08+302354.6-c027 -0.451 -1.363 1.436 25.230 0.050 25.180 0.078
J013309.08+302354.6-c028 -0.701 -1.264 1.445 25.990 0.059 25.894 0.116
J013309.08+302354.6-c029 -0.742  1.242 1.446 26.709 0.159             
J013309.08+302354.6-c030 -1.492 -0.000 1.492 26.340 0.076             
J013309.08+302354.6-c031  1.093  1.028 1.500 25.281 0.086 24.381 0.058
J013309.08+302354.6-c032  1.473  0.304 1.504 25.204 0.096 24.309 0.068
J013309.08+302354.6-c033  1.097 -1.060 1.525 26.389 0.080 26.303 0.192
J013309.08+302354.6-c034 -1.407 -0.604 1.531 26.504 0.087 26.143 0.105
J013309.08+302354.6-c035  0.138  1.535 1.541 26.622 0.077             
J013309.08+302354.6-c036 -0.290 -1.532 1.559 27.245 0.173             
J013309.08+302354.6-c037 -0.723  1.383 1.560 25.058 0.072 24.301 0.039
J013309.08+302354.6-c038  1.549  0.359 1.590 27.286 0.275             
J013309.08+302354.6-c039 -0.458  1.527 1.595 26.178 0.077 25.491 0.086
J013309.08+302354.6-c040 -0.095 -1.598 1.601 26.924 0.108             
J013309.08+302354.6-c041  0.671 -1.460 1.607 25.457 0.044 24.674 0.061
J013309.08+302354.6-c042 -1.222 -1.106 1.648 24.836 0.067 24.078 0.058
J013309.08+302354.6-c043  1.352  0.943 1.649 25.727 0.075 24.912 0.064
J013309.08+302354.6-c044 -1.323 -0.997 1.656 25.227 0.064 24.550 0.079
J013309.08+302354.6-c045 -0.367 -1.641 1.681 24.428 0.049 24.414 0.061
J013309.08+302354.6-c046 -0.625 -1.603 1.721 26.838 0.161             
J013309.08+302354.6-c047 -1.715  0.167 1.723 25.706 0.080 24.942 0.079
J013309.08+302354.6-c048 -1.745  0.298 1.770 25.369 0.047 24.599 0.061
J013309.08+302354.6-c049  1.778  0.115 1.781 26.571 0.093             
J013309.08+302354.6-c050  0.813 -1.600 1.795 25.009 0.054 24.208 0.064
J013309.08+302354.6-c051 -0.276  1.816 1.837 25.401 0.072 24.627 0.064
J013309.08+302354.6-c052 -1.833 -0.179 1.841 26.645 0.117             
J013309.08+302354.6-c053 -0.385 -1.803 1.844 26.752 0.087             
J013309.08+302354.6-c054  1.482 -1.099 1.845 26.243 0.098 25.569 0.094
J013309.08+302354.6-c055  1.509  1.075 1.852 26.621 0.112             
J013309.08+302354.6-c056 -1.454 -1.159 1.859 26.471 0.112 25.824 0.144
J013309.08+302354.6-c057  0.140 -1.870 1.875 26.087 0.142             
J013309.08+302354.6-c058  1.680  0.865 1.889 26.870 0.160             
J013309.08+302354.6-c059  1.867  0.524 1.939 25.154 0.051 24.433 0.046
J013309.08+302354.6-c060  1.432  1.336 1.958 25.330 0.090 24.772 0.065
J013312.30+302355.7-c001  0.000  0.045 0.045 24.080 0.488             
J013312.30+302355.7-c002 -0.120 -0.272 0.297 26.072 0.102 25.807 0.117
J013312.30+302355.7-c003  0.140 -0.372 0.398 24.407 0.072 23.577 0.052
J013312.30+302355.7-c004 -0.450 -0.299 0.540 26.097 0.078             
J013312.30+302355.7-c005 -0.068  0.549 0.553 25.366 0.077 24.572 0.055
J013312.30+302355.7-c006 -0.238  0.524 0.576 25.759 0.085             
J013312.30+302355.7-c007  0.003 -0.629 0.629 25.535 0.075 24.719 0.058
J013312.30+302355.7-c008  0.275 -0.649 0.705 26.586 0.122 26.196 0.110
J013312.30+302355.7-c009 -0.683  0.261 0.731 25.656 0.056 24.937 0.073
J013312.30+302355.7-c010 -0.344 -0.753 0.828 26.386 0.073             
J013312.30+302355.7-c011 -0.817 -0.161 0.832 26.787 0.099             
J013312.30+302355.7-c012  0.149 -0.843 0.856 26.320 0.084             
J013312.30+302355.7-c013  0.902  0.108 0.908 25.122 0.047 24.243 0.060
J013312.30+302355.7-c014  0.832  0.369 0.910 25.588 0.062 25.408 0.061
J013312.30+302355.7-c015  0.463  0.790 0.915 25.610 0.079 24.681 0.049
J013312.30+302355.7-c016  0.903 -0.244 0.935 26.952 0.133             
J013312.30+302355.7-c017  0.296 -0.901 0.949 25.097 0.089 24.362 0.041
J013312.30+302355.7-c018 -0.067 -0.987 0.990 26.795 0.089 25.943 0.095
J013312.30+302355.7-c019  0.805  0.580 0.992 26.149 0.119 25.818 0.091
J013312.30+302355.7-c020 -0.943  0.335 1.000 25.346 0.068 25.108 0.060
J013312.30+302355.7-c021 -0.815  0.622 1.025 26.334 0.089             
J013312.30+302355.7-c022  0.752  0.783 1.086 25.410 0.060 24.626 0.071
J013312.30+302355.7-c023 -0.692  0.847 1.094 26.245 0.121 25.471 0.111
J013312.30+302355.7-c024  1.048  0.382 1.115 26.401 0.097 25.697 0.075
J013312.30+302355.7-c025 -0.061 -1.196 1.198 26.761 0.226             
J013312.30+302355.7-c026 -0.785 -0.936 1.221 26.629 0.131 25.940 0.106
J013312.30+302355.7-c027  0.600 -1.072 1.228 26.143 0.113             
J013312.30+302355.7-c028 -0.324 -1.186 1.229 24.416 0.050 23.563 0.054
J013312.30+302355.7-c029  0.694 -1.032 1.244 26.039 0.102 25.247 0.116
J013312.30+302355.7-c030 -0.071 -1.272 1.274 25.529 0.090 24.399 0.064
J013312.30+302355.7-c031 -1.197 -0.440 1.275 26.730 0.130             
J013312.30+302355.7-c032 -1.306  0.320 1.345 26.999 0.138             
J013312.30+302355.7-c033 -0.461 -1.286 1.366 26.217 0.096             
J013312.30+302355.7-c034  0.164  1.384 1.393 24.743 0.066 23.732 0.069
J013312.30+302355.7-c035 -0.861  1.119 1.412 25.654 0.073 25.381 0.068
J013312.30+302355.7-c036  0.831 -1.175 1.439 26.711 0.143             
J013312.30+302355.7-c037 -1.198  0.838 1.463 26.961 0.127             
J013312.30+302355.7-c038 -1.128  0.939 1.467 25.503 0.048 25.391 0.073
J013312.30+302355.7-c039  0.521 -1.391 1.486 26.778 0.153             
J013312.30+302355.7-c040 -0.666 -1.337 1.494 27.408 0.187             
J013312.30+302355.7-c041 -1.483  0.274 1.508 25.144 0.070 24.786 0.069
J013312.30+302355.7-c042  1.308 -0.814 1.541 26.338 0.082             
J013312.30+302355.7-c043  1.519 -0.394 1.569 26.239 0.056 25.950 0.110
J013312.30+302355.7-c044 -0.470 -1.519 1.590 23.263 0.037 22.175 0.068
J013312.30+302355.7-c045  1.188  1.086 1.610 25.700 0.062 25.528 0.113
J013312.30+302355.7-c046 -1.242 -1.043 1.622 27.208 0.152             
J013312.30+302355.7-c047 -0.424 -1.578 1.634 26.700 0.399             
J013312.30+302355.7-c048  0.841 -1.427 1.657 24.670 0.112 23.891 0.133
J013312.30+302355.7-c049  0.023  1.677 1.677 24.174 0.064 23.309 0.065
J013312.30+302355.7-c050 -1.681  0.258 1.701 26.185 0.138             
J013312.30+302355.7-c051 -1.681  0.410 1.730 23.094 0.060 21.282 0.050
J013312.30+302355.7-c052  1.662 -0.552 1.752 26.537 0.106 26.176 0.105
J013312.30+302355.7-c053  0.797 -1.568 1.759 23.459 0.135 23.278 0.075
J013312.30+302355.7-c054 -0.280  1.783 1.805 25.845 0.114 25.672 0.075
J013312.30+302355.7-c055 -1.834  0.089 1.836 25.215 0.067 24.475 0.067
J013312.30+302355.7-c056 -1.826 -0.242 1.842 26.569 0.085             
J013312.30+302355.7-c057  1.083  1.491 1.843 26.349 0.089             
J013312.30+302355.7-c058 -1.561  1.046 1.879 27.276 0.178             
J013312.30+302355.7-c059  1.875  0.140 1.881 25.434 0.086 24.578 0.084
J013312.30+302355.7-c060 -0.265 -1.868 1.887 25.082 0.068 24.427 0.046
J013312.30+302355.7-c061 -0.405 -1.857 1.901 27.163 0.212             
J013312.30+302355.7-c062 -1.804  0.686 1.930 25.276 0.053 25.203 0.052
J013312.30+302355.7-c063  1.916  0.259 1.933 25.126 0.058 24.297 0.048
J013312.30+302355.7-c064  1.871  0.515 1.941 25.259 0.080 25.013 0.080
J013312.30+302355.7-c065  1.656 -1.083 1.979 26.748 0.110             
J013312.65+303411.7-c001 -0.154  0.654 0.672 20.413 0.064 19.915 0.069
J013312.65+303411.7-c002  1.392 -0.526 1.488 23.324 0.091 22.220 0.085
J013312.65+303411.7-c003  1.676  0.486 1.745 23.148 0.091 22.072 0.066
J013312.65+303411.7-c004  0.774 -1.706 1.873              22.546 0.158
J013312.65+303411.7-c005 -0.184  1.903 1.912 19.370 0.033 19.956 0.087
J013312.65+303411.7-c006 -0.241  1.907 1.922              20.634 0.126
J013315.71+303319.3-c001 -0.084  0.227 0.242 24.153 0.184 23.310 0.184
J013315.71+303319.3-c002 -0.652 -0.778 1.015              22.781 0.094
J013315.71+303319.3-c003 -0.896 -0.788 1.193              22.786 0.088
J013315.71+303319.3-c004 -1.260 -0.143 1.268 24.268 0.222             
J013315.71+303319.3-c005 -1.233  0.551 1.351 22.084 0.062 21.944 0.065
J013315.71+303319.3-c006  1.342 -0.372 1.393 23.365 0.119 22.631 0.102
J013315.71+303319.3-c007  1.398  0.171 1.409 23.323 0.128 22.192 0.065
J013315.71+303319.3-c008  1.177 -0.896 1.479              23.025 0.100
J013315.71+303319.3-c009  0.287 -1.554 1.580 23.232 0.087 22.480 0.109
J013315.71+303319.3-c010 -1.336 -1.079 1.717 23.293 0.117             
J013315.71+303319.3-c011  1.713 -0.357 1.750 22.227 0.093 21.509 0.050
J013315.71+303319.3-c012  0.607  1.697 1.802 22.901 0.117 23.077 0.105
J013315.71+303319.3-c013 -0.164 -1.879 1.886 22.460 0.062 21.490 0.035
J013315.71+303319.3-c014  1.802 -0.622 1.906 24.244 0.301             
J013316.08+302051.8-c001 -0.381  0.009 0.381 25.483 0.049 24.718 0.044
J013316.08+302051.8-c002  0.001 -0.411 0.411 25.153 0.082 24.342 0.049
J013316.08+302051.8-c003 -0.429  0.227 0.485 26.110 0.092 26.035 0.107
J013316.08+302051.8-c004  0.447  0.501 0.672 26.850 0.158             
J013316.08+302051.8-c005  0.214  0.641 0.676 25.526 0.047 24.751 0.038
J013316.08+302051.8-c006 -0.137  0.724 0.737 27.036 0.140             
J013316.08+302051.8-c007 -0.698  0.440 0.826 26.719 0.133             
J013316.08+302051.8-c008 -0.815 -0.152 0.829 26.543 0.083             
J013316.08+302051.8-c009  0.606 -0.674 0.906 27.534 0.150             
J013316.08+302051.8-c010 -0.166  0.895 0.910 26.877 0.163             
J013316.08+302051.8-c011  0.466  0.786 0.914 27.067 0.173             
J013316.08+302051.8-c012 -0.683  0.682 0.965 25.682 0.063 25.098 0.056
J013316.08+302051.8-c013 -0.114  0.975 0.982 25.342 0.064 25.162 0.080
J013316.08+302051.8-c014  0.572  0.899 1.066 25.859 0.089 25.054 0.093
J013316.08+302051.8-c015  0.984  0.540 1.122 26.513 0.119             
J013316.08+302051.8-c016  0.584 -0.963 1.126 26.834 0.118             
J013316.08+302051.8-c017 -0.038 -1.138 1.139 26.571 0.100             
J013316.08+302051.8-c018  0.935 -0.650 1.139 26.833 0.086 26.495 0.137
J013316.08+302051.8-c019  0.737 -0.873 1.142 26.844 0.102             
J013316.08+302051.8-c020  1.159  0.183 1.174 24.115 0.051 24.158 0.053
J013316.08+302051.8-c021  0.838  0.837 1.184 27.147 0.129             
J013316.08+302051.8-c022 -1.078 -0.526 1.200 26.589 0.114             
J013316.08+302051.8-c023 -0.368  1.174 1.230 25.153 0.054 25.186 0.053
J013316.08+302051.8-c024  1.194 -0.325 1.237 26.967 0.119             
J013316.08+302051.8-c025  0.796 -0.972 1.257 26.818 0.129             
J013316.08+302051.8-c026 -1.295 -0.248 1.318 25.399 0.056 24.732 0.059
J013316.08+302051.8-c027  0.641  1.180 1.343 26.907 0.107             
J013316.08+302051.8-c028  1.195  0.613 1.343 27.102 0.106             
J013316.08+302051.8-c029 -0.921 -1.063 1.406 26.514 0.111             
J013316.08+302051.8-c030  1.353 -0.425 1.418 25.434 0.047 24.665 0.052
J013316.08+302051.8-c031  1.234 -0.839 1.493 26.865 0.148             
J013316.08+302051.8-c032  0.117  1.578 1.582 25.672 0.057 24.791 0.051
J013316.08+302051.8-c033 -0.200 -1.581 1.593 27.236 0.105             
J013316.08+302051.8-c034  1.115 -1.203 1.640 25.057 0.046 24.231 0.049
J013316.08+302051.8-c035 -1.586 -0.464 1.652 25.783 0.093 25.720 0.103
J013316.08+302051.8-c036 -1.433  0.834 1.657 25.774 0.065 25.568 0.077
J013316.08+302051.8-c037 -1.252  1.088 1.658 27.187 0.108             
J013316.08+302051.8-c038  1.031 -1.312 1.669 26.862 0.116             
J013316.08+302051.8-c039  0.282 -1.649 1.673 26.363 0.104 26.092 0.122
J013316.08+302051.8-c040  0.695 -1.542 1.692 25.947 0.079 24.993 0.062
J013316.08+302051.8-c041  0.288  1.680 1.705 26.179 0.095 26.027 0.157
J013316.08+302051.8-c042 -1.284 -1.130 1.710 27.184 0.169             
J013316.08+302051.8-c043  1.721  0.098 1.723 26.513 0.062             
J013316.08+302051.8-c044  0.409  1.718 1.766 26.870 0.094             
J013316.08+302051.8-c045 -0.444 -1.739 1.795 24.776 0.041 23.916 0.046
J013316.08+302051.8-c046  1.517  0.973 1.802 26.527 0.132             
J013316.08+302051.8-c047 -1.782  0.339 1.814 26.490 0.100 26.193 0.116
J013316.08+302051.8-c048  1.528 -1.006 1.830 25.559 0.056 24.767 0.043
J013316.08+302051.8-c049  1.817  0.272 1.837 27.400 0.135             
J013316.08+302051.8-c050  1.723  0.643 1.839 25.837 0.061 24.937 0.053
J013316.08+302051.8-c051  1.687  0.745 1.845 27.526 0.164             
J013316.08+302051.8-c052 -0.031 -1.864 1.864 27.023 0.094             
J013316.08+302051.8-c053  0.664 -1.760 1.881 27.337 0.104             
J013316.08+302051.8-c054 -1.630  0.953 1.888 26.240 0.070 25.413 0.073
J013316.08+302051.8-c055 -1.903 -0.023 1.903 27.214 0.110             
J013316.08+302051.8-c056 -1.797 -0.630 1.904 25.824 0.077 25.717 0.082
J013316.08+302051.8-c057  0.448 -1.858 1.911 25.636 0.047 25.300 0.062
J013316.08+302051.8-c058  1.520  1.225 1.952 25.561 0.054 24.766 0.045
J013316.08+302051.8-c059  1.906  0.434 1.955 26.806 0.124             
J013316.08+302051.8-c060  1.751  0.884 1.962 27.087 0.101             
J013316.08+302051.8-c061  0.922  1.742 1.971 25.598 0.067 24.820 0.061
J013316.08+302051.8-c062  0.632  1.872 1.976 26.964 0.126             
J013316.08+302051.8-c063 -0.710 -1.860 1.991 27.260 0.233             
J013316.88+302157.9-c001 -0.001 -0.055 0.055 23.987 0.280             
J013316.88+302157.9-c002  0.084  0.160 0.181 26.364 0.147             
J013316.88+302157.9-c003  0.419 -0.232 0.479 26.752 0.098             
J013316.88+302157.9-c004  0.249 -0.421 0.489 27.075 0.123             
J013316.88+302157.9-c005 -0.480 -0.455 0.661 26.007 0.055 25.863 0.094
J013316.88+302157.9-c006  0.731  0.080 0.735 26.712 0.086 25.977 0.094
J013316.88+302157.9-c007 -0.647  0.412 0.767 23.513 0.043 22.443 0.028
J013316.88+302157.9-c008  0.032 -0.779 0.780 27.338 0.136             
J013316.88+302157.9-c009 -0.840  0.030 0.841 27.472 0.126             
J013316.88+302157.9-c010  0.372 -0.755 0.841 27.611 0.141             
J013316.88+302157.9-c011  0.020  0.849 0.850 27.075 0.149             
J013316.88+302157.9-c012  0.814  0.317 0.874 26.378 0.085 26.076 0.090
J013316.88+302157.9-c013  0.860 -0.272 0.902 26.813 0.176             
J013316.88+302157.9-c014  0.176  0.938 0.955 25.776 0.073 24.879 0.051
J013316.88+302157.9-c015  0.752  0.667 1.005 26.913 0.122             
J013316.88+302157.9-c016  0.550  0.853 1.015 27.192 0.104             
J013316.88+302157.9-c017 -0.779 -0.724 1.063 26.800 0.096             
J013316.88+302157.9-c018 -0.072 -1.113 1.116 26.715 0.090 26.129 0.100
J013316.88+302157.9-c019  0.982  0.579 1.140 25.878 0.125 25.671 0.157
J013316.88+302157.9-c020 -1.023 -0.606 1.189 26.136 0.059 26.094 0.103
J013316.88+302157.9-c021 -0.828 -1.081 1.362 25.935 0.085 25.738 0.121
J013316.88+302157.9-c022 -1.311 -0.430 1.380 26.687 0.118             
J013316.88+302157.9-c023 -0.760 -1.191 1.413 26.734 0.123             
J013316.88+302157.9-c024  1.133 -0.845 1.413 25.353 0.038 25.300 0.067
J013316.88+302157.9-c025 -1.158  0.837 1.429 26.941 0.115 26.123 0.137
J013316.88+302157.9-c026 -1.226  0.754 1.439 27.322 0.145             
J013316.88+302157.9-c027 -1.325 -0.615 1.461 26.235 0.079 26.076 0.132
J013316.88+302157.9-c028  1.007 -1.083 1.479 27.053 0.094             
J013316.88+302157.9-c029 -1.410 -0.487 1.492 26.722 0.134             
J013316.88+302157.9-c030  1.409  0.655 1.553 27.008 0.154             
J013316.88+302157.9-c031  1.158 -1.061 1.571 26.579 0.078             
J013316.88+302157.9-c032  1.575 -0.076 1.577 26.765 0.093             
J013316.88+302157.9-c033  0.702 -1.416 1.580 27.270 0.125             
J013316.88+302157.9-c034  0.459  1.546 1.613 25.512 0.047 24.670 0.042
J013316.88+302157.9-c035  1.051 -1.262 1.642 26.362 0.101 25.644 0.098
J013316.88+302157.9-c036  0.066 -1.667 1.668 27.174 0.455             
J013316.88+302157.9-c037 -1.643 -0.341 1.678 25.910 0.090 25.324 0.067
J013316.88+302157.9-c038 -0.908  1.455 1.715 25.665 0.049 24.791 0.036
J013316.88+302157.9-c039 -0.606 -1.609 1.720 24.308 0.049 23.439 0.038
J013316.88+302157.9-c040  0.147 -1.719 1.725 23.430 0.043 22.508 0.039
J013316.88+302157.9-c041  0.787  1.568 1.754 25.673 0.059 24.977 0.062
J013316.88+302157.9-c042  1.065  1.405 1.763 26.673 0.115 25.891 0.096
J013316.88+302157.9-c043 -1.721  0.382 1.763 24.209 0.043 23.481 0.037
J013316.88+302157.9-c044 -1.451  1.036 1.783 26.199 0.090 25.880 0.097
J013316.88+302157.9-c045 -0.831  1.600 1.803 26.989 0.097             
J013316.88+302157.9-c046 -0.139  1.799 1.805 27.396 0.158             
J013316.88+302157.9-c047  1.822 -0.160 1.829 26.958 0.126 26.142 0.145
J013316.88+302157.9-c048  0.295  1.810 1.834 25.792 0.064 25.075 0.079
J013316.88+302157.9-c049  1.759  0.539 1.840 25.693 0.061 24.994 0.054
J013316.88+302157.9-c050 -0.287 -1.837 1.859 25.086 0.046 24.286 0.038
J013316.88+302157.9-c051 -1.134 -1.485 1.869 26.536 0.127             
J013316.88+302157.9-c052 -1.524 -1.116 1.889 27.409 0.129             
J013316.88+302157.9-c053  0.015  1.895 1.896 26.483 0.080 25.992 0.099
J013316.88+302157.9-c054  0.694 -1.790 1.920 26.583 0.112 25.904 0.112
J013316.88+302157.9-c055 -1.620  1.070 1.941 25.595 0.110 25.302 0.107
J013318.09+302107.1-c001 -0.070  0.076 0.103 23.177 0.192 22.910 0.150
J013318.09+302107.1-c002  0.352 -0.006 0.352 26.505 0.126             
J013318.09+302107.1-c003 -0.093  0.492 0.501 26.698 0.101             
J013318.09+302107.1-c004 -0.442 -0.299 0.534 26.181 0.077 25.515 0.077
J013318.09+302107.1-c005 -0.468  0.368 0.595 26.498 0.135 26.015 0.149
J013318.09+302107.1-c006 -0.609  0.060 0.612 26.803 0.130             
J013318.09+302107.1-c007  0.564  0.256 0.619 23.860 0.035 22.895 0.032
J013318.09+302107.1-c008  0.125  0.655 0.667 25.547 0.068 25.283 0.089
J013318.09+302107.1-c009  0.519  0.438 0.680 25.159 0.077 24.532 0.057
J013318.09+302107.1-c010 -0.012  0.735 0.735 26.654 0.128             
J013318.09+302107.1-c011 -0.141  0.748 0.761 26.225 0.088 25.571 0.105
J013318.09+302107.1-c012 -0.855 -0.038 0.856 26.243 0.092 26.072 0.128
J013318.09+302107.1-c013  0.792 -0.336 0.860 25.803 0.047 25.059 0.054
J013318.09+302107.1-c014  0.866  0.317 0.923 26.533 0.079 26.443 0.138
J013318.09+302107.1-c015  0.394 -0.913 0.994 25.449 0.049 24.685 0.037
J013318.09+302107.1-c016 -0.387 -0.990 1.063 25.426 0.047 24.589 0.050
J013318.09+302107.1-c017  1.082  0.202 1.101 24.616 0.049 23.715 0.028
J013318.09+302107.1-c018  0.541 -0.972 1.113 27.392 0.145             
J013318.09+302107.1-c019 -0.578  0.982 1.139 26.606 0.054             
J013318.09+302107.1-c020  0.846 -0.778 1.149 27.134 0.136             
J013318.09+302107.1-c021 -0.529 -1.036 1.164 27.570 0.163             
J013318.09+302107.1-c022 -0.811 -0.836 1.165 25.751 0.071 24.997 0.055
J013318.09+302107.1-c023  0.050 -1.187 1.188 27.063 0.128             
J013318.09+302107.1-c024 -1.012 -0.626 1.190 25.855 0.055 25.493 0.067
J013318.09+302107.1-c025  1.271  0.164 1.281 26.372 0.092 25.334 0.087
J013318.09+302107.1-c026 -0.197  1.273 1.288 26.477 0.086             
J013318.09+302107.1-c027  0.972  0.863 1.299 26.122 0.068 25.284 0.065
J013318.09+302107.1-c028  1.319 -0.022 1.319 25.915 0.055 25.066 0.061
J013318.09+302107.1-c029 -0.843 -1.071 1.363 26.969 0.138             
J013318.09+302107.1-c030  0.317 -1.337 1.374 25.587 0.081 25.542 0.074
J013318.09+302107.1-c031  1.379  0.284 1.408 25.513 0.040 24.715 0.042
J013318.09+302107.1-c032 -1.243 -0.723 1.438 26.604 0.081 26.274 0.115
J013318.09+302107.1-c033  1.420 -0.367 1.467 27.338 0.161             
J013318.09+302107.1-c034  1.390 -0.481 1.471 25.534 0.042 25.335 0.056
J013318.09+302107.1-c035 -1.451  0.266 1.475 26.829 0.143             
J013318.09+302107.1-c036  1.258 -0.799 1.490 26.554 0.095 26.405 0.120
J013318.09+302107.1-c037 -0.284  1.488 1.514 27.048 0.114             
J013318.09+302107.1-c038  1.093  1.172 1.602 26.993 0.087             
J013318.09+302107.1-c039 -0.834  1.457 1.679 26.293 0.095 25.752 0.137
J013318.09+302107.1-c040 -0.939  1.398 1.684 26.895 0.167             
J013318.09+302107.1-c041  1.378  0.984 1.694 27.564 0.202             
J013318.09+302107.1-c042  0.971  1.467 1.759 25.827 0.056 25.727 0.087
J013318.09+302107.1-c043 -1.585  0.775 1.765 26.560 0.088 26.383 0.126
J013318.09+302107.1-c044  1.535  0.916 1.788 23.956 0.037 23.167 0.034
J013318.09+302107.1-c045 -0.349 -1.809 1.843 27.223 0.120             
J013318.09+302107.1-c046 -0.830 -1.651 1.848 23.258 0.047 22.136 0.037
J013318.09+302107.1-c047 -1.706 -0.733 1.857 27.194 0.137             
J013318.09+302107.1-c048 -1.771  0.576 1.862 26.707 0.137             
J013318.09+302107.1-c049  1.666 -0.880 1.885 26.184 0.057 26.173 0.105
J013318.09+302107.1-c050  0.641 -1.791 1.902 24.982 0.055 24.217 0.055
J013318.09+302107.1-c051 -1.264  1.432 1.910 26.710 0.083             
J013318.09+302107.1-c052 -1.918 -0.343 1.948 26.737 0.094             
J013318.09+302107.1-c053  0.377 -1.917 1.954 23.404 0.140 22.930 0.126
J013318.09+302107.1-c054  1.954 -0.039 1.954 24.747 0.091 23.916 0.059
J013318.09+302107.1-c055 -1.964  0.112 1.967 27.342 0.145             
J013318.09+302107.1-c056 -0.458  1.926 1.979 27.139 0.123             
J013319.10+303305.6-c001  0.568  0.577 0.810 22.377 0.072 22.536 0.068
J013319.10+303305.6-c002 -1.166  0.200 1.183 24.140 0.149 23.578 0.170
J013319.10+303305.6-c003 -0.853 -0.986 1.304 24.607 0.221             
J013319.10+303305.6-c004  1.017  1.042 1.455 22.389 0.077 22.531 0.094
J013319.10+303305.6-c005  1.790 -0.775 1.950 23.489 0.134 22.811 0.157
J013320.20+303519.5-c001  0.287 -0.175 0.337 23.837 0.183 23.106 0.122
J013320.20+303519.5-c002 -0.189 -0.427 0.467 24.239 0.095             
J013320.20+303519.5-c003  0.490  0.213 0.534 24.031 0.107             
J013320.20+303519.5-c004  0.094 -0.660 0.666 24.350 0.108             
J013320.20+303519.5-c005 -0.003  0.678 0.678 22.476 0.041 21.484 0.048
J013320.20+303519.5-c006 -0.423  0.614 0.746 24.007 0.089             
J013320.20+303519.5-c007  0.522  0.534 0.747 24.747 0.157             
J013320.20+303519.5-c008 -0.772  0.362 0.852 25.055 0.191             
J013320.20+303519.5-c009 -0.496  0.792 0.934 23.735 0.077             
J013320.20+303519.5-c010 -0.934  0.228 0.961 23.499 0.041 22.900 0.117
J013320.20+303519.5-c011 -0.696 -0.679 0.973 24.573 0.173             
J013320.20+303519.5-c012 -0.404  0.898 0.984 24.414 0.184             
J013320.20+303519.5-c013 -0.610 -0.802 1.007 24.278 0.155             
J013320.20+303519.5-c014  0.709 -0.864 1.118 24.948 0.139             
J013320.20+303519.5-c015 -0.114  1.124 1.130 22.872 0.066 23.341 0.144
J013320.20+303519.5-c016 -1.052 -0.498 1.164 24.831 0.118             
J013320.20+303519.5-c017  0.498 -1.060 1.171 25.795 0.351             
J013320.20+303519.5-c018  0.846  0.933 1.260 23.959 0.109             
J013320.20+303519.5-c019 -0.922 -0.928 1.308 24.438 0.101             
J013320.20+303519.5-c020 -0.219 -1.303 1.321 24.221 0.222             
J013320.20+303519.5-c021 -0.679 -1.168 1.351 25.074 0.230             
J013320.20+303519.5-c022 -1.347  0.242 1.368 25.326 0.206             
J013320.20+303519.5-c023  1.369  0.093 1.372 22.801 0.088 21.917 0.100
J013320.20+303519.5-c024 -0.123 -1.392 1.397 24.770 0.260             
J013320.20+303519.5-c025 -0.647  1.386 1.530 24.756 0.200             
J013320.20+303519.5-c026  1.524  0.354 1.565 23.219 0.059 22.173 0.060
J013320.20+303519.5-c027 -1.772 -0.231 1.787 23.617 0.081 23.165 0.128
J013320.20+303519.5-c028  1.588  0.860 1.806 24.535 0.110             
J013320.20+303519.5-c029 -0.916 -1.671 1.905 22.889 0.041 22.045 0.103
J013320.20+303519.5-c030 -0.204  1.922 1.933 24.892 0.124             
J013320.60+303458.4-c001  0.164  0.336 0.374 23.361 0.164             
J013320.60+303458.4-c002 -0.257 -0.330 0.418 23.076 0.129             
J013320.60+303458.4-c003  0.483  0.038 0.484 24.215 0.150             
J013320.60+303458.4-c004 -0.226  0.449 0.503 24.051 0.303             
J013320.60+303458.4-c005  0.388 -0.458 0.600 22.431 0.103 21.421 0.109
J013320.60+303458.4-c006 -0.573  0.263 0.630 24.369 0.205             
J013320.60+303458.4-c007  0.561  0.454 0.722 24.083 0.106             
J013320.60+303458.4-c008 -0.824 -0.134 0.835 24.711 0.133             
J013320.60+303458.4-c009 -0.739 -0.450 0.865 24.348 0.078             
J013320.60+303458.4-c010  0.273  0.853 0.895 24.517 0.119             
J013320.60+303458.4-c011 -0.767  0.650 1.005 22.587 0.070 22.629 0.112
J013320.60+303458.4-c012  1.040  0.081 1.043 24.088 0.104             
J013320.60+303458.4-c013 -0.424  1.050 1.132 24.215 0.123             
J013320.60+303458.4-c014  0.553  1.064 1.199 24.080 0.083             
J013320.60+303458.4-c015 -0.836  0.937 1.255 23.448 0.066 22.576 0.115
J013320.60+303458.4-c016  1.257  0.049 1.258 24.162 0.148             
J013320.60+303458.4-c017  0.467  1.234 1.319 24.743 0.130             
J013320.60+303458.4-c018 -0.516  1.252 1.354 25.038 0.162             
J013320.60+303458.4-c019 -0.228  1.363 1.382 24.749 0.124             
J013320.60+303458.4-c020 -0.568 -1.338 1.453 23.997 0.120 23.294 0.111
J013320.60+303458.4-c021  0.345  1.547 1.585 23.678 0.066             
J013320.60+303458.4-c022  0.440 -1.526 1.588 25.205 0.152             
J013320.60+303458.4-c023 -1.014 -1.257 1.616 22.121 0.070 22.356 0.090
J013320.60+303458.4-c024  1.033 -1.254 1.625 24.146 0.080             
J013320.60+303458.4-c025  1.307 -1.012 1.653 23.427 0.106 21.768 0.092
J013320.60+303458.4-c026  1.629 -0.429 1.684 24.249 0.114             
J013320.60+303458.4-c027 -0.248 -1.728 1.745 23.823 0.106             
J013320.60+303458.4-c028  1.759  0.130 1.764 24.872 0.135             
J013320.60+303458.4-c029  0.440 -1.724 1.779 24.566 0.099             
J013320.60+303458.4-c030  1.258  1.301 1.810 24.331 0.164             
J013320.60+303458.4-c031  0.657  1.698 1.821 24.456 0.116 23.050 0.089
J013320.60+303458.4-c032 -0.340 -1.824 1.855 23.647 0.083 22.613 0.104
J013320.60+303458.4-c033  0.646 -1.750 1.865 25.007 0.117             
J013320.60+303458.4-c034 -1.647  0.977 1.915              23.142 0.114
J013320.60+303458.4-c035 -1.958  0.030 1.958 24.556 0.156             
J013320.60+303458.4-c036  0.239 -1.953 1.967 24.815 0.143             
J013320.60+303458.4-c037 -1.743  0.963 1.992 22.881 0.079             
J013321.16+303116.4-c001  0.001 -0.178 0.178 25.801 0.202             
J013321.16+303116.4-c002 -0.050  0.252 0.257 25.817 0.116 25.185 0.087
J013321.16+303116.4-c003 -0.091 -0.418 0.428 24.533 0.072 23.679 0.055
J013321.16+303116.4-c004 -0.430 -0.108 0.444              26.329 0.124
J013321.16+303116.4-c005 -0.468  0.177 0.501 25.036 0.196             
J013321.16+303116.4-c006 -0.017 -0.512 0.512              26.759 0.227
J013321.16+303116.4-c007 -0.270 -0.436 0.513 24.652 0.065 23.690 0.066
J013321.16+303116.4-c008 -0.512 -0.125 0.527 25.909 0.113 25.628 0.071
J013321.16+303116.4-c009 -0.468 -0.247 0.529 28.338 0.401             
J013321.16+303116.4-c010 -0.534  0.029 0.534              26.446 0.131
J013321.16+303116.4-c011  0.276  0.464 0.540              26.120 0.161
J013321.16+303116.4-c012  0.116  0.528 0.541 25.981 0.110 25.562 0.083
J013321.16+303116.4-c013  0.307 -0.446 0.541              26.313 0.196
J013321.16+303116.4-c014 -0.475  0.264 0.544 23.966 0.072 22.340 0.041
J013321.16+303116.4-c015  0.240 -0.503 0.558 24.683 0.078 24.036 0.052
J013321.16+303116.4-c016  0.094 -0.571 0.578 27.531 0.136             
J013321.16+303116.4-c017  0.054  0.594 0.596              26.750 0.192
J013321.16+303116.4-c018 -0.658  0.159 0.677 26.852 0.077             
J013321.16+303116.4-c019  0.202  0.659 0.689 25.066 0.045 24.544 0.068
J013321.16+303116.4-c020 -0.533 -0.463 0.706              27.391 0.171
J013321.16+303116.4-c021 -0.364  0.607 0.708 25.584 0.068 24.898 0.044
J013321.16+303116.4-c022  0.147 -0.701 0.716 25.445 0.068 24.329 0.064
J013321.16+303116.4-c023 -0.038 -0.725 0.726 24.377 0.048 23.362 0.054
J013321.16+303116.4-c024  0.699  0.247 0.741 25.384 0.086 25.027 0.064
J013321.16+303116.4-c025  0.346 -0.657 0.743              26.841 0.196
J013321.16+303116.4-c026  0.680 -0.331 0.756 27.041 0.111             
J013321.16+303116.4-c027 -0.261 -0.712 0.759 28.079 0.130             
J013321.16+303116.4-c028  0.154 -0.772 0.787 26.177 0.115             
J013321.16+303116.4-c029  0.108  0.799 0.806 27.169 0.099 26.212 0.090
J013321.16+303116.4-c030 -0.681  0.534 0.865 26.814 0.118 26.020 0.118
J013321.16+303116.4-c031 -0.106 -0.871 0.877 26.920 0.111 26.241 0.115
J013321.16+303116.4-c032 -0.246  0.845 0.880              26.438 0.148
J013321.16+303116.4-c033  0.240  0.854 0.888              26.030 0.121
J013321.16+303116.4-c034 -0.539 -0.712 0.893 27.099 0.117             
J013321.16+303116.4-c035  0.270  0.852 0.894 26.394 0.185             
J013321.16+303116.4-c036 -0.002  0.901 0.901 27.477 0.103 26.644 0.086
J013321.16+303116.4-c037  0.693 -0.583 0.905 26.992 0.135 26.243 0.116
J013321.16+303116.4-c038  0.758  0.499 0.907 25.850 0.041 25.591 0.064
J013321.16+303116.4-c039  0.819  0.426 0.923 26.302 0.078 26.164 0.107
J013321.16+303116.4-c040 -0.873  0.300 0.923 25.349 0.062 24.499 0.048
J013321.16+303116.4-c041 -0.885 -0.277 0.927 26.643 0.146             
J013321.16+303116.4-c042 -0.403  0.841 0.933 27.157 0.152             
J013321.16+303116.4-c043  0.122 -0.935 0.943 26.885 0.076 26.265 0.104
J013321.16+303116.4-c044 -0.856 -0.413 0.951 22.722 0.032 22.120 0.048
J013321.16+303116.4-c045 -0.302  0.920 0.969 26.462 0.144 25.938 0.106
J013321.16+303116.4-c046  0.696  0.695 0.984 28.397 0.257             
J013321.16+303116.4-c047 -0.127  0.978 0.986 27.761 0.102             
J013321.16+303116.4-c048 -0.838 -0.520 0.986 24.392 0.092 24.107 0.101
J013321.16+303116.4-c049  0.832 -0.533 0.988 25.921 0.068 24.892 0.106
J013321.16+303116.4-c050  0.468  0.881 0.997 26.287 0.136 25.875 0.128
J013321.16+303116.4-c051  0.253  0.979 1.012 26.964 0.153 26.334 0.131
J013321.16+303116.4-c052 -0.871  0.524 1.017 26.206 0.075 25.476 0.085
J013321.16+303116.4-c053  0.988  0.265 1.023              26.452 0.115
J013321.16+303116.4-c054 -0.290 -0.991 1.032 25.824 0.043 24.968 0.054
J013321.16+303116.4-c055 -1.011 -0.232 1.037 25.947 0.071 25.490 0.064
J013321.16+303116.4-c056 -0.957  0.448 1.057 27.215 0.122             
J013321.16+303116.4-c057  0.216 -1.049 1.071 27.474 0.097             
J013321.16+303116.4-c058 -0.697 -0.817 1.074 26.779 0.110 26.584 0.114
J013321.16+303116.4-c059  0.685  0.845 1.088 25.563 0.078 25.543 0.071
J013321.16+303116.4-c060  0.942 -0.615 1.125 25.907 0.119             
J013321.16+303116.4-c061  0.409 -1.053 1.129 27.105 0.137             
J013321.16+303116.4-c062  0.486 -1.021 1.131 26.250 0.071 25.805 0.113
J013321.16+303116.4-c063 -0.299 -1.091 1.131 27.778 0.130 26.823 0.147
J013321.16+303116.4-c064 -1.063 -0.406 1.138 26.504 0.145             
J013321.16+303116.4-c065  1.124 -0.234 1.148 25.644 0.082             
J013321.16+303116.4-c066  0.877 -0.744 1.150 27.465 0.147             
J013321.16+303116.4-c067  1.059 -0.485 1.165 24.871 0.043 23.994 0.050
J013321.16+303116.4-c068 -0.067  1.173 1.175 27.054 0.084 26.417 0.081
J013321.16+303116.4-c069 -1.174 -0.104 1.179 27.256 0.120 26.572 0.161
J013321.16+303116.4-c070 -0.632 -0.998 1.181 27.816 0.246             
J013321.16+303116.4-c071  0.937  0.720 1.182 24.839 0.082 24.170 0.072
J013321.16+303116.4-c072 -0.159 -1.186 1.197 27.431 0.098             
J013321.16+303116.4-c073  1.203 -0.163 1.214 24.751 0.070 24.489 0.094
J013321.16+303116.4-c074 -1.097  0.552 1.228 25.359 0.068 24.639 0.065
J013321.16+303116.4-c075  0.725  1.016 1.248 26.186 0.063 25.364 0.036
J013321.16+303116.4-c076  0.457 -1.188 1.273 26.529 0.101 26.294 0.090
J013321.16+303116.4-c077  1.049 -0.744 1.286 26.973 0.109 26.145 0.182
J013321.16+303116.4-c078 -1.255 -0.319 1.294 28.123 0.242             
J013321.16+303116.4-c079 -0.995  0.835 1.299 26.447 0.104 25.756 0.065
J013321.16+303116.4-c080 -0.815  1.034 1.317              27.402 0.405
J013321.16+303116.4-c081  1.227 -0.491 1.321 27.348 0.181             
J013321.16+303116.4-c082 -0.602 -1.188 1.332 25.506 0.068 24.784 0.060
J013321.16+303116.4-c083 -1.171  0.634 1.332 27.411 0.200 27.256 0.394
J013321.16+303116.4-c084 -0.915  0.977 1.339 25.508 0.052 24.646 0.082
J013321.16+303116.4-c085  0.953  0.943 1.341 27.185 0.105 26.712 0.135
J013321.16+303116.4-c086 -0.264 -1.317 1.343              27.037 0.155
J013321.16+303116.4-c087 -0.822  1.066 1.347 27.496 0.167             
J013321.16+303116.4-c088 -0.041 -1.356 1.357 28.114 0.172             
J013321.16+303116.4-c089 -0.865 -1.058 1.366 28.273 0.251             
J013321.16+303116.4-c090 -1.363  0.110 1.368 27.891 0.212             
J013321.16+303116.4-c091  0.304  1.336 1.370 26.890 0.142 26.387 0.094
J013321.16+303116.4-c092  0.674  1.194 1.371 25.669 0.063 24.790 0.047
J013321.16+303116.4-c093  1.175  0.722 1.379 27.579 0.138 26.662 0.142
J013321.16+303116.4-c094 -0.508 -1.290 1.386 26.181 0.093 25.837 0.095
J013321.16+303116.4-c095 -1.392 -0.032 1.392 26.458 0.072 26.612 0.144
J013321.16+303116.4-c096 -0.357  1.347 1.393 27.839 0.174 27.249 0.214
J013321.16+303116.4-c097 -0.368 -1.370 1.418 27.012 0.096             
J013321.16+303116.4-c098  0.225 -1.406 1.424 26.287 0.086 26.263 0.127
J013321.16+303116.4-c099  0.544  1.323 1.430 27.378 0.152             
J013321.16+303116.4-c100  0.861 -1.154 1.440 25.712 0.064 25.465 0.059
J013321.16+303116.4-c101  1.403  0.348 1.446 25.926 0.073 25.702 0.065
J013321.16+303116.4-c102 -1.234 -0.757 1.448 24.392 0.059 24.263 0.056
J013321.16+303116.4-c103 -1.071  0.976 1.449 25.566 0.039 24.976 0.078
J013321.16+303116.4-c104  0.185  1.455 1.467 26.972 0.211             
J013321.16+303116.4-c105 -1.291  0.704 1.470 24.984 0.049 25.084 0.068
J013321.16+303116.4-c106  1.397  0.470 1.474 27.668 0.204 27.031 0.207
J013321.16+303116.4-c107 -1.442  0.321 1.477 28.470 0.196             
J013321.16+303116.4-c108 -1.476 -0.261 1.499 26.486 0.119 25.741 0.107
J013321.16+303116.4-c109  1.089  1.034 1.502 28.078 0.136             
J013321.16+303116.4-c110 -1.367 -0.637 1.509 25.692 0.065 25.554 0.077
J013321.16+303116.4-c111  0.095  1.513 1.516 23.548 0.039 22.354 0.050
J013321.16+303116.4-c112  1.486  0.352 1.527              27.310 0.326
J013321.16+303116.4-c113  1.230 -0.904 1.527 25.835 0.070 25.012 0.079
J013321.16+303116.4-c114  1.383  0.675 1.539 27.282 0.193 26.670 0.184
J013321.16+303116.4-c115  1.333  0.774 1.541 25.504 0.048 24.659 0.063
J013321.16+303116.4-c116 -1.540  0.141 1.547 25.990 0.095 25.061 0.055
J013321.16+303116.4-c117  0.513 -1.478 1.564 26.722 0.140 26.183 0.145
J013321.16+303116.4-c118 -1.567  0.077 1.569 28.340 0.482             
J013321.16+303116.4-c119 -1.402 -0.754 1.591 25.110 0.070 24.364 0.047
J013321.16+303116.4-c120  1.427 -0.707 1.592 27.296 0.125 26.683 0.080
J013321.16+303116.4-c121 -1.124 -1.127 1.592 27.367 0.106             
J013321.16+303116.4-c122  1.342  0.858 1.593 27.778 0.190             
J013321.16+303116.4-c123  1.203  1.049 1.596 27.086 0.090             
J013321.16+303116.4-c124 -1.577 -0.307 1.607 27.024 0.107 26.942 0.323
J013321.16+303116.4-c125 -0.541  1.514 1.608 26.493 0.096 25.922 0.069
J013321.16+303116.4-c126 -1.026 -1.252 1.619              26.077 0.084
J013321.16+303116.4-c127  1.015 -1.264 1.621 24.744 0.135             
J013321.16+303116.4-c128  1.622 -0.002 1.622 26.227 0.128 25.625 0.130
J013321.16+303116.4-c129 -0.940 -1.332 1.630              25.386 0.066
J013321.16+303116.4-c130  0.568 -1.555 1.656 25.327 0.080 24.613 0.071
J013321.16+303116.4-c131  0.712  1.501 1.661 26.132 0.069 25.768 0.075
J013321.16+303116.4-c132 -0.345 -1.629 1.666 26.975 0.215             
J013321.16+303116.4-c133  0.075 -1.679 1.681 26.835 0.102 26.566 0.117
J013321.16+303116.4-c134 -1.518  0.730 1.685 27.214 0.101 25.869 0.095
J013321.16+303116.4-c135  1.660 -0.297 1.686 28.418 0.246             
J013321.16+303116.4-c136 -0.330 -1.660 1.693              26.392 0.141
J013321.16+303116.4-c137 -1.631 -0.517 1.710 24.222 0.076 24.152 0.027
J013321.16+303116.4-c138  1.694  0.239 1.711 25.123 0.055 24.318 0.043
J013321.16+303116.4-c139  1.647  0.481 1.716 26.654 0.099 25.855 0.099
J013321.16+303116.4-c140  1.386 -1.027 1.725 25.502 0.045 24.710 0.073
J013321.16+303116.4-c141  0.252 -1.714 1.733 25.011 0.107 24.166 0.077
J013321.16+303116.4-c142 -0.263  1.720 1.740 25.838 0.070 25.959 0.070
J013321.16+303116.4-c143  0.836  1.528 1.741 26.952 0.086 26.235 0.146
J013321.16+303116.4-c144 -1.431 -0.999 1.746 26.150 0.125 26.078 0.089
J013321.16+303116.4-c145  0.474  1.700 1.765 26.669 0.087 25.666 0.068
J013321.16+303116.4-c146  0.294  1.740 1.765 27.452 0.081 26.724 0.119
J013321.16+303116.4-c147 -1.751  0.261 1.770 24.943 0.108 24.863 0.092
J013321.16+303116.4-c148 -1.765  0.194 1.776              24.952 0.055
J013321.16+303116.4-c149  0.434 -1.728 1.782 25.978 0.086 25.529 0.083
J013321.16+303116.4-c150 -1.426  1.072 1.783 26.265 0.082 25.682 0.117
J013321.16+303116.4-c151 -1.596 -0.796 1.784 24.347 0.083 24.531 0.079
J013321.16+303116.4-c152 -0.052  1.808 1.809 27.823 0.139 27.189 0.156
J013321.16+303116.4-c153 -1.694  0.661 1.818 25.243 0.056 24.975 0.066
J013321.16+303116.4-c154  1.091 -1.470 1.831 27.082 0.182             
J013321.16+303116.4-c155 -0.542 -1.749 1.831 25.420 0.080 24.534 0.052
J013321.16+303116.4-c156  1.759 -0.533 1.838 26.635 0.094 25.812 0.076
J013321.16+303116.4-c157  1.333  1.270 1.841              26.093 0.110
J013321.16+303116.4-c158 -1.290 -1.325 1.849 27.695 0.170 26.767 0.150
J013321.16+303116.4-c159 -0.812 -1.665 1.852 24.214 0.101 22.934 0.042
J013321.16+303116.4-c160  1.850  0.116 1.854 27.345 0.114 26.689 0.124
J013321.16+303116.4-c161 -1.219  1.398 1.855 26.679 0.084 26.312 0.094
J013321.16+303116.4-c162 -1.859  0.057 1.860              27.291 0.230
J013321.16+303116.4-c163  1.337  1.304 1.868 26.731 0.185             
J013321.16+303116.4-c164 -1.756 -0.636 1.868 25.565 0.141 25.257 0.103
J013321.16+303116.4-c165  1.769  0.605 1.869              26.712 0.378
J013321.16+303116.4-c166 -1.631 -0.918 1.871              26.551 0.085
J013321.16+303116.4-c167  0.396  1.829 1.872 27.247 0.117             
J013321.16+303116.4-c168  1.752 -0.660 1.872 27.663 0.193             
J013321.16+303116.4-c169 -1.524 -1.089 1.873 24.988 0.107 24.424 0.074
J013321.16+303116.4-c170 -1.709  0.783 1.880 26.816 0.068             
J013321.16+303116.4-c171 -0.463  1.831 1.889 26.833 0.068 26.458 0.090
J013321.16+303116.4-c172  0.881 -1.675 1.893 24.999 0.065 24.930 0.042
J013321.16+303116.4-c173 -0.652  1.783 1.898              27.113 0.438
J013321.16+303116.4-c174  1.806  0.592 1.900 26.777 0.215             
J013321.16+303116.4-c175  0.842  1.712 1.908 26.888 0.118 26.537 0.143
J013321.16+303116.4-c176 -0.760  1.760 1.917 25.586 0.170             
J013321.16+303116.4-c177 -1.091  1.581 1.920 28.234 0.159             
J013321.16+303116.4-c178  1.740  0.815 1.921 28.262 0.212             
J013321.16+303116.4-c179  1.179  1.531 1.933 25.463 0.073 24.638 0.046
J013321.16+303116.4-c180  0.004  1.934 1.934 25.464 0.056 24.591 0.049
J013321.16+303116.4-c181 -0.564 -1.852 1.937 27.077 0.104 26.927 0.196
J013321.16+303116.4-c182  1.952 -0.078 1.953 27.001 0.145 26.248 0.125
J013321.16+303116.4-c183  1.854  0.651 1.965 26.650 0.129 25.922 0.134
J013321.16+303116.4-c184 -0.731  1.844 1.984 24.382 0.123 23.490 0.063
J013321.16+303116.4-c185  0.466 -1.933 1.988 25.773 0.114 25.469 0.057
J013321.16+303116.4-c186 -1.761  0.930 1.991 27.256 0.086             
J013321.16+303116.4-c187 -0.432 -1.946 1.993 26.757 0.097 26.109 0.136
J013321.16+303116.4-c188  1.667  1.097 1.995 28.137 0.222             
J013321.16+303116.4-c189  1.977  0.271 1.995 27.145 0.144             
J013321.16+303116.4-c190  1.981 -0.235 1.995 27.169 0.085             
J013321.16+303116.4-c191  0.096  1.996 1.998 26.183 0.078 25.497 0.072
J013321.16+303116.4-c192 -1.999  0.055 2.000 26.105 0.127 26.094 0.150
J013321.51+302132.0-c001  0.088 -0.007 0.088 24.385 0.214             
J013321.51+302132.0-c002 -0.065 -0.067 0.093              23.560 0.211
J013321.51+302132.0-c003  0.014  0.421 0.421 26.661 0.080             
J013321.51+302132.0-c004  0.310 -0.295 0.428 25.197 0.085 24.393 0.061
J013321.51+302132.0-c005 -0.207 -0.394 0.445 26.568 0.092 26.208 0.111
J013321.51+302132.0-c006  0.409  0.279 0.495 26.604 0.084             
J013321.51+302132.0-c007 -0.189  0.476 0.513 26.230 0.071 26.070 0.121
J013321.51+302132.0-c008  0.320  0.427 0.534 25.505 0.066 24.824 0.056
J013321.51+302132.0-c009  0.457 -0.358 0.580 27.049 0.141             
J013321.51+302132.0-c010  0.008 -0.610 0.610 27.231 0.130             
J013321.51+302132.0-c011  0.638 -0.170 0.660 26.034 0.082 25.780 0.079
J013321.51+302132.0-c012  0.681  0.239 0.722              26.156 0.259
J013321.51+302132.0-c013  0.708  0.143 0.722 27.729 0.255             
J013321.51+302132.0-c014  0.705 -0.307 0.769 25.839 0.085 25.485 0.074
J013321.51+302132.0-c015  0.775  0.239 0.811 24.562 0.049 23.750 0.053
J013321.51+302132.0-c016  0.354  0.796 0.871 27.295 0.142             
J013321.51+302132.0-c017  0.802 -0.399 0.896 26.558 0.098             
J013321.51+302132.0-c018  0.313 -0.857 0.913 24.330 0.088 23.943 0.078
J013321.51+302132.0-c019 -0.502  0.874 1.008 26.963 0.293             
J013321.51+302132.0-c020  0.833 -0.593 1.023 27.266 0.123             
J013321.51+302132.0-c021 -0.895  0.514 1.032 26.849 0.116             
J013321.51+302132.0-c022  0.557 -0.875 1.037 24.969 0.051 24.240 0.052
J013321.51+302132.0-c023 -0.466  0.994 1.098 22.824 0.054 20.741 0.035
J013321.51+302132.0-c024  0.039 -1.160 1.160 25.376 0.053 24.648 0.038
J013321.51+302132.0-c025 -0.318  1.127 1.171 26.775 0.125             
J013321.51+302132.0-c026 -0.560 -1.077 1.214 27.292 0.154             
J013321.51+302132.0-c027  0.758  0.997 1.252 26.799 0.105             
J013321.51+302132.0-c028 -1.250 -0.062 1.252 27.023 0.116             
J013321.51+302132.0-c029  0.398 -1.203 1.267 26.832 0.132             
J013321.51+302132.0-c030  1.385 -0.044 1.386 25.830 0.063 25.743 0.074
J013321.51+302132.0-c031 -0.564 -1.272 1.392 24.875 0.078 24.106 0.061
J013321.51+302132.0-c032  1.381  0.206 1.396 25.416 0.059 24.671 0.057
J013321.51+302132.0-c033  1.134 -0.823 1.401 27.714 0.172             
J013321.51+302132.0-c034  0.921 -1.096 1.432 26.719 0.112 25.900 0.082
J013321.51+302132.0-c035  0.773 -1.206 1.432 27.053 0.179             
J013321.51+302132.0-c036 -0.358 -1.461 1.504 26.805 0.127 26.028 0.115
J013321.51+302132.0-c037 -1.356  0.699 1.526 25.546 0.066 24.729 0.052
J013321.51+302132.0-c038  0.648  1.389 1.533 26.981 0.105             
J013321.51+302132.0-c039 -0.077  1.614 1.615 26.203 0.059 25.905 0.075
J013321.51+302132.0-c040 -0.273 -1.676 1.698 26.519 0.102             
J013321.51+302132.0-c041  1.665 -0.415 1.716 26.945 0.132             
J013321.51+302132.0-c042  1.037  1.440 1.775 26.586 0.120 25.893 0.111
J013321.51+302132.0-c043  0.327 -1.758 1.788 27.703 0.439             
J013321.51+302132.0-c044  1.798  0.226 1.812 27.298 0.154             
J013321.51+302132.0-c045  1.676  0.710 1.820 25.434 0.051 24.743 0.041
J013321.51+302132.0-c046  0.396 -1.792 1.836 24.728 0.068 23.899 0.045
J013321.51+302132.0-c047  0.778  1.664 1.837 26.873 0.111             
J013321.51+302132.0-c048 -1.847 -0.188 1.857 25.307 0.052 24.572 0.043
J013321.51+302132.0-c049 -1.529 -1.065 1.864 25.355 0.074 25.186 0.091
J013321.51+302132.0-c050  1.576  1.026 1.881 26.756 0.131             
J013321.51+302132.0-c051  1.732 -0.734 1.881 25.954 0.068 25.154 0.046
J013321.51+302132.0-c052  1.361  1.311 1.890 27.294 0.111             
J013321.51+302132.0-c053  1.256  1.414 1.891 27.013 0.105             
J013321.51+302132.0-c054  1.590  1.148 1.962 26.992 0.109             
J013321.51+302132.0-c055  1.155 -1.630 1.997 26.243 0.055             
J013321.51+302132.0-c056  0.521 -1.929 1.998 25.943 0.073             
J013321.78+303234.9-c001  0.098 -0.012 0.099 22.686 0.127             
J013321.78+303234.9-c002 -0.388 -0.333 0.511              23.028 0.111
J013321.78+303234.9-c003  0.284 -0.520 0.592              22.159 0.093
J013321.78+303234.9-c004 -0.045 -0.881 0.882 23.829 0.130 22.806 0.092
J013321.78+303234.9-c005  0.335  1.193 1.239 23.403 0.135 22.260 0.089
J013321.78+303234.9-c006  0.392 -1.254 1.314              23.248 0.121
J013321.78+303234.9-c007 -1.204 -0.999 1.565              20.966 0.049
J013321.78+303234.9-c008  1.272 -0.966 1.597 22.919 0.063 20.102 0.032
J013321.78+303234.9-c009  1.785 -0.339 1.817 22.780 0.048 21.529 0.040
J013321.78+303234.9-c010 -1.907 -0.231 1.921 23.351 0.115 22.709 0.175
J013322.10+303731.9-c001  0.079 -0.197 0.212 25.252 0.099             
J013322.10+303731.9-c002  0.267  0.016 0.267 26.037 0.161             
J013322.10+303731.9-c003 -0.287 -0.069 0.295 25.079 0.089 25.343 0.064
J013322.10+303731.9-c004  0.308 -0.178 0.355 25.564 0.095 24.702 0.113
J013322.10+303731.9-c005  0.230  0.299 0.377 26.167 0.119             
J013322.10+303731.9-c006 -0.147 -0.367 0.395 24.337 0.053 24.850 0.135
J013322.10+303731.9-c007 -0.354  0.227 0.421 26.442 0.128             
J013322.10+303731.9-c008  0.158 -0.416 0.445 24.917 0.067 24.330 0.066
J013322.10+303731.9-c009 -0.327 -0.313 0.453 26.722 0.099             
J013322.10+303731.9-c010  0.228  0.450 0.504 25.807 0.114             
J013322.10+303731.9-c011  0.520  0.026 0.521 25.096 0.044 24.104 0.055
J013322.10+303731.9-c012  0.467 -0.317 0.565 26.553 0.170             
J013322.10+303731.9-c013  0.103 -0.565 0.574 26.065 0.100             
J013322.10+303731.9-c014 -0.068 -0.577 0.581 24.964 0.150 24.074 0.058
J013322.10+303731.9-c015 -0.589 -0.121 0.602 26.601 0.123             
J013322.10+303731.9-c016  0.618 -0.097 0.626 27.100 0.176             
J013322.10+303731.9-c017  0.193 -0.659 0.686 24.717 0.099 23.904 0.045
J013322.10+303731.9-c018  0.509 -0.469 0.692 23.933 0.066 23.027 0.041
J013322.10+303731.9-c019  0.044 -0.709 0.710 24.701 0.075 24.085 0.053
J013322.10+303731.9-c020  0.140  0.710 0.724 26.835 0.115             
J013322.10+303731.9-c021  0.566  0.494 0.751 25.667 0.073 24.837 0.090
J013322.10+303731.9-c022  0.263 -0.750 0.795 24.491 0.094 23.674 0.027
J013322.10+303731.9-c023  0.798  0.125 0.808 27.052 0.078             
J013322.10+303731.9-c024  0.697  0.457 0.834 26.776 0.126             
J013322.10+303731.9-c025  0.508 -0.666 0.838 26.156 0.121             
J013322.10+303731.9-c026  0.848 -0.097 0.854 26.143 0.092             
J013322.10+303731.9-c027 -0.653 -0.560 0.861 24.452 0.055 24.610 0.095
J013322.10+303731.9-c028 -0.656  0.570 0.869 24.575 0.072 23.808 0.057
J013322.10+303731.9-c029  0.647  0.598 0.881 26.583 0.116             
J013322.10+303731.9-c030 -0.584  0.669 0.888 25.241 0.138 24.667 0.109
J013322.10+303731.9-c031 -0.887 -0.113 0.894 25.536 0.101             
J013322.10+303731.9-c032 -0.413 -0.804 0.904 25.097 0.130 24.766 0.071
J013322.10+303731.9-c033  0.612  0.670 0.907 26.470 0.257             
J013322.10+303731.9-c034  0.912  0.017 0.912 25.885 0.056             
J013322.10+303731.9-c035  0.420  0.828 0.928 26.196 0.137             
J013322.10+303731.9-c036 -0.879 -0.305 0.931 25.977 0.407             
J013322.10+303731.9-c037 -0.871 -0.363 0.944 24.529 0.131 23.591 0.059
J013322.10+303731.9-c038  0.933 -0.142 0.944 25.115 0.121 24.371 0.088
J013322.10+303731.9-c039 -0.796 -0.525 0.953 25.781 0.102             
J013322.10+303731.9-c040  0.152 -0.964 0.976 26.213 0.121             
J013322.10+303731.9-c041  0.399  0.911 0.995 25.429 0.087 24.828 0.103
J013322.10+303731.9-c042 -0.785  0.625 1.004 24.952 0.094             
J013322.10+303731.9-c043 -0.406 -0.927 1.012 25.691 0.105             
J013322.10+303731.9-c044 -0.767 -0.672 1.019 26.115 0.061 25.016 0.106
J013322.10+303731.9-c045  0.014  1.032 1.032 25.335 0.088 24.756 0.056
J013322.10+303731.9-c046 -0.192 -1.036 1.053 26.008 0.078             
J013322.10+303731.9-c047  0.071 -1.054 1.057 25.340 0.094             
J013322.10+303731.9-c048 -0.974  0.466 1.080 26.749 0.139             
J013322.10+303731.9-c049 -0.426  0.994 1.082 25.149 0.107 24.338 0.060
J013322.10+303731.9-c050  1.049  0.313 1.095 24.960 0.050 24.322 0.041
J013322.10+303731.9-c051 -0.072 -1.106 1.108 26.483 0.144             
J013322.10+303731.9-c052  0.847  0.715 1.108 26.443 0.129             
J013322.10+303731.9-c053  0.399 -1.039 1.113 27.088 0.108             
J013322.10+303731.9-c054 -0.672 -0.918 1.138 26.786 0.273             
J013322.10+303731.9-c055 -1.133 -0.325 1.178 26.006 0.145             
J013322.10+303731.9-c056  0.814  0.868 1.190 25.783 0.106             
J013322.10+303731.9-c057  1.078 -0.526 1.200 22.540 0.032 21.157 0.071
J013322.10+303731.9-c058 -0.126 -1.195 1.202 25.851 0.077             
J013322.10+303731.9-c059 -1.127 -0.436 1.208 24.972 0.064 23.916 0.151
J013322.10+303731.9-c060 -0.366 -1.157 1.213 24.273 0.053 23.294 0.043
J013322.10+303731.9-c061  1.142 -0.422 1.217 26.943 0.324             
J013322.10+303731.9-c062  0.523  1.100 1.218 26.200 0.107 25.179 0.088
J013322.10+303731.9-c063 -0.782 -0.937 1.220 24.331 0.036 23.507 0.049
J013322.10+303731.9-c064  0.943  0.784 1.226 26.851 0.164             
J013322.10+303731.9-c065  0.121  1.234 1.240 26.725 0.269             
J013322.10+303731.9-c066 -1.153  0.470 1.245 26.666 0.153             
J013322.10+303731.9-c067 -0.913 -0.858 1.253 25.445 0.108 25.141 0.110
J013322.10+303731.9-c068 -0.954  0.821 1.259 25.250 0.057 24.326 0.076
J013322.10+303731.9-c069 -0.473 -1.188 1.278 25.093 0.060 24.521 0.072
J013322.10+303731.9-c070  0.623 -1.129 1.290 26.667 0.095             
J013322.10+303731.9-c071  1.147  0.611 1.300 26.734 0.140             
J013322.10+303731.9-c072  0.122  1.301 1.307 24.748 0.092 24.588 0.060
J013322.10+303731.9-c073  1.308  0.082 1.310 26.065 0.086             
J013322.10+303731.9-c074  1.243 -0.414 1.311 25.387 0.078 24.267 0.072
J013322.10+303731.9-c075 -1.088  0.739 1.315 27.031 0.167             
J013322.10+303731.9-c076  1.286  0.317 1.325 26.866 0.192             
J013322.10+303731.9-c077 -0.898  0.998 1.342 26.140 0.068             
J013322.10+303731.9-c078  0.799 -1.087 1.349 26.358 0.136             
J013322.10+303731.9-c079  0.320 -1.323 1.361 25.449 0.084 24.620 0.053
J013322.10+303731.9-c080 -1.079  0.847 1.371 27.129 0.145             
J013322.10+303731.9-c081 -0.864 -1.087 1.389 26.848 0.119             
J013322.10+303731.9-c082  0.678 -1.219 1.395 26.656 0.105             
J013322.10+303731.9-c083  0.865  1.107 1.405 25.859 0.147             
J013322.10+303731.9-c084  1.385  0.310 1.419 25.666 0.109 24.753 0.086
J013322.10+303731.9-c085  0.648  1.263 1.420 25.228 0.048 24.523 0.056
J013322.10+303731.9-c086  1.274 -0.651 1.431 26.160 0.133             
J013322.10+303731.9-c087  1.356 -0.497 1.444 26.316 0.144             
J013322.10+303731.9-c088  0.201  1.433 1.447 26.394 0.077             
J013322.10+303731.9-c089 -1.379  0.451 1.451 25.813 0.129 24.621 0.057
J013322.10+303731.9-c090 -0.401 -1.412 1.468 26.791 0.104             
J013322.10+303731.9-c091 -0.121  1.464 1.469 25.784 0.118             
J013322.10+303731.9-c092 -0.825 -1.223 1.475 24.577 0.043 23.877 0.052
J013322.10+303731.9-c093 -0.430  1.430 1.493 26.255 0.102             
J013322.10+303731.9-c094 -1.351  0.644 1.496 25.879 0.119             
J013322.10+303731.9-c095  1.499 -0.133 1.505 26.545 0.100             
J013322.10+303731.9-c096 -1.013 -1.117 1.508 26.835 0.142             
J013322.10+303731.9-c097  0.664 -1.377 1.529 26.446 0.086             
J013322.10+303731.9-c098  1.228 -0.917 1.533 26.415 0.118             
J013322.10+303731.9-c099 -1.111 -1.065 1.539 25.082 0.070 24.323 0.083
J013322.10+303731.9-c100  1.109 -1.067 1.539 24.549 0.037 23.706 0.038
J013322.10+303731.9-c101 -1.299 -0.827 1.540 26.080 0.094             
J013322.10+303731.9-c102 -1.531  0.214 1.546 26.887 0.093             
J013322.10+303731.9-c103  1.353  0.774 1.559 25.092 0.118 24.553 0.058
J013322.10+303731.9-c104  0.879 -1.338 1.601 25.527 0.113 24.981 0.077
J013322.10+303731.9-c105 -0.181 -1.595 1.606 25.214 0.081 24.506 0.058
J013322.10+303731.9-c106  1.056  1.218 1.612 25.555 0.094 25.167 0.107
J013322.10+303731.9-c107  1.197  1.096 1.622 25.681 0.109 25.011 0.084
J013322.10+303731.9-c108  0.537 -1.534 1.626 26.933 0.123             
J013322.10+303731.9-c109 -1.446  0.748 1.628 25.171 0.085             
J013322.10+303731.9-c110 -1.633 -0.022 1.633 25.613 0.100 24.771 0.063
J013322.10+303731.9-c111  1.521 -0.614 1.640 24.929 0.058 24.401 0.153
J013322.10+303731.9-c112  0.184 -1.638 1.648 25.000 0.141 24.182 0.066
J013322.10+303731.9-c113 -0.279  1.626 1.649 26.401 0.094             
J013322.10+303731.9-c114 -1.259 -1.088 1.664 25.958 0.070 25.113 0.129
J013322.10+303731.9-c115 -0.744 -1.499 1.674 23.437 0.044 22.509 0.045
J013322.10+303731.9-c116 -1.182  1.185 1.674 26.092 0.103             
J013322.10+303731.9-c117 -1.438  0.858 1.674 26.602 0.189             
J013322.10+303731.9-c118  0.570  1.577 1.677 25.244 0.132 25.346 0.128
J013322.10+303731.9-c119  0.227  1.667 1.683 26.962 0.171             
J013322.10+303731.9-c120 -1.684  0.077 1.686 26.845 0.114             
J013322.10+303731.9-c121  0.150 -1.684 1.690 26.011 0.096             
J013322.10+303731.9-c122  1.644  0.400 1.692 25.828 0.088 25.123 0.057
J013322.10+303731.9-c123  0.791 -1.497 1.693 25.362 0.073 24.840 0.061
J013322.10+303731.9-c124  0.496 -1.625 1.699 25.632 0.111 24.849 0.070
J013322.10+303731.9-c125  1.028 -1.370 1.713 24.993 0.058 24.352 0.063
J013322.10+303731.9-c126  1.496  0.845 1.718 25.230 0.109 24.671 0.096
J013322.10+303731.9-c127  0.130  1.722 1.727 26.360 0.095             
J013322.10+303731.9-c128 -0.957  1.444 1.732 26.770 0.080             
J013322.10+303731.9-c129 -1.058  1.373 1.734 26.735 0.123             
J013322.10+303731.9-c130 -0.603  1.632 1.740 25.401 0.076             
J013322.10+303731.9-c131  1.741  0.103 1.744 24.780 0.072 24.800 0.108
J013322.10+303731.9-c132 -1.070 -1.378 1.744 25.599 0.059 24.864 0.052
J013322.10+303731.9-c133 -0.176 -1.739 1.748 25.077 0.097 24.051 0.117
J013322.10+303731.9-c134 -0.829 -1.562 1.769 26.676 0.256             
J013322.10+303731.9-c135 -1.680  0.571 1.774 26.589 0.075             
J013322.10+303731.9-c136 -1.416  1.086 1.785 25.322 0.117 24.535 0.091
J013322.10+303731.9-c137 -0.595 -1.683 1.785 26.987 0.111             
J013322.10+303731.9-c138 -1.488  1.003 1.794 26.198 0.140             
J013322.10+303731.9-c139  0.650  1.677 1.798 25.991 0.097 25.218 0.078
J013322.10+303731.9-c140 -0.275  1.786 1.807 26.670 0.103             
J013322.10+303731.9-c141  1.349  1.214 1.815 26.796 0.125             
J013322.10+303731.9-c142  1.010  1.514 1.820 27.002 0.109             
J013322.10+303731.9-c143  0.340  1.795 1.826 26.499 0.090             
J013322.10+303731.9-c144  1.725  0.607 1.829 26.248 0.201             
J013322.10+303731.9-c145 -0.200 -1.826 1.837 25.722 0.120             
J013322.10+303731.9-c146 -1.600 -0.917 1.844 24.780 0.147 24.382 0.126
J013322.10+303731.9-c147  1.735 -0.660 1.856 25.007 0.076 24.066 0.045
J013322.10+303731.9-c148  1.035 -1.552 1.865 26.484 0.109             
J013322.10+303731.9-c149  0.517 -1.799 1.872 24.806 0.089 24.276 0.065
J013322.10+303731.9-c150 -1.862  0.226 1.876 26.746 0.155             
J013322.10+303731.9-c151 -1.161  1.481 1.882 25.153 0.051 24.380 0.051
J013322.10+303731.9-c152 -1.606  0.990 1.886 26.711 0.136             
J013322.10+303731.9-c153 -1.722  0.810 1.903 24.212 0.059 23.084 0.091
J013322.10+303731.9-c154  1.896  0.183 1.905 25.129 0.182 24.502 0.070
J013322.10+303731.9-c155 -0.879  1.690 1.905 26.581 0.116             
J013322.10+303731.9-c156 -1.401 -1.307 1.916 25.759 0.070 24.906 0.080
J013322.10+303731.9-c157 -1.638 -0.995 1.917 25.972 0.222             
J013322.10+303731.9-c158  0.831  1.730 1.919 26.121 0.077 25.039 0.064
J013322.10+303731.9-c159  1.669 -0.956 1.924 26.969 0.395             
J013322.10+303731.9-c160  1.869 -0.478 1.929 26.013 0.090             
J013322.10+303731.9-c161 -0.724  1.790 1.931 24.571 0.097 23.753 0.089
J013322.10+303731.9-c162  1.274  1.455 1.934 26.933 0.155             
J013322.10+303731.9-c163 -1.452  1.288 1.941 26.770 0.076             
J013322.10+303731.9-c164 -0.670 -1.822 1.941 27.214 0.116             
J013322.10+303731.9-c165 -0.856 -1.743 1.942 25.165 0.069 24.476 0.071
J013322.10+303731.9-c166 -1.942 -0.087 1.944 25.837 0.062 24.973 0.096
J013322.10+303731.9-c167  1.922 -0.408 1.965 24.736 0.082 23.727 0.046
J013322.10+303731.9-c168  0.316 -1.940 1.966 26.967 0.144             
J013322.10+303731.9-c169  1.068  1.664 1.977 26.838 0.127             
J013322.10+303731.9-c170 -0.315  1.953 1.978 24.967 0.071 24.348 0.062
J013322.10+303731.9-c171 -0.162  1.974 1.981 26.243 0.126             
J013322.10+303731.9-c172  1.711 -1.005 1.984 25.392 0.123 24.390 0.071
J013322.10+303731.9-c173  0.623 -1.900 2.000 24.398 0.094             
J013322.63+303454.9-c001 -0.000 -0.158 0.158              21.813 0.117
J013322.63+303454.9-c002 -0.334  0.127 0.357              23.610 0.234
J013322.63+303454.9-c003 -0.754  0.309 0.815 25.150 0.128             
J013322.63+303454.9-c004  0.509  0.780 0.931 23.301 0.060 22.466 0.109
J013322.63+303454.9-c005  0.027 -0.952 0.953 24.869 0.145             
J013322.63+303454.9-c006  1.051 -0.133 1.059 24.559 0.098             
J013322.63+303454.9-c007 -0.987 -0.605 1.158 24.191 0.096             
J013322.63+303454.9-c008 -1.068 -0.509 1.183 24.588 0.095             
J013322.63+303454.9-c009  1.172  0.230 1.194 24.767 0.110             
J013322.63+303454.9-c010 -0.913  0.823 1.229 25.291 0.179             
J013322.63+303454.9-c011  1.064  0.738 1.295 23.403 0.212             
J013322.63+303454.9-c012 -0.294  1.268 1.302 24.091 0.132 23.389 0.120
J013322.63+303454.9-c013  1.070  0.873 1.381 20.597 0.048 19.443 0.064
J013322.63+303454.9-c014 -0.832  1.195 1.456 23.781 0.078             
J013322.63+303454.9-c015  1.190  0.915 1.501 23.917 0.260             
J013322.63+303454.9-c016  0.996 -1.204 1.563 24.652 0.118             
J013322.63+303454.9-c017  0.579  1.463 1.573 24.851 0.133             
J013322.63+303454.9-c018 -0.335 -1.555 1.591 24.871 0.150             
J013322.63+303454.9-c019  0.980  1.265 1.600 22.466 0.089 21.233 0.090
J013322.63+303454.9-c020  1.181 -1.081 1.601 22.692 0.037 21.919 0.067
J013322.63+303454.9-c021 -0.713 -1.450 1.616 24.853 0.135             
J013322.63+303454.9-c022  1.514 -0.577 1.620 23.524 0.127             
J013322.63+303454.9-c023 -1.074  1.220 1.625 25.496 0.277             
J013322.63+303454.9-c024  0.872  1.389 1.641              22.677 0.187
J013322.63+303454.9-c025 -1.540 -0.612 1.657 25.017 0.147             
J013322.63+303454.9-c026  0.480 -1.660 1.729 24.539 0.105 23.560 0.143
J013322.63+303454.9-c027 -0.727  1.588 1.746 24.337 0.087             
J013322.63+303454.9-c028 -1.364  1.100 1.752 24.764 0.148             
J013322.63+303454.9-c029  0.773 -1.576 1.755 24.764 0.120             
J013322.63+303454.9-c030  0.525  1.703 1.782 24.843 0.157             
J013322.63+303454.9-c031 -0.530 -1.761 1.839 24.059 0.105             
J013322.63+303454.9-c032 -1.528 -1.065 1.862 23.236 0.051             
J013322.63+303454.9-c033 -1.870  0.299 1.894 25.029 0.246             
J013322.63+303454.9-c034 -1.891 -0.487 1.953 24.522 0.125             
J013322.63+303454.9-c035 -0.402  1.934 1.976 24.987 0.134             
J013322.95+303040.0-c001 -0.162  0.101 0.190 24.850 0.095 24.957 0.192
J013322.95+303040.0-c002  0.238  0.039 0.241 26.202 0.124             
J013322.95+303040.0-c003  0.024 -0.265 0.266 25.242 0.100 24.540 0.077
J013322.95+303040.0-c004  0.207 -0.216 0.299 26.684 0.163             
J013322.95+303040.0-c005 -0.109 -0.294 0.313 25.667 0.121 25.395 0.112
J013322.95+303040.0-c006  0.330 -0.090 0.342 24.761 0.035 24.635 0.088
J013322.95+303040.0-c007 -0.074  0.343 0.351 23.578 0.076 23.581 0.098
J013322.95+303040.0-c008 -0.312 -0.276 0.417 24.725 0.095 23.351 0.035
J013322.95+303040.0-c009  0.039 -0.429 0.430 25.456 0.063 24.655 0.038
J013322.95+303040.0-c010  0.088  0.428 0.437 25.676 0.098             
J013322.95+303040.0-c011 -0.173  0.401 0.437 25.857 0.230 24.077 0.081
J013322.95+303040.0-c012 -0.284 -0.358 0.457 25.817 0.206             
J013322.95+303040.0-c013 -0.385  0.255 0.462 22.843 0.075 21.518 0.075
J013322.95+303040.0-c014 -0.495  0.128 0.511 26.365 0.131 25.329 0.120
J013322.95+303040.0-c015  0.498 -0.126 0.513 25.243 0.086 25.141 0.086
J013322.95+303040.0-c016  0.496 -0.228 0.546 24.757 0.062 23.676 0.066
J013322.95+303040.0-c017 -0.467  0.291 0.550 24.593 0.107             
J013322.95+303040.0-c018 -0.126 -0.541 0.556 26.287 0.081 26.238 0.072
J013322.95+303040.0-c019  0.136 -0.551 0.568 25.204 0.079 24.583 0.067
J013322.95+303040.0-c020  0.095  0.564 0.572 25.343 0.057 24.520 0.071
J013322.95+303040.0-c021  0.265  0.507 0.572 25.835 0.074 25.383 0.109
J013322.95+303040.0-c022  0.497 -0.294 0.578 25.845 0.166 25.685 0.250
J013322.95+303040.0-c023 -0.419 -0.415 0.589 26.516 0.197             
J013322.95+303040.0-c024 -0.419 -0.498 0.651 25.225 0.072 24.235 0.049
J013322.95+303040.0-c025 -0.663 -0.120 0.674 26.437 0.150 26.182 0.115
J013322.95+303040.0-c026  0.447 -0.529 0.693 27.815 0.179             
J013322.95+303040.0-c027  0.358 -0.622 0.718 26.267 0.092 26.236 0.081
J013322.95+303040.0-c028 -0.083  0.736 0.741 25.499 0.115 25.416 0.084
J013322.95+303040.0-c029 -0.493  0.584 0.764 24.485 0.067 24.379 0.066
J013322.95+303040.0-c030  0.189  0.749 0.773 25.237 0.146 25.381 0.074
J013322.95+303040.0-c031 -0.651  0.423 0.777 25.897 0.087 25.791 0.089
J013322.95+303040.0-c032  0.214 -0.755 0.785 28.061 0.288 26.871 0.093
J013322.95+303040.0-c033  0.033  0.790 0.790 25.216 0.080 24.552 0.062
J013322.95+303040.0-c034  0.678  0.462 0.821 27.312 0.103             
J013322.95+303040.0-c035  0.813 -0.140 0.825 23.334 0.067 22.298 0.055
J013322.95+303040.0-c036  0.356  0.747 0.828 25.190 0.106 24.348 0.077
J013322.95+303040.0-c037 -0.849  0.159 0.864 25.265 0.060 24.590 0.071
J013322.95+303040.0-c038 -0.431  0.781 0.892 26.463 0.088 26.448 0.227
J013322.95+303040.0-c039 -0.895 -0.044 0.896 25.433 0.088 24.667 0.054
J013322.95+303040.0-c040  0.901  0.071 0.903 26.535 0.102 26.125 0.138
J013322.95+303040.0-c041  0.794 -0.435 0.905 26.615 0.116 26.291 0.071
J013322.95+303040.0-c042  0.289  0.886 0.932 25.597 0.070 25.095 0.066
J013322.95+303040.0-c043  0.839  0.407 0.932 27.163 0.150             
J013322.95+303040.0-c044  0.056 -0.943 0.945 25.957 0.068 25.592 0.111
J013322.95+303040.0-c045 -0.487 -0.813 0.948 27.377 0.171             
J013322.95+303040.0-c046  0.451  0.864 0.974 26.445 0.234             
J013322.95+303040.0-c047  0.415  0.905 0.995 26.098 0.185 25.292 0.085
J013322.95+303040.0-c048 -0.479  0.889 1.010 24.970 0.065 24.186 0.075
J013322.95+303040.0-c049 -0.034 -1.014 1.015 26.809 0.123             
J013322.95+303040.0-c050 -0.983 -0.270 1.020 25.502 0.062 24.765 0.054
J013322.95+303040.0-c051 -1.023  0.027 1.023 27.288 0.128 27.120 0.248
J013322.95+303040.0-c052 -0.846 -0.608 1.041 24.657 0.058 23.918 0.045
J013322.95+303040.0-c053 -0.993 -0.378 1.063 27.043 0.095 26.362 0.145
J013322.95+303040.0-c054 -0.729  0.777 1.065 26.624 0.146 26.427 0.184
J013322.95+303040.0-c055 -0.319 -1.025 1.073 25.305 0.080 25.228 0.050
J013322.95+303040.0-c056 -0.997  0.406 1.076 26.907 0.074 26.118 0.093
J013322.95+303040.0-c057 -1.053  0.226 1.077 26.804 0.066 27.055 0.132
J013322.95+303040.0-c058 -0.802  0.727 1.082 25.506 0.066 25.319 0.063
J013322.95+303040.0-c059  0.156  1.073 1.084 26.441 0.070 25.949 0.071
J013322.95+303040.0-c060 -0.897  0.647 1.106 26.643 0.078 26.768 0.168
J013322.95+303040.0-c061  0.805 -0.788 1.127 25.696 0.098 25.121 0.073
J013322.95+303040.0-c062  0.054  1.147 1.148 27.190 0.201             
J013322.95+303040.0-c063 -0.688 -0.923 1.151 26.654 0.099 26.816 0.119
J013322.95+303040.0-c064 -0.860 -0.769 1.153 26.010 0.149 25.752 0.157
J013322.95+303040.0-c065  1.080 -0.406 1.154 26.299 0.053 26.137 0.104
J013322.95+303040.0-c066  0.909 -0.728 1.165 26.738 0.107 26.534 0.193
J013322.95+303040.0-c067  0.738  0.922 1.181 27.611 0.088             
J013322.95+303040.0-c068  0.597 -1.026 1.187 25.685 0.080 25.750 0.076
J013322.95+303040.0-c069 -0.446  1.109 1.195 26.656 0.078 26.470 0.130
J013322.95+303040.0-c070  1.034  0.607 1.199 25.180 0.109 24.364 0.055
J013322.95+303040.0-c071 -0.422 -1.124 1.201 27.025 0.108 26.391 0.098
J013322.95+303040.0-c072  1.032 -0.647 1.218 26.430 0.065 25.535 0.090
J013322.95+303040.0-c073 -1.168 -0.355 1.220 26.689 0.157 26.306 0.129
J013322.95+303040.0-c074 -0.911  0.815 1.222 27.394 0.112             
J013322.95+303040.0-c075  0.690  1.011 1.224 26.647 0.080 26.337 0.136
J013322.95+303040.0-c076  1.213  0.225 1.234 25.210 0.053 24.473 0.047
J013322.95+303040.0-c077  0.072  1.249 1.251 24.465 0.072 24.353 0.058
J013322.95+303040.0-c078  1.217  0.332 1.262 26.414 0.045             
J013322.95+303040.0-c079  0.525 -1.158 1.271 26.903 0.105             
J013322.95+303040.0-c080  0.223 -1.254 1.274 25.569 0.062 24.837 0.060
J013322.95+303040.0-c081 -0.153 -1.272 1.281 27.515 0.104             
J013322.95+303040.0-c082 -0.845 -0.978 1.292 24.599 0.089 24.418 0.081
J013322.95+303040.0-c083 -1.155  0.599 1.301 26.962 0.089             
J013322.95+303040.0-c084 -1.083  0.722 1.302 27.090 0.141 26.520 0.129
J013322.95+303040.0-c085 -0.592 -1.165 1.307 27.109 0.115 27.044 0.161
J013322.95+303040.0-c086 -0.184  1.295 1.308 25.258 0.063 25.389 0.059
J013322.95+303040.0-c087  0.977  0.876 1.312 24.547 0.054 23.753 0.071
J013322.95+303040.0-c088 -0.336 -1.289 1.332 27.372 0.150             
J013322.95+303040.0-c089 -0.323  1.292 1.332 24.032 0.073 24.092 0.088
J013322.95+303040.0-c090  0.380 -1.282 1.338 27.564 0.178             
J013322.95+303040.0-c091 -0.722  1.155 1.362 26.556 0.134 26.164 0.112
J013322.95+303040.0-c092 -0.978  0.957 1.369 27.180 0.126             
J013322.95+303040.0-c093 -1.137  0.799 1.389 27.912 0.195             
J013322.95+303040.0-c094  0.745  1.182 1.397 25.152 0.079 24.497 0.044
J013322.95+303040.0-c095  0.222  1.383 1.401 27.658 0.086             
J013322.95+303040.0-c096 -1.410  0.007 1.410 26.247 0.061 26.020 0.111
J013322.95+303040.0-c097 -1.357  0.397 1.414 25.294 0.058 24.588 0.049
J013322.95+303040.0-c098  1.239 -0.680 1.414 27.885 0.084 26.671 0.146
J013322.95+303040.0-c099  1.364 -0.394 1.419 25.974 0.127 26.489 0.099
J013322.95+303040.0-c100  0.491  1.348 1.435 28.464 0.331             
J013322.95+303040.0-c101  1.028  1.003 1.437 26.990 0.133 27.131 0.319
J013322.95+303040.0-c102  1.444 -0.147 1.451 27.736 0.182             
J013322.95+303040.0-c103 -1.167 -0.865 1.452 27.645 0.101             
J013322.95+303040.0-c104  1.462  0.094 1.465 27.630 0.505             
J013322.95+303040.0-c105 -0.152  1.461 1.469 25.290 0.072 24.508 0.061
J013322.95+303040.0-c106 -1.088  1.004 1.480 26.688 0.090 25.897 0.137
J013322.95+303040.0-c107  1.185 -0.902 1.489 26.879 0.087 26.148 0.090
J013322.95+303040.0-c108  1.053 -1.055 1.490 25.556 0.111 25.317 0.082
J013322.95+303040.0-c109 -0.639 -1.347 1.491 25.299 0.065 24.270 0.059
J013322.95+303040.0-c110  1.503  0.043 1.504 26.182 0.128 25.979 0.092
J013322.95+303040.0-c111  1.318  0.743 1.513 27.274 0.133             
J013322.95+303040.0-c112  0.174 -1.506 1.516 27.017 0.118             
J013322.95+303040.0-c113 -0.985  1.153 1.516 26.573 0.089             
J013322.95+303040.0-c114 -1.400  0.593 1.521 25.937 0.100 25.543 0.092
J013322.95+303040.0-c115  0.500  1.447 1.531 26.251 0.082 26.022 0.109
J013322.95+303040.0-c116  1.451  0.499 1.534 25.146 0.057 24.389 0.046
J013322.95+303040.0-c117  1.209  0.956 1.541 27.344 0.120             
J013322.95+303040.0-c118 -0.650 -1.420 1.562 26.486 0.191             
J013322.95+303040.0-c119  0.275  1.542 1.566 25.294 0.061 24.556 0.050
J013322.95+303040.0-c120 -1.569  0.246 1.588 27.849 0.171 27.273 0.184
J013322.95+303040.0-c121 -1.581 -0.197 1.594 26.928 0.118             
J013322.95+303040.0-c122  1.519 -0.500 1.599 25.767 0.082 25.093 0.049
J013322.95+303040.0-c123  1.598  0.245 1.617 27.298 0.116 26.631 0.088
J013322.95+303040.0-c124  0.609  1.500 1.619 27.463 0.173             
J013322.95+303040.0-c125  0.437  1.564 1.624 25.046 0.063 24.895 0.067
J013322.95+303040.0-c126 -1.059  1.233 1.625 25.218 0.084 24.903 0.084
J013322.95+303040.0-c127  0.905 -1.353 1.627 26.780 0.119 26.400 0.122
J013322.95+303040.0-c128  0.838  1.398 1.629 25.785 0.058 25.015 0.062
J013322.95+303040.0-c129  0.059 -1.640 1.641 25.214 0.043 25.268 0.085
J013322.95+303040.0-c130 -1.652  0.011 1.652 25.184 0.081 24.570 0.050
J013322.95+303040.0-c131  0.628 -1.531 1.655 27.975 0.197             
J013322.95+303040.0-c132 -1.486 -0.738 1.659 27.517 0.151 26.813 0.229
J013322.95+303040.0-c133 -0.798  1.458 1.662 27.630 0.105             
J013322.95+303040.0-c134 -1.592 -0.494 1.667 27.077 0.140 26.663 0.126
J013322.95+303040.0-c135 -0.974 -1.357 1.670 27.331 0.113             
J013322.95+303040.0-c136 -1.490  0.756 1.671 27.473 0.177             
J013322.95+303040.0-c137 -1.547 -0.635 1.673 26.122 0.115 25.683 0.066
J013322.95+303040.0-c138 -0.721 -1.521 1.683 25.744 0.073 25.342 0.081
J013322.95+303040.0-c139 -0.860 -1.457 1.692 25.756 0.069 25.654 0.068
J013322.95+303040.0-c140 -1.157 -1.244 1.699 28.109 0.146             
J013322.95+303040.0-c141 -0.520 -1.627 1.708 27.560 0.195 27.413 0.337
J013322.95+303040.0-c142 -1.717  0.096 1.720 24.444 0.056 24.334 0.031
J013322.95+303040.0-c143  1.102  1.322 1.721 25.015 0.056 24.248 0.059
J013322.95+303040.0-c144 -0.153  1.719 1.726 26.430 0.109 26.193 0.068
J013322.95+303040.0-c145 -1.381 -1.048 1.734 26.316 0.122             
J013322.95+303040.0-c146 -1.721  0.238 1.737 27.267 0.163 26.856 0.178
J013322.95+303040.0-c147 -1.555  0.781 1.740 26.536 0.153 25.845 0.112
J013322.95+303040.0-c148  1.071 -1.396 1.760 27.236 0.174             
J013322.95+303040.0-c149  0.485 -1.699 1.767 27.129 0.102 26.265 0.086
J013322.95+303040.0-c150 -1.365  1.124 1.768 24.540 0.075 24.333 0.062
J013322.95+303040.0-c151 -1.082  1.399 1.769 26.646 0.075 26.484 0.089
J013322.95+303040.0-c152 -1.019 -1.447 1.770 26.210 0.065 25.917 0.098
J013322.95+303040.0-c153  0.406 -1.733 1.780 27.466 0.242             
J013322.95+303040.0-c154  0.106 -1.779 1.782 25.833 0.094 26.019 0.115
J013322.95+303040.0-c155 -1.567  0.876 1.795 26.952 0.114             
J013322.95+303040.0-c156 -0.388  1.755 1.798 27.000 0.100 26.586 0.113
J013322.95+303040.0-c157 -1.471  1.034 1.798 26.676 0.113 26.045 0.120
J013322.95+303040.0-c158  1.612  0.806 1.802 27.503 0.177             
J013322.95+303040.0-c159 -1.803 -0.013 1.804 25.574 0.101 25.388 0.055
J013322.95+303040.0-c160 -1.769  0.365 1.806 27.417 0.175             
J013322.95+303040.0-c161  1.804 -0.121 1.808 26.538 0.090 26.034 0.059
J013322.95+303040.0-c162 -1.394 -1.157 1.812 25.395 0.091 24.529 0.080
J013322.95+303040.0-c163 -1.626 -0.834 1.827 26.362 0.064 25.349 0.053
J013322.95+303040.0-c164 -0.801 -1.659 1.842 26.605 0.078 26.401 0.102
J013322.95+303040.0-c165 -1.779 -0.489 1.845 25.730 0.177 24.707 0.086
J013322.95+303040.0-c166  1.365 -1.255 1.854 24.532 0.138 23.353 0.032
J013322.95+303040.0-c167 -0.413 -1.810 1.857 24.695 0.059 24.840 0.094
J013322.95+303040.0-c168  0.528  1.786 1.862 25.976 0.064 25.017 0.044
J013322.95+303040.0-c169 -1.788 -0.562 1.875 25.320 0.050 25.149 0.087
J013322.95+303040.0-c170  1.061  1.559 1.886 27.296 0.080 26.883 0.121
J013322.95+303040.0-c171 -1.714 -0.793 1.889 27.442 0.154             
J013322.95+303040.0-c172  0.400  1.848 1.891 25.475 0.102 24.902 0.077
J013322.95+303040.0-c173  0.096 -1.889 1.892 24.646 0.095 23.562 0.046
J013322.95+303040.0-c174 -1.800 -0.617 1.903 26.505 0.339             
J013322.95+303040.0-c175  1.680  0.923 1.917 26.783 0.116 26.360 0.109
J013322.95+303040.0-c176  1.806 -0.653 1.921 27.159 0.254             
J013322.95+303040.0-c177  1.331  1.402 1.934 26.529 0.071 26.351 0.079
J013322.95+303040.0-c178 -1.313 -1.425 1.938 26.937 0.078 26.575 0.112
J013322.95+303040.0-c179 -1.517  1.210 1.940 26.674 0.142 26.682 0.156
J013322.95+303040.0-c180 -0.542  1.864 1.941 25.700 0.072 25.615 0.116
J013322.95+303040.0-c181 -1.584 -1.130 1.946 26.369 0.114 26.302 0.081
J013322.95+303040.0-c182  1.891  0.474 1.949 25.448 0.074 25.285 0.077
J013322.95+303040.0-c183 -0.185 -1.941 1.950 26.633 0.114 26.360 0.126
J013322.95+303040.0-c184 -1.448 -1.317 1.957 27.158 0.083 26.463 0.076
J013322.95+303040.0-c185  0.458 -1.905 1.959 26.730 0.071 26.168 0.079
J013322.95+303040.0-c186 -0.283  1.947 1.967 25.429 0.055 24.743 0.072
J013322.95+303040.0-c187 -0.485 -1.909 1.970 27.675 0.179             
J013322.95+303040.0-c188  1.581  1.181 1.973 27.157 0.099             
J013322.95+303040.0-c189  0.294 -1.953 1.975 26.080 0.064 25.697 0.060
J013322.95+303040.0-c190 -0.045  1.975 1.975 27.775 0.192             
J013322.95+303040.0-c191  0.403  1.939 1.980 26.849 0.155             
J013322.95+303040.0-c192 -1.713 -0.997 1.982 25.880 0.076 25.609 0.042
J013322.95+303040.0-c193  1.100 -1.649 1.983 25.752 0.083 24.765 0.052
J013322.95+303040.0-c194  0.808 -1.815 1.986 26.123 0.148 25.988 0.159
J013323.04+303216.4-c001  0.270 -0.071 0.280 25.881 0.122             
J013323.04+303216.4-c002 -0.288 -0.111 0.309 26.177 0.129 25.472 0.098
J013323.04+303216.4-c003  0.251 -0.243 0.349 25.363 0.054 24.774 0.091
J013323.04+303216.4-c004 -0.230 -0.280 0.362 23.348 0.074 23.160 0.026
J013323.04+303216.4-c005  0.230  0.368 0.434 26.931 0.160             
J013323.04+303216.4-c006  0.176  0.463 0.495 25.195 0.071 24.262 0.083
J013323.04+303216.4-c007  0.218 -0.497 0.543 26.672 0.076 26.173 0.087
J013323.04+303216.4-c008 -0.552  0.111 0.563 26.916 0.160 26.264 0.165
J013323.04+303216.4-c009 -0.009 -0.563 0.563 25.846 0.083 25.568 0.075
J013323.04+303216.4-c010  0.539 -0.241 0.590 27.815 0.157             
J013323.04+303216.4-c011  0.558  0.197 0.592 25.934 0.055 25.685 0.085
J013323.04+303216.4-c012 -0.385 -0.508 0.638 24.482 0.095 23.465 0.023
J013323.04+303216.4-c013  0.651  0.004 0.651 27.286 0.125             
J013323.04+303216.4-c014  0.647 -0.163 0.667 26.863 0.112 25.822 0.112
J013323.04+303216.4-c015  0.012 -0.687 0.687 25.364 0.083 24.722 0.047
J013323.04+303216.4-c016 -0.031  0.700 0.700 26.127 0.087 24.417 0.112
J013323.04+303216.4-c017 -0.607  0.392 0.722 27.090 0.113 26.136 0.104
J013323.04+303216.4-c018 -0.170  0.708 0.728 24.390 0.053 24.436 0.104
J013323.04+303216.4-c019  0.155 -0.713 0.730 26.517 0.084 25.577 0.080
J013323.04+303216.4-c020  0.598 -0.485 0.770 26.684 0.119 26.181 0.097
J013323.04+303216.4-c021  0.733  0.317 0.799 27.915 0.190             
J013323.04+303216.4-c022  0.836 -0.031 0.837 25.857 0.042 24.863 0.055
J013323.04+303216.4-c023 -0.692 -0.485 0.845 25.308 0.068 24.577 0.048
J013323.04+303216.4-c024  0.354 -0.772 0.849 25.538 0.062 25.460 0.066
J013323.04+303216.4-c025  0.171  0.833 0.850 28.143 0.153             
J013323.04+303216.4-c026 -0.314  0.816 0.875 27.413 0.177             
J013323.04+303216.4-c027 -0.473 -0.737 0.876 24.231 0.064 24.055 0.045
J013323.04+303216.4-c028 -0.603  0.637 0.877 27.777 0.121             
J013323.04+303216.4-c029 -0.883  0.080 0.887 25.818 0.108 25.077 0.045
J013323.04+303216.4-c030  0.397  0.803 0.896 24.594 0.070 23.426 0.049
J013323.04+303216.4-c031 -0.052 -0.922 0.923 25.918 0.061 24.786 0.045
J013323.04+303216.4-c032 -0.299 -0.889 0.938 26.424 0.138 25.954 0.076
J013323.04+303216.4-c033  0.772 -0.544 0.944 27.579 0.090 27.026 0.154
J013323.04+303216.4-c034 -0.923  0.212 0.947 27.119 0.182 26.507 0.303
J013323.04+303216.4-c035  0.350  0.885 0.952 24.340 0.047 23.515 0.058
J013323.04+303216.4-c036 -0.357  0.914 0.981 24.593 0.056 23.678 0.068
J013323.04+303216.4-c037 -0.845  0.500 0.982 26.938 0.168 26.387 0.110
J013323.04+303216.4-c038 -0.455  0.877 0.988 25.570 0.066             
J013323.04+303216.4-c039 -0.050  1.009 1.010 25.927 0.144             
J013323.04+303216.4-c040 -0.152  1.002 1.014 25.156 0.128 24.137 0.053
J013323.04+303216.4-c041 -0.703 -0.731 1.014 24.302 0.062 23.380 0.062
J013323.04+303216.4-c042 -0.443 -0.922 1.023 25.706 0.084 24.676 0.061
J013323.04+303216.4-c043  0.784  0.662 1.026 25.151 0.084 24.229 0.059
J013323.04+303216.4-c044 -0.680 -0.804 1.053 26.498 0.172             
J013323.04+303216.4-c045 -1.029 -0.234 1.055 28.085 0.149             
J013323.04+303216.4-c046  0.594 -0.918 1.094 24.561 0.058 23.865 0.106
J013323.04+303216.4-c047  0.684  0.863 1.102 26.028 0.072 25.088 0.051
J013323.04+303216.4-c048 -1.008 -0.521 1.134 27.117 0.161 26.631 0.169
J013323.04+303216.4-c049  0.102 -1.132 1.137 26.512 0.089 25.955 0.083
J013323.04+303216.4-c050  0.551 -0.995 1.137 26.423 0.111 25.429 0.413
J013323.04+303216.4-c051 -0.911  0.720 1.162 26.656 0.119 26.088 0.102
J013323.04+303216.4-c052  1.068 -0.499 1.179 25.142 0.049 24.016 0.046
J013323.04+303216.4-c053 -0.090 -1.190 1.194 27.791 0.141             
J013323.04+303216.4-c054  1.133 -0.388 1.198 28.371 0.282             
J013323.04+303216.4-c055 -0.807  0.886 1.198 26.331 0.073 25.419 0.056
J013323.04+303216.4-c056 -1.154 -0.331 1.201 27.804 0.185             
J013323.04+303216.4-c057  0.449  1.129 1.215 23.485 0.053 22.178 0.037
J013323.04+303216.4-c058 -0.578  1.076 1.221 27.803 0.157             
J013323.04+303216.4-c059  0.208  1.204 1.222 25.984 0.079 25.697 0.094
J013323.04+303216.4-c060  0.424 -1.157 1.233 25.484 0.066 25.347 0.058
J013323.04+303216.4-c061 -0.010 -1.252 1.252 27.612 0.111 26.901 0.138
J013323.04+303216.4-c062  1.079 -0.641 1.255 27.108 0.109 26.338 0.151
J013323.04+303216.4-c063 -1.155  0.524 1.268 28.223 0.370 26.786 0.232
J013323.04+303216.4-c064 -1.103 -0.667 1.289 27.212 0.146             
J013323.04+303216.4-c065  1.299  0.060 1.300 25.276 0.077 25.072 0.054
J013323.04+303216.4-c066 -1.156  0.604 1.304 26.374 0.077 25.641 0.055
J013323.04+303216.4-c067 -0.970 -0.909 1.330 23.790 0.043 24.108 0.176
J013323.04+303216.4-c068 -0.970  0.910 1.330 28.098 0.163             
J013323.04+303216.4-c069 -1.249 -0.471 1.334 26.924 0.089 26.448 0.066
J013323.04+303216.4-c070 -1.151  0.678 1.336 27.792 0.319             
J013323.04+303216.4-c071  1.326  0.251 1.350 26.826 0.107 26.083 0.133
J013323.04+303216.4-c072 -0.722  1.144 1.353 26.377 0.228             
J013323.04+303216.4-c073  1.314 -0.326 1.354 27.438 0.163 27.022 0.159
J013323.04+303216.4-c074  0.896 -1.028 1.364 27.121 0.080 26.751 0.103
J013323.04+303216.4-c075  0.004  1.375 1.375 24.948 0.064 23.732 0.040
J013323.04+303216.4-c076 -0.336  1.351 1.392 26.646 0.106 26.173 0.072
J013323.04+303216.4-c077 -1.360  0.320 1.397 25.504 0.055 24.640 0.039
J013323.04+303216.4-c078  1.046 -0.941 1.407 26.726 0.099 25.706 0.071
J013323.04+303216.4-c079  0.924  1.062 1.407 24.665 0.055 24.618 0.057
J013323.04+303216.4-c080  0.096 -1.412 1.415 26.988 0.101 26.504 0.097
J013323.04+303216.4-c081 -0.732  1.224 1.426 23.502 0.042 23.324 0.035
J013323.04+303216.4-c082  0.302 -1.397 1.429 27.044 0.087             
J013323.04+303216.4-c083 -1.115  0.910 1.439 25.549 0.071 24.845 0.054
J013323.04+303216.4-c084 -0.812 -1.196 1.445 26.846 0.096 26.671 0.123
J013323.04+303216.4-c085  1.377 -0.466 1.454 25.679 0.050 25.470 0.054
J013323.04+303216.4-c086  0.489 -1.370 1.455 27.931 0.113             
J013323.04+303216.4-c087  1.455 -0.024 1.455 26.414 0.099 25.704 0.124
J013323.04+303216.4-c088 -1.380 -0.466 1.457 27.105 0.108 26.714 0.124
J013323.04+303216.4-c089  0.316  1.427 1.462 26.599 0.068 25.422 0.049
J013323.04+303216.4-c090 -0.852  1.193 1.466 26.306 0.152 24.942 0.058
J013323.04+303216.4-c091  0.807  1.249 1.487 25.601 0.062 25.019 0.078
J013323.04+303216.4-c092 -0.742 -1.289 1.488 27.029 0.078 26.625 0.164
J013323.04+303216.4-c093 -1.493  0.126 1.498 25.675 0.093 25.260 0.121
J013323.04+303216.4-c094  1.439  0.433 1.503 26.032 0.096 25.032 0.079
J013323.04+303216.4-c095 -0.622 -1.379 1.513 27.043 0.106             
J013323.04+303216.4-c096  0.954 -1.176 1.514 27.837 0.154             
J013323.04+303216.4-c097  1.500  0.262 1.523 24.744 0.058 23.732 0.033
J013323.04+303216.4-c098 -1.531 -0.062 1.532 24.513 0.050 23.296 0.044
J013323.04+303216.4-c099  1.338 -0.760 1.539 26.997 0.126 26.317 0.106
J013323.04+303216.4-c100 -1.406  0.749 1.593 26.742 0.063 25.695 0.076
J013323.04+303216.4-c101  1.308  0.922 1.600 26.718 0.109 26.031 0.087
J013323.04+303216.4-c102  1.217  1.040 1.601 25.692 0.086 24.740 0.059
J013323.04+303216.4-c103 -1.585 -0.241 1.603 25.818 0.071 24.832 0.061
J013323.04+303216.4-c104  1.229 -1.035 1.606 28.145 0.160             
J013323.04+303216.4-c105 -0.835 -1.394 1.625 27.138 0.121             
J013323.04+303216.4-c106  0.957  1.320 1.630 27.409 0.139             
J013323.04+303216.4-c107 -0.853  1.410 1.648 25.793 0.097 25.062 0.056
J013323.04+303216.4-c108  0.635  1.523 1.650 24.637 0.052 23.702 0.043
J013323.04+303216.4-c109  1.655  0.040 1.656 25.033 0.073 24.340 0.043
J013323.04+303216.4-c110  0.872 -1.423 1.669 27.092 0.151             
J013323.04+303216.4-c111  1.081 -1.280 1.675 25.053 0.063 24.928 0.058
J013323.04+303216.4-c112  0.089  1.675 1.678 26.321 0.090 25.687 0.087
J013323.04+303216.4-c113  1.540 -0.681 1.684 27.583 0.107 26.532 0.110
J013323.04+303216.4-c114  0.108 -1.692 1.695 26.061 0.078 25.776 0.071
J013323.04+303216.4-c115  0.722 -1.556 1.716 26.425 0.086 25.493 0.070
J013323.04+303216.4-c116 -1.401  0.997 1.719 26.238 0.087 25.067 0.049
J013323.04+303216.4-c117  1.562  0.725 1.722 27.150 0.104             
J013323.04+303216.4-c118  1.440  0.953 1.727 27.040 0.111 26.408 0.099
J013323.04+303216.4-c119 -1.175 -1.275 1.733 26.785 0.191 26.116 0.145
J013323.04+303216.4-c120  1.303  1.158 1.743 25.312 0.053 24.440 0.035
J013323.04+303216.4-c121  0.026  1.745 1.746 27.629 0.188             
J013323.04+303216.4-c122 -1.452 -0.978 1.751 25.149 0.180 24.656 0.084
J013323.04+303216.4-c123  0.244 -1.734 1.751 26.118 0.078 25.924 0.068
J013323.04+303216.4-c124  1.431 -1.018 1.756 27.056 0.121             
J013323.04+303216.4-c125 -1.592 -0.753 1.761 26.160 0.101 25.219 0.066
J013323.04+303216.4-c126 -1.396  1.087 1.770 27.844 0.112             
J013323.04+303216.4-c127 -0.436  1.716 1.770 28.515 0.249             
J013323.04+303216.4-c128 -1.691 -0.526 1.771 27.569 0.132             
J013323.04+303216.4-c129  1.041  1.434 1.772 26.465 0.100 25.829 0.092
J013323.04+303216.4-c130  1.114 -1.392 1.783 27.465 0.145             
J013323.04+303216.4-c131  0.997 -1.488 1.792 24.595 0.062 24.308 0.040
J013323.04+303216.4-c132 -0.733  1.638 1.795 28.602 0.261             
J013323.04+303216.4-c133 -1.584 -0.844 1.795 25.757 0.091 24.922 0.060
J013323.04+303216.4-c134 -1.008 -1.488 1.797 26.296 0.095             
J013323.04+303216.4-c135  1.810  0.201 1.821 25.927 0.085 24.858 0.043
J013323.04+303216.4-c136  0.750  1.665 1.826 28.139 0.145             
J013323.04+303216.4-c137 -1.820 -0.182 1.829 27.147 0.145             
J013323.04+303216.4-c138  0.001  1.829 1.829 26.596 0.074 25.779 0.067
J013323.04+303216.4-c139  0.396 -1.795 1.838 25.688 0.069 24.755 0.029
J013323.04+303216.4-c140 -1.809  0.371 1.847 28.406 0.296             
J013323.04+303216.4-c141  1.834  0.340 1.865 26.885 0.076 26.346 0.139
J013323.04+303216.4-c142 -1.876  0.007 1.876 27.069 0.159             
J013323.04+303216.4-c143 -1.382  1.273 1.879 26.331 0.089 25.936 0.126
J013323.04+303216.4-c144  1.886  0.113 1.889 26.818 0.121 26.360 0.134
J013323.04+303216.4-c145  1.651 -0.926 1.893 25.605 0.079 24.678 0.041
J013323.04+303216.4-c146  1.549 -1.089 1.893 25.325 0.067 24.728 0.100
J013323.04+303216.4-c147 -1.498  1.158 1.894 27.631 0.170             
J013323.04+303216.4-c148 -0.632 -1.800 1.908 27.059 0.126 26.394 0.136
J013323.04+303216.4-c149 -1.803  0.626 1.909 26.616 0.115 25.598 0.054
J013323.04+303216.4-c150  0.661 -1.793 1.911 26.372 0.080 25.367 0.053
J013323.04+303216.4-c151 -1.084 -1.583 1.919 27.339 0.102             
J013323.04+303216.4-c152  1.641 -1.002 1.922 26.405 0.155 26.184 0.196
J013323.04+303216.4-c153  0.085  1.926 1.928 27.970 0.132             
J013323.04+303216.4-c154  0.175 -1.930 1.938 26.882 0.115 25.960 0.082
J013323.04+303216.4-c155  0.828  1.754 1.939 26.614 0.128 25.950 0.131
J013323.04+303216.4-c156  1.835  0.648 1.946 26.171 0.079 25.677 0.069
J013323.04+303216.4-c157 -1.782 -0.797 1.952 27.889 0.126             
J013323.04+303216.4-c158  1.237  1.514 1.955 25.561 0.100 24.975 0.118
J013323.04+303216.4-c159 -1.819 -0.725 1.958 26.750 0.095 25.685 0.056
J013323.04+303216.4-c160  1.933 -0.322 1.960 28.005 0.275             
J013323.04+303216.4-c161 -0.308 -1.935 1.960 27.090 0.116 26.288 0.079
J013323.04+303216.4-c162 -1.695  0.989 1.963 26.924 0.092             
J013323.04+303216.4-c163  0.264  1.961 1.978 26.799 0.084 26.401 0.109
J013323.04+303216.4-c164 -0.067  1.978 1.979 27.338 0.125             
J013323.04+303216.4-c165  0.865 -1.785 1.983 27.132 0.098 26.708 0.165
J013323.04+303216.4-c166 -0.438  1.939 1.988 27.109 0.199 26.463 0.158
J013323.04+303216.4-c167 -1.983  0.190 1.992 26.012 0.063 24.967 0.039
J013323.04+303216.4-c168  1.376  1.449 1.998 26.832 0.111             
J013324.20+302248.9-c001 -0.160 -0.154 0.223 24.462 0.059 23.396 0.051
J013324.20+302248.9-c002  0.305 -0.203 0.366 26.450 0.146 25.689 0.141
J013324.20+302248.9-c003  0.331  0.226 0.400 24.493 0.040 23.731 0.047
J013324.20+302248.9-c004  0.260 -0.432 0.505 24.557 0.058 23.748 0.048
J013324.20+302248.9-c005 -0.349  0.420 0.546 27.056 0.161             
J013324.20+302248.9-c006  0.621 -0.114 0.631 26.307 0.131 25.946 0.115
J013324.20+302248.9-c007  0.012 -0.678 0.678 27.188 0.116             
J013324.20+302248.9-c008 -0.648 -0.441 0.784 26.206 0.086 25.410 0.075
J013324.20+302248.9-c009  0.038 -0.828 0.829 27.024 0.130             
J013324.20+302248.9-c010  0.836 -0.035 0.836 26.838 0.127             
J013324.20+302248.9-c011 -0.811 -0.436 0.921 26.765 0.158             
J013324.20+302248.9-c012  0.948  0.101 0.953 26.080 0.094 25.757 0.117
J013324.20+302248.9-c013  0.449 -0.901 1.007 27.170 0.124             
J013324.20+302248.9-c014 -0.811  0.605 1.012 24.668 0.038 23.903 0.032
J013324.20+302248.9-c015  0.531  0.879 1.027 25.361 0.070 24.585 0.052
J013324.20+302248.9-c016  0.964  0.369 1.033 27.727 0.144             
J013324.20+302248.9-c017 -0.599 -0.894 1.076 27.427 0.128             
J013324.20+302248.9-c018 -1.106  0.004 1.106 26.885 0.084             
J013324.20+302248.9-c019  0.160  1.121 1.132 24.455 0.036 24.639 0.040
J013324.20+302248.9-c020  0.169 -1.169 1.181 26.786 0.150             
J013324.20+302248.9-c021  0.550 -1.050 1.185 24.474 0.050 23.892 0.059
J013324.20+302248.9-c022 -0.193 -1.176 1.192 27.531 0.125             
J013324.20+302248.9-c023 -1.153  0.363 1.208 25.921 0.064 25.816 0.073
J013324.20+302248.9-c024 -0.869 -0.919 1.265 25.949 0.046 25.838 0.095
J013324.20+302248.9-c025 -0.755  1.043 1.287 26.563 0.150             
J013324.20+302248.9-c026  0.258  1.286 1.311 27.077 0.131             
J013324.20+302248.9-c027  0.996  0.929 1.362 27.192 0.140             
J013324.20+302248.9-c028 -1.343  0.265 1.369 23.820 0.050 22.797 0.034
J013324.20+302248.9-c029 -1.325 -0.359 1.373 25.462 0.082 25.256 0.094
J013324.20+302248.9-c030 -0.080  1.374 1.377 24.162 0.052 24.340 0.030
J013324.20+302248.9-c031 -0.871 -1.110 1.411 26.682 0.106             
J013324.20+302248.9-c032 -1.270  0.634 1.420 25.878 0.070 25.048 0.063
J013324.20+302248.9-c033  0.314  1.390 1.425 26.583 0.079             
J013324.20+302248.9-c034 -1.018  1.052 1.464 25.834 0.047 24.957 0.048
J013324.20+302248.9-c035  1.434 -0.325 1.470 24.884 0.043 23.958 0.044
J013324.20+302248.9-c036  1.139 -0.929 1.470 26.451 0.087 25.640 0.072
J013324.20+302248.9-c037  0.207  1.477 1.491 26.052 0.062 25.842 0.123
J013324.20+302248.9-c038 -1.546  0.126 1.551 25.611 0.062 24.592 0.043
J013324.20+302248.9-c039  0.157 -1.555 1.563 27.199 0.091             
J013324.20+302248.9-c040  1.333 -0.856 1.584 26.599 0.131             
J013324.20+302248.9-c041  0.898  1.322 1.598 26.140 0.085 25.871 0.123
J013324.20+302248.9-c042  1.100  1.175 1.610 25.523 0.050 24.703 0.036
J013324.20+302248.9-c043  0.746 -1.486 1.663 27.367 0.136             
J013324.20+302248.9-c044 -0.712 -1.522 1.680 26.983 0.075             
J013324.20+302248.9-c045 -1.406  0.950 1.697 26.458 0.093 26.263 0.154
J013324.20+302248.9-c046 -1.407 -0.968 1.708 25.913 0.056 25.051 0.047
J013324.20+302248.9-c047  0.171  1.724 1.733 27.274 0.106             
J013324.20+302248.9-c048  1.430 -0.996 1.742 27.093 0.137             
J013324.20+302248.9-c049 -1.708  0.514 1.784 27.049 0.119 26.334 0.139
J013324.20+302248.9-c050  1.625 -0.753 1.791 25.505 0.069 24.862 0.060
J013324.20+302248.9-c051 -0.405  1.763 1.809 25.510 0.061 24.730 0.052
J013324.20+302248.9-c052 -0.625  1.713 1.823 25.501 0.043 24.719 0.044
J013324.20+302248.9-c053  1.292 -1.288 1.824 26.815 0.112             
J013324.20+302248.9-c054  1.734  0.599 1.835 24.659 0.073 23.775 0.068
J013324.20+302248.9-c055 -1.150 -1.473 1.868 26.408 0.093 25.996 0.112
J013324.20+302248.9-c056 -1.815  0.652 1.928 27.559 0.153             
J013324.20+302248.9-c057  0.180 -1.926 1.935 27.600 0.134             
J013324.20+302248.9-c058  0.995  1.660 1.935 25.637 0.065 24.826 0.048
J013324.20+302248.9-c059 -1.085 -1.606 1.938 26.844 0.172             
J013324.20+302248.9-c060  1.967 -0.225 1.980 26.752 0.108 26.033 0.115
J013324.20+302248.9-c061 -1.954  0.318 1.980 24.693 0.043 23.966 0.046
J013324.63+303517.8-c001 -0.052 -0.056 0.077 21.316 0.216             
J013324.63+303517.8-c002  0.093  0.178 0.201 23.073 0.089             
J013324.63+303517.8-c003 -0.527 -0.375 0.647 22.593 0.105 21.553 0.069
J013324.63+303517.8-c004  0.545 -0.361 0.654 24.987 0.132             
J013324.63+303517.8-c005 -0.302 -0.660 0.726 22.819 0.038 21.728 0.080
J013324.63+303517.8-c006 -1.110  0.431 1.191 23.074 0.072 21.793 0.060
J013324.63+303517.8-c007 -1.187 -0.330 1.232 24.843 0.123             
J013324.63+303517.8-c008 -0.292  1.257 1.291 24.142 0.076             
J013324.63+303517.8-c009  0.110  1.298 1.303 24.086 0.396             
J013324.63+303517.8-c010  0.226  1.319 1.338 24.028 0.456             
J013324.63+303517.8-c011  1.114 -0.804 1.374 23.989 0.063             
J013324.63+303517.8-c012 -1.059  0.915 1.398 24.670 0.400             
J013324.63+303517.8-c013 -1.123  0.958 1.476              21.537 0.050
J013324.63+303517.8-c014 -1.185  0.933 1.509 22.726 0.105             
J013324.63+303517.8-c015  1.180 -0.958 1.520 24.615 0.105             
J013324.63+303517.8-c016 -1.255  0.991 1.599              23.671 0.187
J013324.63+303517.8-c017  0.409 -1.546 1.599 24.458 0.189             
J013324.63+303517.8-c018  0.129 -1.594 1.600 22.305 0.063 21.050 0.044
J013324.63+303517.8-c019 -1.572  0.426 1.629 24.654 0.105             
J013324.63+303517.8-c020 -0.391  1.642 1.688 23.194 0.048 22.306 0.078
J013324.63+303517.8-c021 -0.512 -1.614 1.693 23.928 0.087 22.964 0.103
J013324.63+303517.8-c022 -0.970  1.452 1.746 24.579 0.112             
J013324.63+303517.8-c023  1.575  0.888 1.808 25.153 0.176             
J013324.63+303517.8-c024  0.883 -1.589 1.818 25.249 0.248             
J013324.63+303517.8-c025  0.311 -1.939 1.964 22.836 0.068 21.499 0.041
J013324.63+303517.8-c026 -1.899  0.583 1.986 24.635 0.114             
J013324.63+303517.8-c027 -1.873 -0.696 1.999 23.594 0.056 22.486 0.064
J013324.63+303517.8-c028 -1.991 -0.409 2.033 24.558 0.084             
J013325.56+303427.3-c001  0.305 -0.309 0.434 25.469 0.266             
J013325.56+303427.3-c002 -0.245  0.448 0.510 24.166 0.107             
J013325.56+303427.3-c003  0.035 -0.627 0.628 24.302 0.123             
J013325.56+303427.3-c004  0.526  0.576 0.780 24.277 0.087             
J013325.56+303427.3-c005 -0.334 -0.766 0.836 24.931 0.215             
J013325.56+303427.3-c006 -0.834  0.382 0.917 23.715 0.087 22.814 0.123
J013325.56+303427.3-c007 -0.909 -0.163 0.924 25.031 0.166             
J013325.56+303427.3-c008  0.995  0.273 1.032              21.980 0.065
J013325.56+303427.3-c009 -0.273  1.105 1.138 24.500 0.138             
J013325.56+303427.3-c010  0.930  0.685 1.155 23.833 0.436             
J013325.56+303427.3-c011 -0.846 -0.823 1.180 23.764 0.058 22.897 0.139
J013325.56+303427.3-c012  1.020  0.637 1.202 23.351 0.260 21.850 0.063
J013325.56+303427.3-c013  0.822 -0.954 1.259 25.063 0.167             
J013325.56+303427.3-c014  0.617 -1.172 1.325 24.993 0.182             
J013325.56+303427.3-c015  0.371  1.287 1.339 24.600 0.144             
J013325.56+303427.3-c016  1.359 -0.051 1.360 23.699 0.092 23.020 0.130
J013325.56+303427.3-c017 -1.433 -0.105 1.437 24.837 0.134             
J013325.56+303427.3-c018 -0.760 -1.284 1.492 24.059 0.068             
J013325.56+303427.3-c019  1.170  0.931 1.495 24.934 0.179             
J013325.56+303427.3-c020 -1.538  0.204 1.551 23.305 0.079             
J013325.56+303427.3-c021  0.629  1.452 1.582 24.954 0.129             
J013325.56+303427.3-c022 -1.468 -0.603 1.587 23.119 0.066 22.100 0.070
J013325.56+303427.3-c023 -0.559 -1.546 1.644 23.270 0.084 22.259 0.101
J013325.56+303427.3-c024  0.144 -1.658 1.664 22.271 0.104 20.135 0.044
J013325.56+303427.3-c025  1.631  0.432 1.687 22.975 0.074 21.930 0.078
J013325.56+303427.3-c026 -1.634  0.497 1.708 22.517 0.073 21.364 0.080
J013325.56+303427.3-c027 -1.746 -0.190 1.757 24.551 0.082             
J013325.56+303427.3-c028  1.776 -0.271 1.797 25.020 0.210             
J013325.56+303427.3-c029 -1.663  0.841 1.863 24.039 0.129             
J013325.56+303427.3-c030 -1.676 -0.862 1.885 24.761 0.142             
J013325.56+303427.3-c031  1.089 -1.559 1.902 24.499 0.163             
J013325.56+303427.3-c032 -1.110 -1.614 1.959              22.335 0.073
J013325.56+303427.3-c033 -0.871 -1.758 1.962 24.230 0.105             
J013325.62+303510.8-c001 -0.512  0.218 0.556 24.406 0.087             
J013325.62+303510.8-c002  0.385  0.589 0.704 23.664 0.108 23.229 0.150
J013325.62+303510.8-c003 -0.810  0.137 0.822 23.750 0.064 22.956 0.120
J013325.62+303510.8-c004 -0.062  0.924 0.926 22.791 0.064 22.022 0.072
J013325.62+303510.8-c005  0.131 -0.950 0.959 24.600 0.115             
J013325.62+303510.8-c006  1.205  0.297 1.241 23.704 0.066 22.844 0.107
J013325.62+303510.8-c007 -0.583  1.098 1.244 25.153 0.201             
J013325.62+303510.8-c008 -0.959 -0.844 1.277 23.906 0.113             
J013325.62+303510.8-c009  0.131 -1.369 1.375 24.753 0.163             
J013325.62+303510.8-c010  0.882  1.090 1.402 22.924 0.055 21.120 0.074
J013325.62+303510.8-c011  1.327  0.511 1.422 25.181 0.266             
J013325.62+303510.8-c012  0.945 -1.154 1.492 24.288 0.111             
J013325.62+303510.8-c013 -0.908 -1.199 1.504 23.513 0.084 22.785 0.129
J013325.62+303510.8-c014 -1.452 -0.400 1.506 24.142 0.104             
J013325.62+303510.8-c015 -1.527  0.228 1.544 23.889 0.076 23.389 0.130
J013325.62+303510.8-c016  1.418  0.859 1.658 24.413 0.197             
J013325.62+303510.8-c017 -0.421  1.607 1.661 25.098 0.170             
J013325.62+303510.8-c018 -1.182  1.190 1.677 24.624 0.144             
J013325.62+303510.8-c019  1.781  0.542 1.862 24.333 0.129             
J013325.62+303510.8-c020 -1.458  1.179 1.875 24.417 0.122             
J013325.62+303510.8-c021  1.906 -0.315 1.932 24.117 0.140             
J013325.62+303510.8-c022 -0.356 -1.910 1.943 24.006 0.071             
J013325.62+303510.8-c023  1.804  0.778 1.964 24.351 0.110             
J013325.62+303510.8-c024 -1.247  1.525 1.970 24.465 0.137             
J013325.62+303510.8-c025  0.023 -1.992 1.992              22.111 0.129
J013325.62+303510.8-c026 -1.334 -1.483 1.995 25.090 0.155             
J013325.71+302138.7-c001  0.111 -0.352 0.369 24.330 0.093 23.505 0.077
J013325.71+302138.7-c002 -0.523  0.094 0.531 25.727 0.186 23.900 0.148
J013325.71+302138.7-c003 -0.282  0.548 0.616 27.547 0.172             
J013325.71+302138.7-c004 -0.733 -0.123 0.743 25.482 0.074 24.799 0.062
J013325.71+302138.7-c005  0.776 -0.342 0.848 26.326 0.086 26.039 0.101
J013325.71+302138.7-c006  0.001 -0.860 0.860 26.591 0.141 26.249 0.134
J013325.71+302138.7-c007 -0.871  0.033 0.872 25.439 0.111 24.995 0.126
J013325.71+302138.7-c008  0.898  0.115 0.905 25.045 0.056 24.407 0.070
J013325.71+302138.7-c009  0.909 -0.106 0.915 27.028 0.116             
J013325.71+302138.7-c010  0.281  0.923 0.965 27.015 0.142             
J013325.71+302138.7-c011  0.854  0.454 0.967 27.088 0.159             
J013325.71+302138.7-c012  0.263 -1.070 1.102 26.507 0.098 26.183 0.114
J013325.71+302138.7-c013  0.976  0.581 1.136 27.130 0.095             
J013325.71+302138.7-c014  0.053  1.145 1.146 27.046 0.092             
J013325.71+302138.7-c015 -1.169  0.008 1.169 27.124 0.134             
J013325.71+302138.7-c016  1.109  0.383 1.173 26.914 0.111             
J013325.71+302138.7-c017 -0.153  1.203 1.212 25.586 0.060 24.813 0.051
J013325.71+302138.7-c018 -1.148  0.407 1.218 25.427 0.053 24.888 0.073
J013325.71+302138.7-c019 -0.900 -0.832 1.226 26.418 0.072 25.679 0.099
J013325.71+302138.7-c020  0.954 -0.779 1.231 26.130 0.071 26.039 0.101
J013325.71+302138.7-c021 -1.063  0.693 1.269 23.745 0.043 22.794 0.032
J013325.71+302138.7-c022 -0.944 -0.885 1.294 26.744 0.254             
J013325.71+302138.7-c023  0.045  1.308 1.308 26.791 0.135             
J013325.71+302138.7-c024  1.166 -0.599 1.311 25.048 0.038 25.106 0.051
J013325.71+302138.7-c025  1.312  0.258 1.337 24.937 0.044 24.938 0.052
J013325.71+302138.7-c026 -1.284 -0.388 1.342 25.484 0.060 24.871 0.049
J013325.71+302138.7-c027 -1.348  0.467 1.427 25.615 0.078 24.834 0.054
J013325.71+302138.7-c028  1.118 -0.897 1.433 25.725 0.078 25.011 0.061
J013325.71+302138.7-c029 -0.720  1.254 1.446 27.266 0.167             
J013325.71+302138.7-c030 -1.268 -0.747 1.472 27.012 0.105             
J013325.71+302138.7-c031  0.818  1.238 1.484 26.828 0.084 26.539 0.144
J013325.71+302138.7-c032  1.404 -0.581 1.519 26.241 0.072 26.227 0.111
J013325.71+302138.7-c033 -0.447  1.463 1.530 25.587 0.048 24.823 0.041
J013325.71+302138.7-c034  1.529  0.096 1.532 26.464 0.079 25.562 0.064
J013325.71+302138.7-c035  0.658  1.423 1.568 27.220 0.135             
J013325.71+302138.7-c036 -1.142 -1.081 1.573 26.999 0.086             
J013325.71+302138.7-c037  0.203  1.575 1.589 25.080 0.067 24.211 0.043
J013325.71+302138.7-c038  1.467 -0.717 1.633 26.604 0.100 25.810 0.110
J013325.71+302138.7-c039  0.930 -1.364 1.651 27.137 0.146             
J013325.71+302138.7-c040  1.585  0.465 1.652 25.194 0.064 24.425 0.049
J013325.71+302138.7-c041  1.567 -0.644 1.694 26.605 0.115             
J013325.71+302138.7-c042 -0.499 -1.635 1.709 27.308 0.122             
J013325.71+302138.7-c043  1.693 -0.400 1.740 26.969 0.128             
J013325.71+302138.7-c044  0.833 -1.545 1.755 25.865 0.070 25.116 0.057
J013325.71+302138.7-c045 -0.032 -1.756 1.757 24.648 0.069 23.767 0.045
J013325.71+302138.7-c046 -0.869 -1.535 1.764 25.300 0.077 24.655 0.053
J013325.71+302138.7-c047 -1.473 -1.003 1.782 26.978 0.164             
J013325.71+302138.7-c048  1.763 -0.292 1.787 27.115 0.128             
J013325.71+302138.7-c049 -1.034  1.489 1.813 25.103 0.064 24.415 0.059
J013325.71+302138.7-c050 -1.569  0.922 1.820 26.229 0.167 25.761 0.150
J013325.71+302138.7-c051 -1.614 -0.866 1.832 26.685 0.121             
J013325.71+302138.7-c052  1.338 -1.256 1.835 26.478 0.089 26.205 0.118
J013325.71+302138.7-c053  1.008  1.572 1.868 27.155 0.165             
J013325.71+302138.7-c054 -1.865 -0.346 1.896 26.880 0.181             
J013325.71+302138.7-c055  1.731  0.793 1.904 25.644 0.045 24.931 0.049
J013325.71+302138.7-c056  1.113  1.603 1.952 26.538 0.114             
J013325.71+302138.7-c057  0.555  1.871 1.952 26.137 0.078 25.918 0.082
J013326.01+303742.3-c001 -0.168  0.189 0.253 25.620 0.113 25.064 0.096
J013326.01+303742.3-c002 -0.189 -0.194 0.271 25.128 0.083 24.745 0.101
J013326.01+303742.3-c003  0.218  0.205 0.299 26.236 0.135             
J013326.01+303742.3-c004  0.339  0.125 0.361 24.857 0.079 24.847 0.060
J013326.01+303742.3-c005  0.102  0.350 0.365 26.419 0.131             
J013326.01+303742.3-c006 -0.235 -0.327 0.403 26.734 0.186             
J013326.01+303742.3-c007 -0.345  0.226 0.413 25.786 0.060 25.302 0.120
J013326.01+303742.3-c008  0.025  0.444 0.444 26.093 0.130             
J013326.01+303742.3-c009 -0.445 -0.104 0.457 25.774 0.114             
J013326.01+303742.3-c010 -0.436  0.178 0.471 27.137 0.171             
J013326.01+303742.3-c011 -0.273  0.411 0.493 26.896 0.138             
J013326.01+303742.3-c012  0.398 -0.327 0.515 26.996 0.161             
J013326.01+303742.3-c013 -0.270  0.530 0.595 25.487 0.058             
J013326.01+303742.3-c014 -0.119  0.586 0.598 27.302 0.160             
J013326.01+303742.3-c015  0.378  0.512 0.636 25.152 0.124 24.628 0.162
J013326.01+303742.3-c016  0.468  0.445 0.646 23.593 0.056 23.688 0.054
J013326.01+303742.3-c017  0.323 -0.561 0.647 26.853 0.109             
J013326.01+303742.3-c018 -0.690 -0.104 0.698 23.086 0.095             
J013326.01+303742.3-c019  0.657 -0.238 0.699 26.048 0.073             
J013326.01+303742.3-c020  0.580 -0.409 0.710 25.919 0.095             
J013326.01+303742.3-c021  0.299  0.678 0.741 26.298 0.091             
J013326.01+303742.3-c022  0.371 -0.644 0.743 27.477 0.271             
J013326.01+303742.3-c023 -0.675 -0.384 0.776 25.533 0.118 25.240 0.204
J013326.01+303742.3-c024  0.518 -0.587 0.783 25.329 0.056             
J013326.01+303742.3-c025 -0.042  0.785 0.786 25.905 0.110 25.244 0.094
J013326.01+303742.3-c026  0.779 -0.161 0.796 26.700 0.086             
J013326.01+303742.3-c027 -0.624  0.499 0.799 27.386 0.161             
J013326.01+303742.3-c028 -0.791  0.129 0.801 26.947 0.187             
J013326.01+303742.3-c029  0.551  0.585 0.804 25.771 0.077             
J013326.01+303742.3-c030 -0.051 -0.802 0.804 25.421 0.156 25.115 0.091
J013326.01+303742.3-c031 -0.806  0.200 0.830 26.819 0.079             
J013326.01+303742.3-c032 -0.836 -0.145 0.849 23.249 0.104 21.216 0.079
J013326.01+303742.3-c033  0.280 -0.816 0.862 26.470 0.303             
J013326.01+303742.3-c034  0.814  0.291 0.865 24.706 0.075 24.762 0.077
J013326.01+303742.3-c035  0.565 -0.713 0.910 26.452 0.085             
J013326.01+303742.3-c036 -0.754 -0.528 0.920 23.536 0.068 22.289 0.045
J013326.01+303742.3-c037  0.338 -0.856 0.921 24.393 0.086 24.295 0.080
J013326.01+303742.3-c038  0.374  0.843 0.922 25.530 0.075 24.659 0.087
J013326.01+303742.3-c039  0.893 -0.297 0.941 25.971 0.168             
J013326.01+303742.3-c040  0.935  0.243 0.966 25.374 0.055 25.353 0.096
J013326.01+303742.3-c041  0.902 -0.396 0.985 23.132 0.041 21.802 0.067
J013326.01+303742.3-c042  0.284  0.944 0.986 27.324 0.525             
J013326.01+303742.3-c043 -0.246  0.961 0.992 26.980 0.095             
J013326.01+303742.3-c044  0.845 -0.529 0.997 25.969 0.130 24.853 0.296
J013326.01+303742.3-c045 -1.005  0.025 1.006 24.105 0.059 23.211 0.064
J013326.01+303742.3-c046 -0.988  0.208 1.010 26.631 0.126             
J013326.01+303742.3-c047  0.452 -0.906 1.012 26.523 0.208             
J013326.01+303742.3-c048 -0.888  0.501 1.020 26.423 0.070 25.336 0.106
J013326.01+303742.3-c049 -0.003  1.032 1.032 24.405 0.072 24.277 0.081
J013326.01+303742.3-c050 -1.023 -0.199 1.042 27.770 0.298             
J013326.01+303742.3-c051  0.913  0.528 1.055 25.677 0.081             
J013326.01+303742.3-c052  0.312  1.011 1.058 24.266 0.080 23.671 0.082
J013326.01+303742.3-c053 -0.600 -0.876 1.062 25.238 0.191             
J013326.01+303742.3-c054  0.983  0.410 1.065 26.243 0.148             
J013326.01+303742.3-c055 -0.889  0.599 1.072 26.432 0.117             
J013326.01+303742.3-c056  0.631  0.881 1.083 25.257 0.070 24.536 0.055
J013326.01+303742.3-c057  0.893 -0.621 1.088 25.130 0.069             
J013326.01+303742.3-c058 -0.187 -1.075 1.091 26.159 0.089 25.145 0.075
J013326.01+303742.3-c059 -1.120 -0.281 1.155 26.439 0.307             
J013326.01+303742.3-c060  0.809  0.826 1.156 24.839 0.075             
J013326.01+303742.3-c061  1.123 -0.349 1.176 24.989 0.091 24.287 0.070
J013326.01+303742.3-c062  0.888 -0.776 1.179 26.832 0.166             
J013326.01+303742.3-c063 -0.765  0.941 1.212 26.678 0.076             
J013326.01+303742.3-c064 -0.499  1.109 1.216 25.780 0.072             
J013326.01+303742.3-c065 -1.179 -0.312 1.220 25.579 0.168 24.707 0.083
J013326.01+303742.3-c066  0.684  1.025 1.232 26.559 0.101             
J013326.01+303742.3-c067  0.882  0.881 1.247 26.372 0.151             
J013326.01+303742.3-c068  1.236 -0.238 1.259 25.777 0.066             
J013326.01+303742.3-c069 -1.217  0.428 1.290 27.070 0.104             
J013326.01+303742.3-c070 -1.061  0.751 1.300 25.830 0.135             
J013326.01+303742.3-c071 -0.305  1.266 1.302 26.357 0.108             
J013326.01+303742.3-c072 -1.306  0.088 1.309 25.309 0.113 24.693 0.274
J013326.01+303742.3-c073 -0.082 -1.307 1.310 27.441 0.212             
J013326.01+303742.3-c074 -1.194 -0.571 1.323 26.293 0.072 25.251 0.096
J013326.01+303742.3-c075 -0.975  0.896 1.325 25.559 0.135             
J013326.01+303742.3-c076 -0.481  1.239 1.329 26.560 0.167             
J013326.01+303742.3-c077  0.660  1.176 1.349 26.487 0.098             
J013326.01+303742.3-c078  0.545  1.239 1.354 25.940 0.104             
J013326.01+303742.3-c079 -1.359 -0.074 1.361 23.944 0.072 20.564 0.067
J013326.01+303742.3-c080 -0.611 -1.229 1.372 26.480 0.136             
J013326.01+303742.3-c081  0.195  1.358 1.372 24.492 0.124 23.908 0.081
J013326.01+303742.3-c082  0.174 -1.369 1.379 24.382 0.097 24.284 0.066
J013326.01+303742.3-c083 -0.825  1.128 1.397 26.132 0.165 25.048 0.067
J013326.01+303742.3-c084 -0.853 -1.112 1.401 26.904 0.148             
J013326.01+303742.3-c085 -0.947  1.039 1.406 25.277 0.094 25.231 0.090
J013326.01+303742.3-c086  1.290  0.571 1.411 25.887 0.131             
J013326.01+303742.3-c087 -1.369  0.355 1.414 26.494 0.116             
J013326.01+303742.3-c088 -1.407  0.191 1.420 25.580 0.063 24.825 0.102
J013326.01+303742.3-c089  0.965 -1.047 1.424 26.094 0.109             
J013326.01+303742.3-c090  1.019  1.011 1.436 27.802 0.358             
J013326.01+303742.3-c091  0.773  1.212 1.437 26.642 0.107             
J013326.01+303742.3-c092  0.730 -1.246 1.444 24.910 0.122 24.437 0.158
J013326.01+303742.3-c093 -1.206  0.798 1.446 26.830 0.150             
J013326.01+303742.3-c094 -0.589  1.321 1.447 25.316 0.098             
J013326.01+303742.3-c095  1.228 -0.773 1.451 26.478 0.167             
J013326.01+303742.3-c096 -0.554 -1.344 1.453 24.310 0.058 23.668 0.060
J013326.01+303742.3-c097  1.418 -0.332 1.456 26.218 0.122             
J013326.01+303742.3-c098  0.262 -1.442 1.466 25.836 0.143             
J013326.01+303742.3-c099  1.462  0.238 1.481 26.417 0.132             
J013326.01+303742.3-c100 -1.130 -0.983 1.498 24.586 0.064 23.177 0.052
J013326.01+303742.3-c101 -0.301  1.468 1.499 26.700 0.132             
J013326.01+303742.3-c102  1.498 -0.051 1.499 27.019 0.148             
J013326.01+303742.3-c103  0.162 -1.502 1.511 24.132 0.094 23.943 0.074
J013326.01+303742.3-c104 -1.267 -0.848 1.525 26.599 0.120             
J013326.01+303742.3-c105 -1.531 -0.135 1.536 26.133 0.102             
J013326.01+303742.3-c106  1.043 -1.130 1.537 25.652 0.104 24.668 0.090
J013326.01+303742.3-c107  0.480 -1.462 1.539 25.783 0.120 24.971 0.045
J013326.01+303742.3-c108  0.256  1.534 1.555 22.894 0.058 22.153 0.036
J013326.01+303742.3-c109  0.755 -1.367 1.562 25.709 0.122             
J013326.01+303742.3-c110  0.819  1.330 1.562 26.201 0.090             
J013326.01+303742.3-c111 -0.449  1.499 1.564 25.999 0.178             
J013326.01+303742.3-c112  0.915 -1.280 1.573 26.111 0.070             
J013326.01+303742.3-c113 -1.460  0.635 1.592 26.322 0.287             
J013326.01+303742.3-c114 -1.528  0.465 1.597 23.284 0.042 23.298 0.079
J013326.01+303742.3-c115 -1.571 -0.303 1.600 26.965 0.155             
J013326.01+303742.3-c116  1.370  0.839 1.607 26.812 0.108             
J013326.01+303742.3-c117 -1.100 -1.207 1.633 25.855 0.082 25.099 0.077
J013326.01+303742.3-c118  0.000  1.640 1.640 23.769 0.050 22.957 0.075
J013326.01+303742.3-c119  0.442  1.586 1.646 25.578 0.143 25.291 0.172
J013326.01+303742.3-c120 -1.526  0.655 1.660 25.069 0.200 24.493 0.111
J013326.01+303742.3-c121 -1.519 -0.732 1.687 27.296 0.116             
J013326.01+303742.3-c122  0.753 -1.514 1.691 25.721 0.115             
J013326.01+303742.3-c123 -1.290  1.111 1.703 24.863 0.085 24.137 0.067
J013326.01+303742.3-c124 -0.323  1.676 1.707 26.565 0.076             
J013326.01+303742.3-c125  1.570  0.693 1.716 27.192 0.103             
J013326.01+303742.3-c126  1.076  1.341 1.719 25.341 0.085 25.542 0.073
J013326.01+303742.3-c127 -0.449  1.679 1.738 26.776 0.136             
J013326.01+303742.3-c128  0.493 -1.667 1.739 25.440 0.134 24.567 0.096
J013326.01+303742.3-c129  0.549  1.650 1.739 24.452 0.150 24.212 0.146
J013326.01+303742.3-c130  1.696  0.388 1.740 25.610 0.074             
J013326.01+303742.3-c131  0.027  1.757 1.757 24.585 0.165             
J013326.01+303742.3-c132 -1.125  1.378 1.779 26.597 0.158             
J013326.01+303742.3-c133  1.342 -1.185 1.790 25.184 0.125             
J013326.01+303742.3-c134 -0.820 -1.592 1.791 26.588 0.087             
J013326.01+303742.3-c135  1.792  0.084 1.794 26.822 0.131             
J013326.01+303742.3-c136 -1.032 -1.486 1.809 25.916 0.106             
J013326.01+303742.3-c137  0.770 -1.641 1.813 25.138 0.088 24.513 0.100
J013326.01+303742.3-c138  1.769 -0.444 1.824 23.961 0.069 23.875 0.052
J013326.01+303742.3-c139 -1.811  0.317 1.838 26.579 0.126             
J013326.01+303742.3-c140 -0.860  1.629 1.842 23.387 0.087 23.077 0.052
J013326.01+303742.3-c141  1.691 -0.742 1.847 25.674 0.083             
J013326.01+303742.3-c142 -1.708  0.716 1.853 22.830 0.040 22.104 0.104
J013326.01+303742.3-c143  1.854 -0.065 1.856 25.986 0.120 24.565 0.054
J013326.01+303742.3-c144 -0.364  1.826 1.862 25.292 0.079 25.947 0.393
J013326.01+303742.3-c145  1.854 -0.183 1.863 26.994 0.119             
J013326.01+303742.3-c146  0.678  1.739 1.867 24.855 0.125 24.819 0.100
J013326.01+303742.3-c147  1.407  1.265 1.892 25.714 0.123             
J013326.01+303742.3-c148  1.259  1.414 1.893 24.890 0.144 24.222 0.087
J013326.01+303742.3-c149 -1.245  1.428 1.894 25.980 0.116 24.911 0.102
J013326.01+303742.3-c150  1.877  0.295 1.901 26.737 0.185             
J013326.01+303742.3-c151 -1.398 -1.293 1.904 25.594 0.079             
J013326.01+303742.3-c152 -1.171 -1.508 1.909 24.499 0.070 24.490 0.077
J013326.01+303742.3-c153  1.227  1.477 1.920 25.292 0.384             
J013326.01+303742.3-c154 -1.175  1.522 1.922 25.657 0.067             
J013326.01+303742.3-c155 -1.258 -1.455 1.923 25.738 0.082             
J013326.01+303742.3-c156  1.032  1.668 1.961 26.149 0.093             
J013326.01+303742.3-c157  1.805  0.784 1.968 27.495 0.168             
J013326.01+303742.3-c158  1.710  0.992 1.977 26.904 0.089             
J013326.01+303742.3-c159 -0.208  1.967 1.978 24.128 0.123 23.495 0.072
J013326.01+303742.3-c160 -1.765 -0.899 1.981 25.693 0.090 24.875 0.067
J013326.01+303742.3-c161 -0.400  1.947 1.988 23.807 0.124 23.749 0.082
J013326.01+303742.3-c162 -1.693  1.043 1.988 26.761 0.109             
J013326.10+303320.0-c001  0.275 -0.253 0.373 24.181 0.189             
J013326.10+303320.0-c002 -0.037 -0.646 0.647 24.604 0.157             
J013326.10+303320.0-c003  0.389  0.646 0.754 23.499 0.042 22.671 0.088
J013326.10+303320.0-c004 -0.752  0.147 0.766 24.461 0.098             
J013326.10+303320.0-c005 -1.044 -0.429 1.128 24.997 0.157             
J013326.10+303320.0-c006  0.667 -0.914 1.132 24.174 0.079             
J013326.10+303320.0-c007  0.656  0.952 1.157 24.493 0.104             
J013326.10+303320.0-c008 -1.268  0.091 1.271 25.208 0.190             
J013326.10+303320.0-c009 -1.265  0.363 1.316 23.091 0.054             
J013326.10+303320.0-c010 -1.127 -0.954 1.477 25.035 0.221             
J013326.10+303320.0-c011  0.477 -1.409 1.488 25.250 0.189             
J013326.10+303320.0-c012  0.015 -1.498 1.498 23.129 0.033 22.316 0.084
J013326.10+303320.0-c013 -0.295 -1.479 1.508 25.108 0.161             
J013326.10+303320.0-c014 -0.916 -1.233 1.536 24.594 0.158             
J013326.10+303320.0-c015 -1.403 -0.817 1.623 23.584 0.050             
J013326.10+303320.0-c016  0.191 -1.690 1.701 24.743 0.114             
J013326.10+303320.0-c017 -1.343  1.064 1.714 24.684 0.159             
J013326.10+303320.0-c018 -1.727  0.337 1.760 23.642 0.066             
J013326.10+303320.0-c019 -1.321  1.226 1.802 23.117 0.051 21.870 0.079
J013326.10+303320.0-c020  1.764  0.470 1.826 23.142 0.036 22.049 0.046
J013326.10+303320.0-c021 -0.578 -1.760 1.852 24.152 0.085             
J013326.10+303320.0-c022 -1.307 -1.426 1.935 24.417 0.102             
J013326.10+303320.0-c023 -1.584  1.132 1.947 23.643 0.068 22.982 0.121
J013326.10+303320.0-c024 -1.980 -0.041 1.981 23.688 0.055 22.784 0.100
J013326.71+303112.5-c001 -0.152  0.236 0.281 25.418 0.080 24.674 0.059
J013326.71+303112.5-c002 -0.166  0.353 0.390 25.202 0.056 24.602 0.045
J013326.71+303112.5-c003 -0.330 -0.224 0.399 26.714 0.134             
J013326.71+303112.5-c004 -0.468 -0.032 0.469 26.896 0.093 26.231 0.093
J013326.71+303112.5-c005 -0.004  0.512 0.512 26.840 0.101 26.057 0.100
J013326.71+303112.5-c006 -0.468 -0.216 0.515 25.262 0.047 24.477 0.067
J013326.71+303112.5-c007 -0.529  0.050 0.531 26.201 0.098 26.048 0.080
J013326.71+303112.5-c008  0.517  0.158 0.541 24.063 0.068 23.097 0.072
J013326.71+303112.5-c009 -0.314 -0.440 0.541 27.958 0.231             
J013326.71+303112.5-c010  0.331  0.431 0.543 25.169 0.049 24.407 0.032
J013326.71+303112.5-c011  0.247 -0.486 0.545 25.679 0.100 25.039 0.104
J013326.71+303112.5-c012  0.028 -0.551 0.551 24.473 0.109 24.379 0.232
J013326.71+303112.5-c013  0.528 -0.209 0.568 25.611 0.065 25.230 0.032
J013326.71+303112.5-c014 -0.548 -0.236 0.597 27.063 0.129             
J013326.71+303112.5-c015 -0.427  0.419 0.598 26.920 0.136             
J013326.71+303112.5-c016 -0.147  0.588 0.606 23.816 0.039 22.842 0.044
J013326.71+303112.5-c017 -0.337  0.505 0.607 25.864 0.056 25.069 0.060
J013326.71+303112.5-c018 -0.519 -0.365 0.635 26.508 0.071 26.175 0.089
J013326.71+303112.5-c019  0.635 -0.042 0.636 26.609 0.158 26.134 0.127
J013326.71+303112.5-c020  0.286  0.573 0.641 27.013 0.127             
J013326.71+303112.5-c021 -0.594  0.241 0.641 26.459 0.065 26.206 0.086
J013326.71+303112.5-c022  0.398 -0.504 0.642 27.393 0.144             
J013326.71+303112.5-c023 -0.663 -0.157 0.681 26.179 0.073 26.008 0.100
J013326.71+303112.5-c024 -0.230 -0.665 0.704 25.329 0.060 24.609 0.045
J013326.71+303112.5-c025  0.731 -0.134 0.744 25.171 0.076 24.407 0.050
J013326.71+303112.5-c026  0.732  0.158 0.749 25.756 0.096 25.104 0.071
J013326.71+303112.5-c027 -0.749  0.153 0.764 26.984 0.162 26.711 0.166
J013326.71+303112.5-c028  0.264  0.742 0.788 27.367 0.147             
J013326.71+303112.5-c029  0.649 -0.452 0.791 25.999 0.086 25.176 0.068
J013326.71+303112.5-c030  0.372 -0.702 0.795 25.602 0.074 24.657 0.041
J013326.71+303112.5-c031 -0.263  0.774 0.818 27.577 0.112             
J013326.71+303112.5-c032 -0.450 -0.703 0.835 27.247 0.293 26.404 0.112
J013326.71+303112.5-c033 -0.703  0.466 0.843 26.992 0.203             
J013326.71+303112.5-c034  0.654 -0.534 0.844 27.826 0.267 27.613 0.329
J013326.71+303112.5-c035 -0.652 -0.562 0.860 25.394 0.081 24.546 0.046
J013326.71+303112.5-c036  0.301 -0.811 0.865 27.024 0.167 26.811 0.191
J013326.71+303112.5-c037  0.170  0.863 0.880 25.629 0.057 24.744 0.046
J013326.71+303112.5-c038 -0.584  0.666 0.886 24.495 0.061 24.169 0.094
J013326.71+303112.5-c039 -0.894 -0.030 0.894 26.922 0.130 26.853 0.176
J013326.71+303112.5-c040  0.890 -0.130 0.899 27.411 0.087 26.513 0.130
J013326.71+303112.5-c041 -0.862 -0.267 0.903 27.367 0.102             
J013326.71+303112.5-c042 -0.083  0.908 0.912 25.862 0.048 25.868 0.052
J013326.71+303112.5-c043  0.899  0.200 0.921 25.624 0.154 24.982 0.176
J013326.71+303112.5-c044 -0.531 -0.760 0.927 25.775 0.091 26.149 0.130
J013326.71+303112.5-c045 -0.226  0.917 0.944 25.638 0.061 24.815 0.045
J013326.71+303112.5-c046 -0.670 -0.685 0.959 26.698 0.143 26.434 0.156
J013326.71+303112.5-c047  0.962  0.099 0.967 24.033 0.045 23.092 0.077
J013326.71+303112.5-c048  0.767  0.591 0.969 26.265 0.095 26.214 0.126
J013326.71+303112.5-c049  0.266  0.955 0.991 26.239 0.081 25.804 0.072
J013326.71+303112.5-c050  0.299 -0.946 0.993 27.049 0.133 26.744 0.162
J013326.71+303112.5-c051  0.067  1.006 1.008 25.502 0.034 24.655 0.043
J013326.71+303112.5-c052 -0.333  0.962 1.018 25.931 0.112 25.940 0.083
J013326.71+303112.5-c053  0.884 -0.524 1.028 25.411 0.075 24.441 0.063
J013326.71+303112.5-c054  0.762  0.694 1.031 25.935 0.091 25.016 0.047
J013326.71+303112.5-c055 -1.026 -0.102 1.031 26.296 0.126             
J013326.71+303112.5-c056  0.388  0.968 1.043 25.528 0.116 25.679 0.097
J013326.71+303112.5-c057 -0.983  0.401 1.061 25.652 0.115 26.152 0.162
J013326.71+303112.5-c058 -0.846 -0.644 1.064 26.537 0.090 26.559 0.132
J013326.71+303112.5-c059 -0.963  0.486 1.079 23.844 0.060 23.568 0.060
J013326.71+303112.5-c060 -0.284 -1.049 1.087 26.880 0.177 26.892 0.257
J013326.71+303112.5-c061 -0.957 -0.532 1.095 25.637 0.072 24.951 0.066
J013326.71+303112.5-c062 -0.878  0.681 1.111 25.762 0.053 25.445 0.074
J013326.71+303112.5-c063  0.906 -0.643 1.111 25.328 0.126 24.730 0.078
J013326.71+303112.5-c064 -0.811  0.767 1.116 26.968 0.129             
J013326.71+303112.5-c065  1.043  0.414 1.122 25.600 0.143 24.835 0.062
J013326.71+303112.5-c066 -1.130  0.140 1.138 27.542 0.157 26.665 0.138
J013326.71+303112.5-c067 -0.214  1.121 1.141 27.934 0.155             
J013326.71+303112.5-c068 -0.031  1.145 1.145 27.249 0.161             
J013326.71+303112.5-c069 -0.572 -0.994 1.147 25.253 0.059 24.515 0.071
J013326.71+303112.5-c070 -1.067 -0.419 1.147 27.117 0.143 26.554 0.172
J013326.71+303112.5-c071  0.614  0.977 1.153 27.946 0.108             
J013326.71+303112.5-c072 -0.073 -1.155 1.157 25.883 0.194 25.939 0.216
J013326.71+303112.5-c073 -1.157 -0.013 1.157 24.866 0.075 24.635 0.070
J013326.71+303112.5-c074 -0.549  1.047 1.182 26.291 0.132             
J013326.71+303112.5-c075 -1.142  0.332 1.189 25.356 0.060 24.540 0.052
J013326.71+303112.5-c076 -1.172  0.244 1.197 27.252 0.119             
J013326.71+303112.5-c077  0.024  1.198 1.198 26.624 0.273 25.763 0.101
J013326.71+303112.5-c078  1.162  0.291 1.198 24.686 0.056 24.538 0.084
J013326.71+303112.5-c079  0.044 -1.208 1.209 23.953 0.131 23.189 0.137
J013326.71+303112.5-c080  1.174 -0.291 1.210 26.475 0.177 26.763 0.164
J013326.71+303112.5-c081 -0.868  0.849 1.214 25.299 0.064 24.597 0.045
J013326.71+303112.5-c082  1.049  0.627 1.222 26.340 0.113 25.700 0.084
J013326.71+303112.5-c083 -0.405  1.163 1.232 27.345 0.166             
J013326.71+303112.5-c084  0.018  1.248 1.248 26.827 0.317             
J013326.71+303112.5-c085  1.138  0.522 1.252 24.001 0.039 23.432 0.043
J013326.71+303112.5-c086 -0.198 -1.239 1.255 26.366 0.068 25.228 0.092
J013326.71+303112.5-c087 -1.016  0.746 1.261 26.720 0.107 26.279 0.111
J013326.71+303112.5-c088  0.208  1.247 1.264 26.761 0.068 27.053 0.171
J013326.71+303112.5-c089 -0.875 -0.921 1.271 25.515 0.093 24.301 0.064
J013326.71+303112.5-c090  1.253  0.250 1.278 27.345 0.263             
J013326.71+303112.5-c091  0.526  1.166 1.280 27.489 0.155 26.946 0.152
J013326.71+303112.5-c092  1.137 -0.671 1.320 27.815 0.211             
J013326.71+303112.5-c093 -1.315 -0.143 1.323 27.162 0.090 26.955 0.199
J013326.71+303112.5-c094 -0.873 -1.002 1.329 25.752 0.400             
J013326.71+303112.5-c095 -1.201  0.579 1.333 27.930 0.243             
J013326.71+303112.5-c096  0.830  1.048 1.337 25.528 0.064 24.862 0.050
J013326.71+303112.5-c097 -1.268 -0.436 1.341 26.931 0.128 26.557 0.077
J013326.71+303112.5-c098  1.300  0.344 1.345 25.197 0.074 25.211 0.117
J013326.71+303112.5-c099  1.029 -0.873 1.349 27.052 0.222             
J013326.71+303112.5-c100 -1.276  0.444 1.351 26.749 0.091 26.401 0.148
J013326.71+303112.5-c101  1.252 -0.514 1.353 27.307 0.117             
J013326.71+303112.5-c102  0.989  0.926 1.355 26.720 0.072 26.425 0.071
J013326.71+303112.5-c103  0.077  1.355 1.357 25.245 0.040 24.576 0.044
J013326.71+303112.5-c104 -1.364  0.132 1.370 27.207 0.145             
J013326.71+303112.5-c105  0.510  1.339 1.433 26.154 0.098 26.619 0.324
J013326.71+303112.5-c106  1.054 -0.980 1.439 26.725 0.208 25.821 0.142
J013326.71+303112.5-c107 -1.291  0.640 1.441 26.405 0.122 26.050 0.160
J013326.71+303112.5-c108 -0.408  1.382 1.441 27.238 0.118             
J013326.71+303112.5-c109 -1.409 -0.308 1.442 26.262 0.103 25.917 0.103
J013326.71+303112.5-c110  0.183  1.432 1.444 26.584 0.116 25.666 0.099
J013326.71+303112.5-c111  1.195 -0.817 1.447 26.160 0.082 25.735 0.149
J013326.71+303112.5-c112 -1.452 -0.027 1.452 26.605 0.112 25.887 0.101
J013326.71+303112.5-c113  1.441 -0.248 1.463 26.724 0.134             
J013326.71+303112.5-c114 -1.101 -1.021 1.502 24.011 0.083 23.148 0.086
J013326.71+303112.5-c115 -0.131  1.521 1.526 26.804 0.121 26.342 0.107
J013326.71+303112.5-c116  1.488 -0.345 1.528 26.691 0.062 26.027 0.109
J013326.71+303112.5-c117 -1.320 -0.791 1.539 27.047 0.128 26.446 0.199
J013326.71+303112.5-c118 -1.538 -0.074 1.540 27.011 0.103             
J013326.71+303112.5-c119  1.358  0.739 1.546 27.194 0.108             
J013326.71+303112.5-c120  1.159  1.025 1.547 26.733 0.079             
J013326.71+303112.5-c121 -1.541  0.186 1.552 27.562 0.116             
J013326.71+303112.5-c122  1.394 -0.683 1.553 27.054 0.150             
J013326.71+303112.5-c123 -1.503 -0.400 1.556 26.245 0.093 25.907 0.072
J013326.71+303112.5-c124  1.541  0.269 1.564 27.007 0.107 26.383 0.134
J013326.71+303112.5-c125  0.797  1.349 1.567 25.264 0.072 24.517 0.061
J013326.71+303112.5-c126  0.175  1.560 1.570 24.375 0.051 23.613 0.063
J013326.71+303112.5-c127 -0.199  1.559 1.572 27.874 0.277             
J013326.71+303112.5-c128 -1.513  0.450 1.579 26.295 0.099 26.286 0.138
J013326.71+303112.5-c129 -1.460 -0.655 1.600 24.032 0.042 23.908 0.036
J013326.71+303112.5-c130 -0.998  1.251 1.600 26.339 0.112 26.389 0.104
J013326.71+303112.5-c131  0.572  1.499 1.605 26.519 0.097 26.358 0.179
J013326.71+303112.5-c132  1.360 -0.852 1.605 26.768 0.131             
J013326.71+303112.5-c133  1.198 -1.077 1.612 27.626 0.266 27.737 0.484
J013326.71+303112.5-c134 -1.534 -0.518 1.620 27.413 0.197 26.867 0.171
J013326.71+303112.5-c135 -1.604  0.292 1.630 26.518 0.060 25.767 0.120
J013326.71+303112.5-c136  1.639 -0.067 1.640 25.404 0.062 24.707 0.051
J013326.71+303112.5-c137 -1.599 -0.372 1.641 27.202 0.167             
J013326.71+303112.5-c138 -0.713  1.485 1.647 25.655 0.084 25.639 0.089
J013326.71+303112.5-c139  0.474  1.580 1.649 27.144 0.133             
J013326.71+303112.5-c140 -1.299  1.019 1.651 26.274 0.062 25.637 0.050
J013326.71+303112.5-c141 -0.026  1.651 1.651 26.742 0.121 26.278 0.136
J013326.71+303112.5-c142 -1.134  1.237 1.678 25.983 0.081 25.988 0.113
J013326.71+303112.5-c143 -1.416  0.905 1.680 29.063 0.495             
J013326.71+303112.5-c144 -0.442  1.639 1.698 22.779 0.079 21.581 0.064
J013326.71+303112.5-c145 -1.347 -1.041 1.702 27.357 0.135             
J013326.71+303112.5-c146 -1.718  0.067 1.719 27.040 0.113             
J013326.71+303112.5-c147  0.173  1.721 1.729 25.431 0.163 25.507 0.104
J013326.71+303112.5-c148  1.288  1.162 1.735 26.844 0.086 26.222 0.073
J013326.71+303112.5-c149 -1.571  0.783 1.756 27.125 0.140 27.118 0.176
J013326.71+303112.5-c150  1.329 -1.159 1.763 27.828 0.309             
J013326.71+303112.5-c151 -1.660  0.603 1.766 26.496 0.277 25.135 0.296
J013326.71+303112.5-c152 -1.769 -0.110 1.772 25.735 0.095 25.799 0.074
J013326.71+303112.5-c153  1.748  0.395 1.792 26.041 0.085 25.257 0.075
J013326.71+303112.5-c154  0.123  1.789 1.794 24.800 0.102 24.557 0.074
J013326.71+303112.5-c155 -0.156  1.787 1.794 25.199 0.062 24.517 0.060
J013326.71+303112.5-c156 -0.727  1.655 1.808 27.374 0.130             
J013326.71+303112.5-c157 -1.726  0.538 1.808 24.984 0.078 24.666 0.192
J013326.71+303112.5-c158  1.706 -0.630 1.819 21.514 0.059 20.922 0.073
J013326.71+303112.5-c159  1.713  0.641 1.829 26.672 0.119 26.477 0.083
J013326.71+303112.5-c160 -1.778 -0.490 1.845 25.501 0.092 24.614 0.067
J013326.71+303112.5-c161 -1.532  1.051 1.858 27.275 0.107 26.656 0.096
J013326.71+303112.5-c162  1.644 -0.877 1.864 25.382 0.108 24.597 0.070
J013326.71+303112.5-c163 -1.154  1.464 1.864 26.286 0.071 25.822 0.086
J013326.71+303112.5-c164  0.783  1.704 1.876 27.227 0.108             
J013326.71+303112.5-c165  1.854  0.301 1.878 27.993 0.198             
J013326.71+303112.5-c166  1.054  1.560 1.882 28.274 0.390             
J013326.71+303112.5-c167 -1.426  1.238 1.889 27.445 0.149             
J013326.71+303112.5-c168  1.902 -0.143 1.907 27.248 0.159 26.141 0.102
J013326.71+303112.5-c169 -1.147  1.534 1.915 27.373 0.204             
J013326.71+303112.5-c170 -1.920  0.020 1.920 27.579 0.134             
J013326.71+303112.5-c171 -1.849 -0.552 1.929 26.071 0.086             
J013326.71+303112.5-c172 -1.894 -0.419 1.940 24.660 0.051 23.806 0.033
J013326.71+303112.5-c173  1.020  1.658 1.947 25.732 0.072 25.005 0.056
J013326.71+303112.5-c174 -1.830 -0.681 1.952 26.704 0.205 26.086 0.125
J013326.71+303112.5-c175  0.768  1.803 1.960 26.664 0.074 25.849 0.067
J013326.71+303112.5-c176  0.594  1.878 1.970 27.299 0.122             
J013326.71+303112.5-c177 -0.090  1.981 1.983 26.486 0.081             
J013326.71+303112.5-c178 -1.434  1.376 1.987 24.745 0.027 24.736 0.056
J013326.71+303112.5-c179  1.907 -0.584 1.994 25.279 0.075 24.522 0.105
J013326.71+303112.5-c180  0.030  1.995 1.996 26.482 0.080             
J013326.71+303112.5-c181  1.793  0.880 1.997 27.152 0.136             
J013327.07+303959.9-c001 -0.081 -0.125 0.149              24.236 0.112
J013327.07+303959.9-c002 -0.278 -0.122 0.303 26.671 0.150             
J013327.07+303959.9-c003 -0.019 -0.305 0.305 26.928 0.127             
J013327.07+303959.9-c004 -0.316  0.052 0.320 26.584 0.120             
J013327.07+303959.9-c005  0.216  0.238 0.321 26.064 0.126             
J013327.07+303959.9-c006  0.303  0.133 0.331 25.328 0.076 24.423 0.083
J013327.07+303959.9-c007 -0.074  0.368 0.375 25.092 0.086 24.421 0.090
J013327.07+303959.9-c008  0.087 -0.369 0.380 27.012 0.139             
J013327.07+303959.9-c009  0.305 -0.277 0.412 26.982 0.127             
J013327.07+303959.9-c010  0.180 -0.376 0.417 25.841 0.066 24.766 0.084
J013327.07+303959.9-c011  0.082  0.425 0.432 26.563 0.158             
J013327.07+303959.9-c012 -0.408 -0.147 0.434 26.492 0.098             
J013327.07+303959.9-c013 -0.167  0.448 0.478 26.714 0.318             
J013327.07+303959.9-c014 -0.207  0.471 0.514              24.683 0.047
J013327.07+303959.9-c015  0.222  0.467 0.517 26.452 0.176             
J013327.07+303959.9-c016 -0.192  0.505 0.541 25.555 0.127             
J013327.07+303959.9-c017 -0.163 -0.521 0.546 27.002 0.143             
J013327.07+303959.9-c018 -0.416  0.370 0.557 27.073 0.117             
J013327.07+303959.9-c019  0.485  0.314 0.578 25.431 0.048 24.562 0.050
J013327.07+303959.9-c020  0.138 -0.564 0.581 25.930 0.078 25.047 0.063
J013327.07+303959.9-c021 -0.349 -0.528 0.633 27.355 0.228             
J013327.07+303959.9-c022  0.367  0.517 0.634 23.277 0.043 22.433 0.054
J013327.07+303959.9-c023  0.202  0.676 0.705 27.430 0.274             
J013327.07+303959.9-c024 -0.194  0.683 0.710 27.934 0.341             
J013327.07+303959.9-c025 -0.565  0.437 0.714              23.014 0.052
J013327.07+303959.9-c026 -0.554  0.467 0.724 23.897 0.088             
J013327.07+303959.9-c027 -0.368 -0.628 0.728 26.333 0.094             
J013327.07+303959.9-c028 -0.076 -0.740 0.744 25.193 0.084             
J013327.07+303959.9-c029  0.696  0.298 0.757 25.584 0.109 24.841 0.117
J013327.07+303959.9-c030  0.598 -0.475 0.764 27.237 0.206             
J013327.07+303959.9-c031 -0.735 -0.341 0.810 26.428 0.126             
J013327.07+303959.9-c032  0.055  0.827 0.829 26.864 0.126             
J013327.07+303959.9-c033  0.622 -0.554 0.833 26.782 0.183             
J013327.07+303959.9-c034 -0.551 -0.636 0.842 26.139 0.069             
J013327.07+303959.9-c035 -0.813  0.247 0.850 26.492 0.126             
J013327.07+303959.9-c036  0.528  0.687 0.867              24.998 0.092
J013327.07+303959.9-c037  0.836  0.270 0.878 24.822 0.056 24.093 0.086
J013327.07+303959.9-c038  0.557 -0.710 0.902 25.759 0.079             
J013327.07+303959.9-c039 -0.213 -0.901 0.926 25.917 0.110             
J013327.07+303959.9-c040  0.911 -0.166 0.926              24.309 0.087
J013327.07+303959.9-c041  0.558  0.741 0.928 25.574 0.187             
J013327.07+303959.9-c042  0.448  0.820 0.934              24.654 0.061
J013327.07+303959.9-c043  0.807  0.501 0.949              23.931 0.068
J013327.07+303959.9-c044  0.832 -0.456 0.949              24.790 0.113
J013327.07+303959.9-c045  0.942 -0.176 0.958 24.900 0.155             
J013327.07+303959.9-c046  0.185  0.941 0.959 26.063 0.142             
J013327.07+303959.9-c047  0.457  0.855 0.969 25.464 0.098             
J013327.07+303959.9-c048  0.619  0.750 0.973              24.713 0.085
J013327.07+303959.9-c049 -0.478  0.849 0.974 27.479 0.249             
J013327.07+303959.9-c050  0.814  0.536 0.974 25.432 0.111             
J013327.07+303959.9-c051  0.876 -0.431 0.976 25.090 0.144             
J013327.07+303959.9-c052 -0.095  1.000 1.005              25.058 0.110
J013327.07+303959.9-c053 -0.700 -0.722 1.006 25.389 0.080             
J013327.07+303959.9-c054 -0.324 -0.966 1.019 26.259 0.100             
J013327.07+303959.9-c055 -0.952  0.372 1.022 24.724 0.077 24.640 0.087
J013327.07+303959.9-c056 -0.317  0.979 1.029 25.526 0.061             
J013327.07+303959.9-c057 -0.083  1.035 1.038 25.725 0.056             
J013327.07+303959.9-c058 -1.033  0.120 1.040 26.490 0.086             
J013327.07+303959.9-c059  0.269  1.007 1.043 26.958 0.207             
J013327.07+303959.9-c060  0.681  0.818 1.064 25.558 0.171             
J013327.07+303959.9-c061 -1.036  0.328 1.086 25.304 0.106 24.318 0.075
J013327.07+303959.9-c062  1.072  0.333 1.122 26.672 0.113 25.050 0.174
J013327.07+303959.9-c063 -1.060 -0.404 1.134 26.824 0.110             
J013327.07+303959.9-c064 -0.897 -0.694 1.134 24.324 0.114             
J013327.07+303959.9-c065 -1.123 -0.233 1.147 25.582 0.081 25.559 0.148
J013327.07+303959.9-c066  0.424  1.073 1.154 26.224 0.102             
J013327.07+303959.9-c067  1.142  0.220 1.163 25.218 0.078 24.425 0.107
J013327.07+303959.9-c068 -0.917 -0.743 1.180              22.917 0.100
J013327.07+303959.9-c069 -0.926  0.759 1.198 27.442 0.176             
J013327.07+303959.9-c070 -0.327  1.155 1.201 26.622 0.113             
J013327.07+303959.9-c071  0.748  0.954 1.213              23.808 0.044
J013327.07+303959.9-c072  1.234 -0.048 1.235 26.535 0.082             
J013327.07+303959.9-c073  0.765  0.985 1.247 25.068 0.097             
J013327.07+303959.9-c074  1.249  0.143 1.257 26.123 0.160             
J013327.07+303959.9-c075  0.657  1.075 1.260 24.785 0.097 24.296 0.091
J013327.07+303959.9-c076 -0.505  1.166 1.271 25.178 0.081 24.449 0.116
J013327.07+303959.9-c077  1.182  0.489 1.279 27.259 0.164             
J013327.07+303959.9-c078 -0.976 -0.831 1.282 21.571 0.067             
J013327.07+303959.9-c079 -1.026 -0.801 1.302              22.956 0.137
J013327.07+303959.9-c080 -0.821  1.011 1.302 27.061 0.123             
J013327.07+303959.9-c081 -0.036  1.302 1.303 27.206 0.140             
J013327.07+303959.9-c082 -1.140  0.650 1.312 25.053 0.058             
J013327.07+303959.9-c083  0.644  1.167 1.333 25.953 0.200             
J013327.07+303959.9-c084 -1.175  0.629 1.333              24.920 0.075
J013327.07+303959.9-c085  1.125  0.728 1.340 25.896 0.071 25.218 0.084
J013327.07+303959.9-c086  0.099  1.345 1.348 25.145 0.077 24.769 0.084
J013327.07+303959.9-c087  1.349  0.188 1.362 24.256 0.069 23.585 0.076
J013327.07+303959.9-c088 -0.569  1.257 1.379 26.728 0.147             
J013327.07+303959.9-c089  1.210 -0.663 1.380 24.133 0.133             
J013327.07+303959.9-c090 -1.395 -0.054 1.396 26.879 0.169             
J013327.07+303959.9-c091  1.197 -0.729 1.401 25.884 0.166             
J013327.07+303959.9-c092 -0.964  1.056 1.430 26.893 0.106             
J013327.07+303959.9-c093  1.045  0.979 1.431 26.861 0.205             
J013327.07+303959.9-c094 -1.397  0.321 1.434 27.009 0.111             
J013327.07+303959.9-c095 -0.844  1.188 1.457 26.946 0.192             
J013327.07+303959.9-c096 -1.168  0.874 1.459 25.433 0.061 25.621 0.129
J013327.07+303959.9-c097 -1.288 -0.687 1.460 26.329 0.136             
J013327.07+303959.9-c098  1.352  0.595 1.477 26.738 0.104             
J013327.07+303959.9-c099  1.051  1.065 1.496 25.515 0.120             
J013327.07+303959.9-c100 -1.501 -0.053 1.502 26.553 0.190             
J013327.07+303959.9-c101  1.471 -0.310 1.503 24.994 0.143 24.294 0.085
J013327.07+303959.9-c102  1.177  0.936 1.504 26.245 0.069 25.169 0.100
J013327.07+303959.9-c103  1.480  0.283 1.507 26.931 0.162             
J013327.07+303959.9-c104  0.820  1.268 1.510              24.347 0.097
J013327.07+303959.9-c105 -0.158  1.517 1.525              24.741 0.080
J013327.07+303959.9-c106  0.763  1.332 1.535 26.837 0.159             
J013327.07+303959.9-c107  0.530  1.442 1.536 25.423 0.119 24.433 0.129
J013327.07+303959.9-c108 -1.469 -0.451 1.537 25.987 0.093             
J013327.07+303959.9-c109 -1.492  0.390 1.542 26.737 0.120             
J013327.07+303959.9-c110  0.854  1.285 1.543 25.202 0.096             
J013327.07+303959.9-c111 -1.442 -0.566 1.549 27.154 0.172             
J013327.07+303959.9-c112 -0.139  1.548 1.554 25.490 0.074             
J013327.07+303959.9-c113 -0.770  1.355 1.558 26.802 0.186             
J013327.07+303959.9-c114 -0.471  1.485 1.558 27.033 0.142             
J013327.07+303959.9-c115 -1.558 -0.149 1.565 27.276 0.173             
J013327.07+303959.9-c116 -1.422  0.703 1.586 26.085 0.094             
J013327.07+303959.9-c117  0.358  1.555 1.596 26.829 0.264             
J013327.07+303959.9-c118  1.511  0.534 1.602 26.279 0.132             
J013327.07+303959.9-c119  1.600 -0.207 1.613 26.057 0.117             
J013327.07+303959.9-c120  0.131  1.608 1.613 27.006 0.139             
J013327.07+303959.9-c121  0.485  1.543 1.617 24.484 0.057 23.591 0.046
J013327.07+303959.9-c122  1.369 -0.897 1.637 24.735 0.067             
J013327.07+303959.9-c123 -0.037  1.649 1.650 26.223 0.134             
J013327.07+303959.9-c124 -1.277  1.052 1.654 25.662 0.050 24.870 0.091
J013327.07+303959.9-c125  1.515 -0.686 1.663 24.817 0.065             
J013327.07+303959.9-c126 -1.655 -0.243 1.673 26.132 0.098             
J013327.07+303959.9-c127  1.078  1.281 1.674 23.500 0.095 23.977 0.137
J013327.07+303959.9-c128 -1.667  0.270 1.689 25.262 0.076             
J013327.07+303959.9-c129  1.448  0.889 1.699 25.924 0.052             
J013327.07+303959.9-c130 -1.519 -0.777 1.706 25.664 0.120             
J013327.07+303959.9-c131  0.172  1.698 1.707 26.098 0.075             
J013327.07+303959.9-c132 -1.242  1.195 1.723 25.514 0.064 24.622 0.071
J013327.07+303959.9-c133  1.475 -0.894 1.725 26.691 0.175             
J013327.07+303959.9-c134 -1.552  0.778 1.736 26.826 0.152             
J013327.07+303959.9-c135 -0.932  1.474 1.744 25.718 0.086             
J013327.07+303959.9-c136 -0.189  1.748 1.759 26.039 0.214             
J013327.07+303959.9-c137 -0.610  1.673 1.780 24.974 0.100 24.249 0.125
J013327.07+303959.9-c138  1.306  1.236 1.798 25.241 0.173             
J013327.07+303959.9-c139  1.772  0.339 1.804              24.824 0.074
J013327.07+303959.9-c140  1.692 -0.636 1.807 25.851 0.106             
J013327.07+303959.9-c141 -1.778 -0.364 1.815 26.225 0.099             
J013327.07+303959.9-c142 -1.204  1.368 1.822 24.498 0.058 23.463 0.054
J013327.07+303959.9-c143  1.785  0.371 1.823 25.729 0.061             
J013327.07+303959.9-c144 -1.356  1.240 1.838 26.280 0.077             
J013327.07+303959.9-c145 -0.444  1.798 1.852 26.396 0.061             
J013327.07+303959.9-c146  1.762  0.572 1.853 26.759 0.118             
J013327.07+303959.9-c147  1.605 -0.938 1.859 26.039 0.142             
J013327.07+303959.9-c148  1.840  0.302 1.864 26.703 0.150             
J013327.07+303959.9-c149  1.499  1.122 1.872 25.914 0.094             
J013327.07+303959.9-c150  0.476  1.817 1.878 25.216 0.101 25.036 0.054
J013327.07+303959.9-c151 -1.875  0.136 1.880 25.920 0.111             
J013327.07+303959.9-c152  1.733  0.727 1.880 26.239 0.145             
J013327.07+303959.9-c153  1.883 -0.109 1.886 25.251 0.096             
J013327.07+303959.9-c154  0.285  1.867 1.889 24.110 0.091 23.884 0.059
J013327.07+303959.9-c155 -1.571 -1.052 1.891 24.860 0.062             
J013327.07+303959.9-c156  1.860 -0.348 1.892 24.190 0.087 23.302 0.113
J013327.07+303959.9-c157 -1.891  0.094 1.893              24.977 0.066
J013327.07+303959.9-c158  1.895 -0.216 1.907 23.591 0.045 21.724 0.038
J013327.07+303959.9-c159 -1.910 -0.022 1.910 25.689 0.111             
J013327.07+303959.9-c160 -0.098  1.910 1.912              22.908 0.055
J013327.07+303959.9-c161  1.912  0.071 1.913 26.358 0.070             
J013327.07+303959.9-c162 -0.057  1.916 1.917 24.096 0.155             
J013327.07+303959.9-c163  0.226  1.914 1.927 26.284 0.299             
J013327.07+303959.9-c164 -1.779 -0.760 1.934              24.750 0.100
J013327.07+303959.9-c165 -1.938 -0.061 1.939              24.829 0.036
J013327.07+303959.9-c166 -1.922 -0.311 1.947 26.014 0.052             
J013327.07+303959.9-c167  0.741  1.812 1.958 26.074 0.216             
J013327.07+303959.9-c168 -1.871  0.594 1.963 25.795 0.101             
J013327.07+303959.9-c169 -1.882  0.559 1.964              24.843 0.047
J013327.07+303959.9-c170 -1.957  0.248 1.973 24.798 0.099 24.190 0.076
J013327.07+303959.9-c171  1.751  0.914 1.976              22.982 0.058
J013327.07+303959.9-c172  1.642  1.126 1.991 27.361 0.253             
J013327.07+303959.9-c173  1.840  0.771 1.994 25.703 0.071 24.841 0.093
J013327.07+303959.9-c174  1.292  1.522 1.997 25.792 0.099 25.194 0.089
J013327.07+303959.9-c175 -0.865  1.801 1.998 25.782 0.064 24.879 0.073
J013327.07+303959.9-c176  1.883 -0.671 1.999 26.343 0.096             
J013327.35+303551.5-c001  0.725 -0.573 0.924 24.295 0.163             
J013327.35+303551.5-c002  0.730 -0.604 0.948              22.903 0.141
J013327.35+303551.5-c003 -0.669 -0.846 1.079              23.328 0.172
J013327.35+303551.5-c004  1.098 -0.304 1.140              22.336 0.435
J013327.35+303551.5-c005  1.108 -0.349 1.162 23.714 0.093             
J013327.35+303551.5-c006  1.134 -0.392 1.199              21.341 0.204
J013327.35+303551.5-c007 -1.008  0.814 1.296              21.382 0.067
J013327.35+303551.5-c008 -0.990  0.855 1.308 23.314 0.113             
J013327.35+303551.5-c009  0.877  1.191 1.479              22.528 0.100
J013327.35+303551.5-c010 -1.486 -0.003 1.486              22.791 0.093
J013327.35+303551.5-c011  0.854  1.222 1.491 22.465 0.065             
J013327.35+303551.5-c012  0.841  1.454 1.680              22.866 0.259
J013327.35+303551.5-c013 -1.581  0.680 1.721              22.273 0.066
J013327.35+303551.5-c014 -1.567  0.713 1.722 23.759 0.123             
J013327.35+303551.5-c015  0.809  1.581 1.777 23.035 0.068             
J013327.35+303551.5-c016  0.822  1.586 1.786              20.549 0.072
J013327.35+303551.5-c017  0.625 -1.781 1.887 23.242 0.078             
J013327.35+303551.5-c018  0.973 -1.625 1.894 24.394 0.158             
J013327.35+303551.5-c019 -1.703  0.892 1.922              20.931 0.079
J013327.35+303551.5-c020  0.659 -1.806 1.923              22.108 0.088
J013327.35+303551.5-c021 -1.700  0.908 1.928 23.133 0.110             
J013327.35+303551.5-c022 -1.678  1.082 1.997 23.531 0.088             
J013327.35+303551.5-c023 -1.425  1.399 1.997 23.623 0.111             
J013327.46+303707.8-c001  0.581  0.070 0.586 23.187 0.084 21.572 0.043
J013327.46+303707.8-c002 -0.684 -0.419 0.802              22.687 0.141
J013327.46+303707.8-c003 -0.477 -0.884 1.005              21.139 0.092
J013327.46+303707.8-c004 -0.431 -1.284 1.355 24.246 0.167             
J013327.46+303707.8-c005 -1.290 -0.456 1.369 23.828 0.162 23.221 0.173
J013327.46+303707.8-c006 -0.596  1.469 1.585 21.158 0.080 21.312 0.055
J013327.46+303707.8-c007  1.179 -1.166 1.659 24.146 0.150             
J013327.46+303707.8-c008 -1.086  1.362 1.742 23.575 0.105 21.900 0.061
J013327.46+303707.8-c009 -1.632 -0.682 1.769 22.582 0.054 22.721 0.108
J013327.46+303707.8-c010 -0.724 -1.616 1.771              23.292 0.170
J013327.46+303707.8-c011 -1.822 -0.017 1.822 23.227 0.097 21.573 0.070
J013327.46+303707.8-c012 -1.487  1.057 1.824 24.419 0.193             
J013327.46+303707.8-c013 -1.115 -1.461 1.838 24.283 0.163             
J013327.46+303707.8-c014 -0.392 -1.802 1.845              22.135 0.089
J013327.46+303707.8-c015 -0.277 -1.891 1.912              21.476 0.057
J013327.46+303707.8-c016 -1.858  0.730 1.996              22.738 0.133
J013327.68+303423.8-c001  0.408  0.314 0.515 23.020 0.133             
J013327.68+303423.8-c002 -0.035  0.785 0.785 24.750 0.137             
J013327.68+303423.8-c003  0.802  0.282 0.850 23.972 0.127             
J013327.68+303423.8-c004 -0.689  0.515 0.860 24.664 0.170             
J013327.68+303423.8-c005 -0.786  0.432 0.897 24.209 0.116 23.041 0.145
J013327.68+303423.8-c006 -0.402  0.955 1.036 23.615 0.077 22.568 0.084
J013327.68+303423.8-c007  1.008  0.287 1.048 22.857 0.107 20.647 0.105
J013327.68+303423.8-c008  0.408 -0.996 1.076 23.447 0.111 21.835 0.062
J013327.68+303423.8-c009 -1.002 -0.530 1.134 24.073 0.117             
J013327.68+303423.8-c010  1.172 -0.334 1.219 23.100 0.499             
J013327.68+303423.8-c011  1.226 -0.253 1.252 20.615 0.097 20.072 0.110
J013327.68+303423.8-c012  1.101  0.802 1.362 23.427 0.100             
J013327.68+303423.8-c013  0.813 -1.097 1.365 23.294 0.149             
J013327.68+303423.8-c014 -0.995  1.051 1.447 23.544 0.140 22.829 0.167
J013327.68+303423.8-c015  1.213 -0.895 1.508 24.663 0.231             
J013327.68+303423.8-c016 -0.824 -1.309 1.547 25.126 0.151             
J013327.68+303423.8-c017  1.076 -1.291 1.680 23.640 0.175             
J013327.68+303423.8-c018  1.471  0.865 1.706 23.510 0.094 22.403 0.106
J013327.68+303423.8-c019 -0.327  1.682 1.713 24.528 0.129             
J013327.68+303423.8-c020 -0.490  1.665 1.735 23.917 0.099 22.868 0.184
J013327.68+303423.8-c021 -1.667 -0.732 1.821 25.163 0.181             
J013327.68+303423.8-c022  1.775 -0.590 1.871 24.024 0.128             
J013328.37+303730.9-c001 -0.761 -0.350 0.838 23.184 0.124             
J013328.37+303730.9-c002 -0.840 -0.363 0.915              22.322 0.143
J013328.37+303730.9-c003  0.122 -0.979 0.987 23.645 0.138             
J013328.37+303730.9-c004  0.560 -0.824 0.997 23.568 0.167             
J013328.37+303730.9-c005 -0.268  0.965 1.001 24.499 0.214             
J013328.37+303730.9-c006  1.008  0.576 1.161 24.077 0.137             
J013328.37+303730.9-c007 -1.156 -0.721 1.363              21.981 0.058
J013328.37+303730.9-c008 -1.187 -0.722 1.389 23.681 0.095             
J013328.37+303730.9-c009 -1.102 -0.982 1.476 23.907 0.125             
J013328.37+303730.9-c010 -1.122 -0.988 1.494              23.112 0.108
J013328.37+303730.9-c011 -1.507  0.179 1.518 23.828 0.097             
J013328.37+303730.9-c012 -1.191  0.981 1.543              22.954 0.116
J013328.37+303730.9-c013  0.013 -1.564 1.564 22.907 0.065             
J013328.37+303730.9-c014  0.033 -1.568 1.569              21.998 0.089
J013328.37+303730.9-c015 -0.435 -1.541 1.601 22.226 0.094             
J013328.37+303730.9-c016 -0.437 -1.549 1.610              21.503 0.038
J013328.37+303730.9-c017  0.872 -1.362 1.617 24.556 0.235             
J013328.37+303730.9-c018  1.488  0.744 1.664 24.466 0.196             
J013328.37+303730.9-c019  1.654  0.329 1.686 23.619 0.086             
J013328.37+303730.9-c020  1.518  0.751 1.694              23.108 0.167
J013328.37+303730.9-c021 -1.329 -1.223 1.806 24.543 0.250             
J013328.37+303730.9-c022 -1.330 -1.231 1.812              23.047 0.120
J013328.37+303730.9-c023  0.244  1.802 1.819 23.987 0.114             
J013328.37+303730.9-c024 -1.642  0.970 1.907 23.757 0.119             
J013328.37+303730.9-c025  1.229 -1.497 1.937 23.103 0.087             
J013328.37+303730.9-c026  1.238 -1.499 1.944              22.063 0.072
J013328.75+303131.6-c001  0.236  0.102 0.257 26.999 0.122             
J013328.75+303131.6-c002 -0.168  0.219 0.277 26.143 0.129 25.633 0.150
J013328.75+303131.6-c003  0.285 -0.127 0.313 27.514 0.157             
J013328.75+303131.6-c004  0.042 -0.337 0.340 25.128 0.054 24.006 0.036
J013328.75+303131.6-c005 -0.327 -0.190 0.378 26.317 0.095 25.379 0.061
J013328.75+303131.6-c006 -0.379  0.022 0.379 26.948 0.178             
J013328.75+303131.6-c007 -0.275 -0.284 0.395 27.513 0.164             
J013328.75+303131.6-c008  0.326  0.278 0.428 27.636 0.176             
J013328.75+303131.6-c009  0.245 -0.353 0.429 24.906 0.076 24.036 0.043
J013328.75+303131.6-c010 -0.171  0.417 0.451 26.746 0.428 25.710 0.122
J013328.75+303131.6-c011  0.046 -0.450 0.452 27.201 0.356             
J013328.75+303131.6-c012 -0.389  0.238 0.456 27.368 0.121             
J013328.75+303131.6-c013 -0.233 -0.397 0.461 26.229 0.210 25.400 0.090
J013328.75+303131.6-c014 -0.119  0.467 0.481 26.770 0.159             
J013328.75+303131.6-c015 -0.222 -0.447 0.499 26.846 0.397             
J013328.75+303131.6-c016  0.465 -0.200 0.506 26.994 0.088 26.328 0.104
J013328.75+303131.6-c017  0.327  0.404 0.520 26.885 0.136             
J013328.75+303131.6-c018  0.019 -0.521 0.521 25.688 0.114 24.558 0.060
J013328.75+303131.6-c019  0.273  0.470 0.543 26.991 0.162 25.934 0.136
J013328.75+303131.6-c020  0.431  0.348 0.554 26.258 0.088 25.132 0.062
J013328.75+303131.6-c021  0.435 -0.361 0.565 26.937 0.153             
J013328.75+303131.6-c022  0.077  0.571 0.576 28.415 0.417             
J013328.75+303131.6-c023 -0.581  0.093 0.589 25.739 0.104 24.771 0.073
J013328.75+303131.6-c024 -0.408 -0.425 0.589 26.186 0.081 26.072 0.091
J013328.75+303131.6-c025  0.597  0.017 0.597 26.487 0.090 26.140 0.111
J013328.75+303131.6-c026  0.252 -0.596 0.647 24.249 0.097 23.521 0.057
J013328.75+303131.6-c027 -0.278  0.611 0.671 28.564 0.289             
J013328.75+303131.6-c028 -0.679 -0.017 0.680 26.008 0.128 25.751 0.127
J013328.75+303131.6-c029  0.004  0.731 0.731 27.044 0.119 26.102 0.056
J013328.75+303131.6-c030 -0.694 -0.286 0.751 26.023 0.080 26.050 0.185
J013328.75+303131.6-c031 -0.685 -0.363 0.775 26.244 0.100 25.315 0.112
J013328.75+303131.6-c032  0.497  0.610 0.787 25.755 0.051 25.549 0.062
J013328.75+303131.6-c033  0.728  0.339 0.803 25.381 0.112 24.819 0.067
J013328.75+303131.6-c034  0.678  0.473 0.827 26.557 0.108 26.239 0.118
J013328.75+303131.6-c035 -0.751  0.381 0.842 26.846 0.125             
J013328.75+303131.6-c036 -0.695 -0.475 0.842 26.806 0.108 26.209 0.093
J013328.75+303131.6-c037  0.394  0.781 0.875 27.427 0.132 26.100 0.075
J013328.75+303131.6-c038 -0.394  0.800 0.891 27.235 0.096 26.506 0.136
J013328.75+303131.6-c039  0.653 -0.619 0.899 26.320 0.068             
J013328.75+303131.6-c040 -0.884 -0.239 0.916 26.466 0.064 26.204 0.098
J013328.75+303131.6-c041  0.430 -0.827 0.932 26.919 0.143 26.379 0.150
J013328.75+303131.6-c042 -0.936  0.156 0.949 26.683 0.124 26.478 0.143
J013328.75+303131.6-c043 -0.774  0.571 0.962 25.647 0.045 25.190 0.041
J013328.75+303131.6-c044  0.576 -0.777 0.967 27.575 0.105 26.619 0.151
J013328.75+303131.6-c045 -0.707 -0.672 0.975 27.472 0.107             
J013328.75+303131.6-c046 -0.206  0.955 0.977 26.197 0.073 25.796 0.105
J013328.75+303131.6-c047 -0.876 -0.457 0.988 26.932 0.101             
J013328.75+303131.6-c048  0.202  0.971 0.992 26.180 0.062 25.116 0.095
J013328.75+303131.6-c049  0.281  0.961 1.002 27.441 0.245 26.941 0.434
J013328.75+303131.6-c050  1.017  0.116 1.023 27.687 0.137             
J013328.75+303131.6-c051  1.011  0.200 1.030 26.117 0.087 25.063 0.046
J013328.75+303131.6-c052 -0.674  0.780 1.031 28.354 0.184             
J013328.75+303131.6-c053 -0.667 -0.799 1.041 27.511 0.165             
J013328.75+303131.6-c054 -0.980 -0.364 1.045 26.571 0.080 26.511 0.147
J013328.75+303131.6-c055 -0.440 -0.955 1.051 26.856 0.076 25.683 0.060
J013328.75+303131.6-c056  0.820 -0.666 1.056 25.233 0.070 24.354 0.062
J013328.75+303131.6-c057 -0.834  0.654 1.060 26.954 0.124 26.358 0.108
J013328.75+303131.6-c058 -1.070 -0.001 1.070 24.519 0.078 23.896 0.024
J013328.75+303131.6-c059  0.827  0.679 1.070 25.664 0.068 24.861 0.061
J013328.75+303131.6-c060 -1.051  0.250 1.081 27.517 0.169             
J013328.75+303131.6-c061  1.060  0.271 1.094 27.945 0.331             
J013328.75+303131.6-c062 -0.625 -0.905 1.100 24.882 0.043 24.748 0.064
J013328.75+303131.6-c063  0.925 -0.596 1.101 24.912 0.064 24.159 0.064
J013328.75+303131.6-c064  1.110 -0.032 1.110 26.241 0.071 25.360 0.065
J013328.75+303131.6-c065  0.691  0.901 1.135 27.786 0.181 26.778 0.136
J013328.75+303131.6-c066  0.143  1.136 1.145 27.520 0.281             
J013328.75+303131.6-c067 -0.380  1.139 1.201 25.340 0.066 24.576 0.060
J013328.75+303131.6-c068 -0.733  0.971 1.217 25.161 0.048 25.047 0.065
J013328.75+303131.6-c069  1.079  0.562 1.217 27.132 0.126             
J013328.75+303131.6-c070 -0.842  0.883 1.220 26.632 0.075 25.869 0.085
J013328.75+303131.6-c071 -1.100 -0.530 1.221 26.607 0.136             
J013328.75+303131.6-c072  0.932  0.793 1.223 28.000 0.175 27.166 0.242
J013328.75+303131.6-c073  1.179  0.351 1.230 26.076 0.067 25.855 0.096
J013328.75+303131.6-c074 -1.226 -0.261 1.253 25.485 0.064 24.620 0.049
J013328.75+303131.6-c075 -1.058 -0.698 1.267 25.967 0.122 25.273 0.179
J013328.75+303131.6-c076  1.266 -0.166 1.277 26.408 0.064 26.249 0.112
J013328.75+303131.6-c077  1.212 -0.404 1.278 26.408 0.091 25.903 0.073
J013328.75+303131.6-c078 -1.281 -0.062 1.283 24.931 0.152 24.174 0.102
J013328.75+303131.6-c079  0.264 -1.265 1.292 26.388 0.093 26.143 0.072
J013328.75+303131.6-c080 -1.282  0.170 1.293 26.416 0.112             
J013328.75+303131.6-c081  0.598  1.153 1.299 25.215 0.063 24.244 0.050
J013328.75+303131.6-c082  1.147  0.656 1.321 25.653 0.052 24.703 0.038
J013328.75+303131.6-c083  1.088 -0.750 1.322 21.975 0.029 20.780 0.057
J013328.75+303131.6-c084 -1.315 -0.139 1.323 24.180 0.094 24.198 0.090
J013328.75+303131.6-c085 -1.251 -0.470 1.336 26.064 0.064 25.296 0.059
J013328.75+303131.6-c086 -0.261 -1.313 1.339 23.958 0.082 22.864 0.054
J013328.75+303131.6-c087  0.878  1.020 1.346 26.439 0.120 25.925 0.075
J013328.75+303131.6-c088 -0.781 -1.109 1.357 27.710 0.124 26.652 0.138
J013328.75+303131.6-c089  0.714 -1.153 1.357 26.524 0.079 26.307 0.121
J013328.75+303131.6-c090 -0.166  1.349 1.359 27.016 0.068 26.144 0.079
J013328.75+303131.6-c091  1.079 -0.833 1.363 25.363 0.281             
J013328.75+303131.6-c092  1.361  0.090 1.364 25.476 0.225 24.555 0.049
J013328.75+303131.6-c093 -0.392 -1.308 1.365 26.252 0.129 25.324 0.114
J013328.75+303131.6-c094  1.359  0.144 1.367 26.837 0.149             
J013328.75+303131.6-c095 -1.211  0.634 1.367 26.984 0.116             
J013328.75+303131.6-c096  1.251 -0.574 1.376 27.644 0.207             
J013328.75+303131.6-c097  0.788  1.136 1.382 26.836 0.080 25.990 0.094
J013328.75+303131.6-c098 -1.290  0.504 1.385 26.805 0.130 26.256 0.165
J013328.75+303131.6-c099  1.302  0.507 1.398 26.477 0.135 25.767 0.087
J013328.75+303131.6-c100 -0.651  1.241 1.402 27.599 0.147 26.792 0.170
J013328.75+303131.6-c101  0.349 -1.366 1.410 24.996 0.073 24.744 0.045
J013328.75+303131.6-c102  1.332 -0.499 1.422 25.103 0.074 24.871 0.058
J013328.75+303131.6-c103 -1.416  0.226 1.434 26.015 0.115 25.528 0.118
J013328.75+303131.6-c104 -0.558 -1.324 1.436 27.384 0.065             
J013328.75+303131.6-c105 -0.956  1.092 1.451 27.267 0.175             
J013328.75+303131.6-c106  0.768  1.255 1.471 26.292 0.089 25.136 0.102
J013328.75+303131.6-c107  1.313  0.675 1.476 26.005 0.085 25.666 0.087
J013328.75+303131.6-c108 -1.007 -1.084 1.480 25.068 0.065 24.686 0.046
J013328.75+303131.6-c109 -1.257  0.812 1.496 24.860 0.035 24.679 0.072
J013328.75+303131.6-c110  0.720  1.313 1.497 26.267 0.147             
J013328.75+303131.6-c111 -1.254 -0.821 1.499 26.821 0.162 26.382 0.112
J013328.75+303131.6-c112 -0.911 -1.200 1.507 28.999 0.339             
J013328.75+303131.6-c113 -0.423  1.449 1.509 27.785 0.168             
J013328.75+303131.6-c114 -1.478  0.343 1.518 27.569 0.155             
J013328.75+303131.6-c115 -1.460 -0.425 1.521 25.300 0.056 24.443 0.058
J013328.75+303131.6-c116 -1.242  0.879 1.522 27.068 0.398             
J013328.75+303131.6-c117  0.872 -1.264 1.535 27.950 0.234             
J013328.75+303131.6-c118  0.701 -1.369 1.537 26.099 0.071 25.170 0.039
J013328.75+303131.6-c119 -1.177  1.005 1.548 27.087 0.110 26.309 0.083
J013328.75+303131.6-c120  0.107  1.562 1.566 25.915 0.131 25.093 0.127
J013328.75+303131.6-c121 -1.390 -0.724 1.567 27.074 0.135 26.341 0.147
J013328.75+303131.6-c122  0.275  1.546 1.570 25.681 0.094 24.728 0.047
J013328.75+303131.6-c123  0.992 -1.220 1.572 26.155 0.079 25.807 0.081
J013328.75+303131.6-c124 -0.489  1.507 1.585 27.006 0.137 26.257 0.136
J013328.75+303131.6-c125 -1.570 -0.249 1.590 26.201 0.098 25.428 0.057
J013328.75+303131.6-c126  1.578  0.274 1.601 27.283 0.270             
J013328.75+303131.6-c127 -1.530  0.497 1.608 27.240 0.100             
J013328.75+303131.6-c128 -1.056  1.217 1.611 25.641 0.056 24.798 0.050
J013328.75+303131.6-c129 -1.300  0.956 1.614 25.461 0.075 25.428 0.058
J013328.75+303131.6-c130  1.544 -0.471 1.614 27.174 0.133 26.447 0.139
J013328.75+303131.6-c131  1.603  0.217 1.618 24.711 0.149 23.906 0.044
J013328.75+303131.6-c132  1.419  0.785 1.622 25.998 0.102 25.921 0.084
J013328.75+303131.6-c133  0.729  1.449 1.622 26.120 0.049 25.651 0.058
J013328.75+303131.6-c134  1.481 -0.663 1.623 25.573 0.044 24.705 0.052
J013328.75+303131.6-c135  1.049  1.274 1.650 26.707 0.146 26.199 0.146
J013328.75+303131.6-c136 -1.242 -1.095 1.656 28.035 0.162 27.488 0.320
J013328.75+303131.6-c137  1.176 -1.177 1.664 26.168 0.126 25.558 0.106
J013328.75+303131.6-c138 -0.852  1.431 1.665 27.269 0.117 26.607 0.102
J013328.75+303131.6-c139  1.251  1.109 1.672 25.597 0.096 24.738 0.062
J013328.75+303131.6-c140 -0.502 -1.606 1.683 26.537 0.075 25.944 0.051
J013328.75+303131.6-c141 -1.452 -0.855 1.685 27.450 0.119             
J013328.75+303131.6-c142 -1.380 -0.982 1.693 28.145 0.258             
J013328.75+303131.6-c143  0.512 -1.635 1.713 27.251 0.094 26.927 0.155
J013328.75+303131.6-c144 -0.784  1.533 1.722 25.619 0.048 24.866 0.038
J013328.75+303131.6-c145 -1.604  0.635 1.725 26.726 0.107 26.067 0.091
J013328.75+303131.6-c146  1.657  0.485 1.727 26.748 0.119 26.251 0.137
J013328.75+303131.6-c147  1.466  0.933 1.738 23.667 0.069 23.456 0.031
J013328.75+303131.6-c148  1.723  0.325 1.754 27.601 0.218 26.977 0.271
J013328.75+303131.6-c149 -1.741  0.217 1.755 26.000 0.110 26.000 0.099
J013328.75+303131.6-c150  1.725  0.406 1.772 25.105 0.060 24.144 0.032
J013328.75+303131.6-c151  1.578 -0.807 1.772 28.333 0.258             
J013328.75+303131.6-c152  1.087 -1.401 1.773 27.239 0.139 26.584 0.168
J013328.75+303131.6-c153 -1.784 -0.062 1.785 26.935 0.151 26.529 0.102
J013328.75+303131.6-c154  0.511  1.716 1.790 26.156 0.097 25.775 0.083
J013328.75+303131.6-c155  1.504 -0.977 1.793 27.361 0.149 26.672 0.138
J013328.75+303131.6-c156 -0.369 -1.763 1.801 26.297 0.079 25.351 0.066
J013328.75+303131.6-c157 -1.238  1.310 1.802 26.666 0.086 26.117 0.068
J013328.75+303131.6-c158  1.776 -0.316 1.804 26.217 0.127 24.870 0.118
J013328.75+303131.6-c159 -1.537  0.944 1.804 25.623 0.120 25.470 0.131
J013328.75+303131.6-c160 -0.892 -1.575 1.810 26.199 0.093 25.940 0.067
J013328.75+303131.6-c161  1.560  0.919 1.811 24.932 0.125 24.311 0.068
J013328.75+303131.6-c162 -1.783 -0.372 1.822 27.120 0.141 26.082 0.136
J013328.75+303131.6-c163 -1.796  0.309 1.822 25.572 0.085 24.699 0.055
J013328.75+303131.6-c164  0.887 -1.596 1.826 26.197 0.103 25.739 0.087
J013328.75+303131.6-c165  1.779 -0.440 1.832 26.119 0.356             
J013328.75+303131.6-c166 -1.631 -0.845 1.837 27.407 0.156 26.636 0.109
J013328.75+303131.6-c167 -1.236 -1.381 1.854 27.075 0.095 26.347 0.078
J013328.75+303131.6-c168 -0.745 -1.707 1.862 27.727 0.147             
J013328.75+303131.6-c169 -0.015 -1.863 1.863 28.169 0.431             
J013328.75+303131.6-c170  0.823  1.676 1.867 26.775 0.111 26.390 0.126
J013328.75+303131.6-c171  1.868  0.017 1.868 26.528 0.082 26.452 0.106
J013328.75+303131.6-c172  0.484 -1.809 1.873 27.084 0.137             
J013328.75+303131.6-c173  1.861 -0.222 1.874 24.372 0.074 23.634 0.071
J013328.75+303131.6-c174  1.123  1.502 1.875 24.979 0.055 24.807 0.053
J013328.75+303131.6-c175 -0.939  1.623 1.875 25.628 0.048 25.424 0.074
J013328.75+303131.6-c176  1.791 -0.578 1.882 25.944 0.334             
J013328.75+303131.6-c177 -0.916 -1.654 1.891 26.458 0.107 25.686 0.352
J013328.75+303131.6-c178  1.830 -0.514 1.901 22.760 0.060 21.749 0.073
J013328.75+303131.6-c179  1.130 -1.529 1.901 25.946 0.045 25.043 0.053
J013328.75+303131.6-c180  1.877  0.349 1.909 27.905 0.169             
J013328.75+303131.6-c181 -1.468  1.223 1.911 24.806 0.085 25.010 0.066
J013328.75+303131.6-c182  1.764  0.783 1.930 26.127 0.105             
J013328.75+303131.6-c183 -0.551  1.851 1.932 26.827 0.116 26.359 0.081
J013328.75+303131.6-c184  1.597 -1.098 1.938 25.769 0.067 24.835 0.052
J013328.75+303131.6-c185  1.485 -1.263 1.950 26.337 0.100 25.506 0.067
J013328.75+303131.6-c186 -1.384 -1.377 1.953 26.857 0.090 26.199 0.091
J013328.75+303131.6-c187  0.663  1.838 1.954 27.425 0.140             
J013328.75+303131.6-c188  0.189 -1.948 1.957 25.464 0.079 25.150 0.091
J013328.75+303131.6-c189  1.024  1.669 1.958 28.073 0.246             
J013328.75+303131.6-c190 -0.797 -1.793 1.962 26.864 0.086 25.477 0.082
J013328.75+303131.6-c191  1.956  0.179 1.964 26.673 0.095 26.659 0.124
J013328.75+303131.6-c192  0.029 -1.968 1.968 24.655 0.068 24.462 0.041
J013328.75+303131.6-c193 -1.946 -0.370 1.981 26.388 0.075 25.273 0.064
J013328.75+303131.6-c194  1.809 -0.810 1.982 25.633 0.052 24.641 0.045
J013328.75+303131.6-c195 -1.642  1.114 1.984 22.280 0.055 22.257 0.022
J013328.75+303131.6-c196 -1.878  0.658 1.990 25.552 0.099 24.740 0.057
J013328.75+303131.6-c197  0.832  1.816 1.998 25.361 0.234             
J013328.75+303131.6-c198 -1.788  0.894 1.999 25.277 0.097 24.679 0.051
J013328.77+303753.4-c001  0.019  0.195 0.196              22.050 0.133
J013328.77+303753.4-c002  0.034  0.287 0.289 23.168 0.089             
J013328.77+303753.4-c003 -1.006 -0.133 1.015 22.912 0.045 21.582 0.091
J013328.77+303753.4-c004  0.023  1.087 1.088 23.595 0.122 22.298 0.084
J013328.77+303753.4-c005  0.716  0.883 1.137 24.241 0.116             
J013328.77+303753.4-c006  0.892 -0.975 1.322 24.133 0.133 22.884 0.140
J013328.77+303753.4-c007 -1.211  1.087 1.627              23.393 0.207
J013328.77+303753.4-c008 -0.377 -1.597 1.641 23.921 0.157 22.785 0.084
J013328.77+303753.4-c009 -1.195 -1.232 1.716              23.257 0.132
J013328.77+303753.4-c010 -0.459  1.840 1.896 23.447 0.093 22.562 0.113
J013328.77+303753.4-c011 -1.899 -0.256 1.917 23.562 0.103 22.390 0.097
J013328.78+303440.3-c001 -0.039 -0.439 0.441 24.383 0.132             
J013328.78+303440.3-c002  0.483 -0.323 0.581              23.203 0.114
J013328.78+303440.3-c003  0.298  0.500 0.582 24.417 0.115             
J013328.78+303440.3-c004 -0.475 -0.372 0.603 23.626 0.067             
J013328.78+303440.3-c005 -0.733  0.114 0.742 23.726 0.126 23.092 0.168
J013328.78+303440.3-c006  0.804  0.093 0.809 24.324 0.091             
J013328.78+303440.3-c007 -0.887  0.501 1.018 24.213 0.162             
J013328.78+303440.3-c008 -0.961 -0.445 1.059 23.979 0.083 23.104 0.122
J013328.78+303440.3-c009 -1.113 -0.205 1.132 25.081 0.240             
J013328.78+303440.3-c010 -0.304  1.242 1.278 24.861 0.154             
J013328.78+303440.3-c011 -1.280  0.164 1.291 22.685 0.064 21.319 0.049
J013328.78+303440.3-c012  0.574  1.170 1.303 24.539 0.181             
J013328.78+303440.3-c013  1.233 -0.462 1.317 23.228 0.058 20.445 0.037
J013328.78+303440.3-c014  1.192  0.611 1.340 24.573 0.155             
J013328.78+303440.3-c015 -0.770 -1.186 1.414 23.861 0.089 23.249 0.137
J013328.78+303440.3-c016 -0.776  1.237 1.460              22.869 0.114
J013328.78+303440.3-c017 -0.170 -1.456 1.466 23.990 0.099 23.337 0.144
J013328.78+303440.3-c018 -1.063  1.020 1.474 24.153 0.116             
J013328.78+303440.3-c019  1.495 -0.017 1.495 23.552 0.073 23.030 0.154
J013328.78+303440.3-c020 -1.444 -0.481 1.522 23.928 0.121             
J013328.78+303440.3-c021  1.482  0.381 1.530 25.119 0.270             
J013328.78+303440.3-c022 -1.361 -0.742 1.550 24.456 0.117             
J013328.78+303440.3-c023  1.410  0.968 1.710 24.740 0.166             
J013328.78+303440.3-c024  1.421 -1.009 1.743 23.618 0.062             
J013328.78+303440.3-c025  0.186  1.777 1.787 22.826 0.063 22.041 0.097
J013328.78+303440.3-c026  1.693 -0.697 1.831 24.833 0.173             
J013328.78+303440.3-c027 -0.564 -1.801 1.887 23.426 0.072 22.608 0.084
J013328.78+303440.3-c028 -1.201 -1.568 1.975 23.409 0.082 22.606 0.094
J013328.85+302259.1-c001 -0.356 -0.408 0.541 25.726 0.169 24.889 0.185
J013328.85+302259.1-c002 -0.391  0.437 0.587 24.054 0.046 22.410 0.042
J013328.85+302259.1-c003 -0.811  0.297 0.864 25.562 0.120 24.463 0.102
J013328.85+302259.1-c004 -0.976 -0.177 0.992              24.382 0.111
J013328.85+302259.1-c005 -0.508 -0.992 1.115 24.214 0.057 23.156 0.056
J013328.85+302259.1-c006  1.176  0.545 1.297 25.166 0.117             
J013328.85+302259.1-c007  1.281 -0.326 1.322              24.554 0.128
J013328.85+302259.1-c008 -0.679  1.174 1.356 23.591 0.052 21.530 0.066
J013328.85+302259.1-c009  0.656  1.189 1.358              23.557 0.304
J013328.85+302259.1-c010  1.380 -0.061 1.382              23.287 0.052
J013328.85+302259.1-c011  0.656  1.281 1.440 23.637 0.062 22.124 0.096
J013328.85+302259.1-c012  1.353 -0.588 1.475 24.773 0.136 23.680 0.079
J013328.85+302259.1-c013  0.486  1.487 1.565 24.587 0.078 23.348 0.066
J013328.85+302259.1-c014 -1.367 -0.773 1.571 24.662 0.095 24.637 0.150
J013328.85+302259.1-c015 -0.528 -1.568 1.655 25.460 0.151             
J013329.22+303136.0-c001  0.147  0.134 0.199 24.990 0.120             
J013329.22+303136.0-c002 -0.105 -0.294 0.312 24.897 0.085 24.073 0.040
J013329.22+303136.0-c003  0.373 -0.086 0.382 26.865 0.109             
J013329.22+303136.0-c004  0.184 -0.343 0.390 28.000 0.221             
J013329.22+303136.0-c005  0.249  0.343 0.424 27.845 0.205             
J013329.22+303136.0-c006  0.453 -0.052 0.456 27.544 0.167             
J013329.22+303136.0-c007  0.409 -0.274 0.492 28.123 0.257             
J013329.22+303136.0-c008 -0.000 -0.527 0.527 27.442 0.132             
J013329.22+303136.0-c009 -0.519  0.099 0.528 26.873 0.084             
J013329.22+303136.0-c010 -0.288  0.486 0.565 24.798 0.096 24.218 0.103
J013329.22+303136.0-c011 -0.511  0.258 0.572 27.241 0.150             
J013329.22+303136.0-c012  0.447  0.358 0.573 25.349 0.057 24.238 0.126
J013329.22+303136.0-c013  0.185 -0.565 0.595 26.845 0.095             
J013329.22+303136.0-c014  0.403 -0.465 0.615 26.101 0.098             
J013329.22+303136.0-c015  0.624  0.049 0.626 26.014 0.068 25.162 0.066
J013329.22+303136.0-c016  0.554  0.326 0.643 25.610 0.070             
J013329.22+303136.0-c017 -0.178 -0.625 0.650 26.544 0.072 26.247 0.121
J013329.22+303136.0-c018 -0.514 -0.404 0.654 27.303 0.145             
J013329.22+303136.0-c019 -0.657  0.017 0.657 27.163 0.114             
J013329.22+303136.0-c020 -0.020  0.689 0.689 27.037 0.078             
J013329.22+303136.0-c021 -0.485 -0.538 0.724 26.314 0.099 25.477 0.066
J013329.22+303136.0-c022  0.673 -0.294 0.735 23.255 0.043 22.214 0.059
J013329.22+303136.0-c023  0.125 -0.729 0.740 24.880 0.042 24.139 0.040
J013329.22+303136.0-c024 -0.746 -0.118 0.755 25.302 0.059 24.389 0.075
J013329.22+303136.0-c025 -0.630  0.445 0.772 26.961 0.161             
J013329.22+303136.0-c026 -0.163  0.758 0.776 25.413 0.050 24.346 0.032
J013329.22+303136.0-c027  0.371 -0.686 0.780 24.755 0.048 23.693 0.045
J013329.22+303136.0-c028 -0.517  0.617 0.805 25.385 0.047 24.570 0.041
J013329.22+303136.0-c029  0.495  0.655 0.821 26.807 0.112             
J013329.22+303136.0-c030 -0.817 -0.199 0.841 26.588 0.094             
J013329.22+303136.0-c031  0.841  0.024 0.841 26.024 0.087 25.850 0.113
J013329.22+303136.0-c032  0.652 -0.546 0.850 25.466 0.058 25.065 0.084
J013329.22+303136.0-c033 -0.794  0.306 0.850 27.875 0.164             
J013329.22+303136.0-c034  0.827  0.233 0.859 27.839 0.264             
J013329.22+303136.0-c035 -0.712 -0.481 0.859 25.944 0.077 25.500 0.102
J013329.22+303136.0-c036  0.505  0.739 0.895 26.300 0.093             
J013329.22+303136.0-c037  0.829 -0.339 0.896 24.391 0.055 22.901 0.074
J013329.22+303136.0-c038  0.557 -0.709 0.901 27.399 0.103             
J013329.22+303136.0-c039 -0.074  0.901 0.904 25.771 0.057 24.967 0.048
J013329.22+303136.0-c040 -0.068 -0.909 0.911 25.157 0.076 24.710 0.074
J013329.22+303136.0-c041  0.805  0.437 0.916 26.655 0.108             
J013329.22+303136.0-c042  0.205 -0.896 0.919 25.840 0.070 25.154 0.062
J013329.22+303136.0-c043 -0.198  0.900 0.921 27.038 0.141             
J013329.22+303136.0-c044 -0.669  0.634 0.922 27.563 0.119             
J013329.22+303136.0-c045 -0.949  0.060 0.951 25.843 0.203 25.473 0.054
J013329.22+303136.0-c046  0.424 -0.852 0.952 27.294 0.101             
J013329.22+303136.0-c047 -0.953 -0.002 0.953 27.803 0.296             
J013329.22+303136.0-c048  0.867 -0.422 0.964 25.424 0.086             
J013329.22+303136.0-c049 -0.851  0.463 0.969 25.891 0.073 24.990 0.049
J013329.22+303136.0-c050 -0.169 -0.963 0.978 26.297 0.134             
J013329.22+303136.0-c051 -0.820 -0.538 0.980 26.827 0.118             
J013329.22+303136.0-c052 -0.442 -0.881 0.986 25.834 0.065 25.073 0.067
J013329.22+303136.0-c053  0.504 -0.871 1.006 26.130 0.049 25.067 0.083
J013329.22+303136.0-c054 -0.730  0.734 1.035 25.820 0.080 25.135 0.063
J013329.22+303136.0-c055  0.840 -0.607 1.036 25.814 0.077             
J013329.22+303136.0-c056  1.033 -0.115 1.039 24.024 0.044 23.924 0.060
J013329.22+303136.0-c057  0.667  0.816 1.053 26.707 0.144             
J013329.22+303136.0-c058 -0.721 -0.783 1.064 25.623 0.034 24.767 0.058
J013329.22+303136.0-c059  0.572  0.927 1.089 24.999 0.062 23.986 0.053
J013329.22+303136.0-c060 -1.066 -0.224 1.090 27.668 0.241             
J013329.22+303136.0-c061 -0.841 -0.695 1.091 28.397 0.345             
J013329.22+303136.0-c062 -0.267  1.070 1.103 25.897 0.145 25.107 0.072
J013329.22+303136.0-c063 -0.532  0.968 1.105 28.314 0.332             
J013329.22+303136.0-c064 -0.097  1.105 1.110 26.661 0.130 26.115 0.108
J013329.22+303136.0-c065  0.881 -0.708 1.130 26.099 0.068 24.743 0.158
J013329.22+303136.0-c066  0.963  0.592 1.131 27.140 0.089             
J013329.22+303136.0-c067  0.302  1.092 1.133 25.454 0.121 24.037 0.146
J013329.22+303136.0-c068  0.798 -0.806 1.134 26.538 0.128             
J013329.22+303136.0-c069  0.842  0.767 1.139 24.594 0.051 24.599 0.075
J013329.22+303136.0-c070 -1.012 -0.574 1.163 27.830 0.147             
J013329.22+303136.0-c071 -0.129 -1.159 1.166 26.810 0.102             
J013329.22+303136.0-c072  0.504  1.053 1.168 27.528 0.195             
J013329.22+303136.0-c073 -1.125  0.322 1.170 25.782 0.090             
J013329.22+303136.0-c074  0.389  1.121 1.186 24.656 0.086             
J013329.22+303136.0-c075  1.113  0.474 1.210 27.245 0.139             
J013329.22+303136.0-c076 -1.201  0.165 1.213 25.024 0.058 24.709 0.052
J013329.22+303136.0-c077 -0.785 -0.928 1.215 27.775 0.126             
J013329.22+303136.0-c078  1.051 -0.617 1.219 27.761 0.131             
J013329.22+303136.0-c079  0.168 -1.209 1.220 25.960 0.142             
J013329.22+303136.0-c080  1.185  0.347 1.235 27.433 0.131             
J013329.22+303136.0-c081  0.661 -1.075 1.263 26.733 0.116             
J013329.22+303136.0-c082 -1.075  0.666 1.265 27.337 0.125             
J013329.22+303136.0-c083  1.053  0.708 1.269 26.035 0.096             
J013329.22+303136.0-c084  0.948 -0.849 1.272 26.545 0.074             
J013329.22+303136.0-c085  0.468 -1.197 1.285 26.092 0.103 25.657 0.089
J013329.22+303136.0-c086 -0.926  0.903 1.294 27.072 0.104             
J013329.22+303136.0-c087 -1.218  0.490 1.313 24.977 0.223             
J013329.22+303136.0-c088 -1.246  0.438 1.321 24.741 0.180 23.222 0.057
J013329.22+303136.0-c089 -1.156  0.651 1.327 27.347 0.121             
J013329.22+303136.0-c090  0.754  1.098 1.332 27.092 0.095             
J013329.22+303136.0-c091  1.336  0.114 1.340 26.988 0.156             
J013329.22+303136.0-c092  0.318 -1.303 1.341 26.881 0.105             
J013329.22+303136.0-c093  0.398  1.282 1.343 23.435 0.055 23.074 0.033
J013329.22+303136.0-c094 -0.670  1.179 1.356 27.926 0.213             
J013329.22+303136.0-c095 -1.353  0.103 1.357 25.653 0.067 25.358 0.069
J013329.22+303136.0-c096 -1.357 -0.139 1.364 25.744 0.089 24.679 0.090
J013329.22+303136.0-c097 -0.091 -1.366 1.369 27.538 0.187             
J013329.22+303136.0-c098  0.742 -1.156 1.373 24.989 0.059 24.796 0.064
J013329.22+303136.0-c099  0.055  1.387 1.388 26.412 0.127             
J013329.22+303136.0-c100  1.050  0.924 1.399 27.168 0.143             
J013329.22+303136.0-c101 -0.612 -1.272 1.411 24.982 0.112 25.026 0.069
J013329.22+303136.0-c102  0.390  1.359 1.414 26.704 0.318             
J013329.22+303136.0-c103 -0.356 -1.376 1.421 25.335 0.078 24.827 0.059
J013329.22+303136.0-c104  1.321  0.534 1.425 25.222 0.097 24.471 0.088
J013329.22+303136.0-c105  1.393  0.319 1.429 25.845 0.087 25.086 0.073
J013329.22+303136.0-c106 -0.127  1.436 1.442 24.839 0.067 23.707 0.045
J013329.22+303136.0-c107 -0.039 -1.464 1.465 26.587 0.228 25.702 0.070
J013329.22+303136.0-c108  1.139 -0.943 1.479 27.854 0.130             
J013329.22+303136.0-c109  1.304 -0.704 1.482 26.487 0.109 25.802 0.109
J013329.22+303136.0-c110 -1.293  0.725 1.483 26.080 0.164 25.545 0.082
J013329.22+303136.0-c111 -0.750 -1.283 1.486 27.376 0.152             
J013329.22+303136.0-c112 -0.955  1.145 1.491 27.478 0.095             
J013329.22+303136.0-c113  0.652 -1.347 1.497 26.744 0.134             
J013329.22+303136.0-c114 -0.964 -1.146 1.497 26.608 0.125             
J013329.22+303136.0-c115 -1.489 -0.224 1.505 26.061 0.061 24.864 0.060
J013329.22+303136.0-c116 -0.043 -1.524 1.524 26.815 0.089             
J013329.22+303136.0-c117 -0.282 -1.498 1.525 27.656 0.153             
J013329.22+303136.0-c118 -1.358  0.702 1.528 27.378 0.183             
J013329.22+303136.0-c119 -0.750  1.348 1.542 27.954 0.151             
J013329.22+303136.0-c120  1.399 -0.674 1.553 28.071 0.327             
J013329.22+303136.0-c121 -1.555 -0.120 1.560 26.380 0.090             
J013329.22+303136.0-c122 -0.610  1.438 1.562 26.305 0.088 25.137 0.052
J013329.22+303136.0-c123 -1.481  0.523 1.571 26.813 0.109             
J013329.22+303136.0-c124  0.816  1.358 1.584 26.707 0.119             
J013329.22+303136.0-c125  1.345  0.840 1.586 27.185 0.131             
J013329.22+303136.0-c126  0.551  1.488 1.587 27.431 0.093             
J013329.22+303136.0-c127 -1.461 -0.624 1.589 27.539 0.082             
J013329.22+303136.0-c128 -1.522 -0.460 1.590 26.350 0.113             
J013329.22+303136.0-c129  1.215  1.058 1.611 27.119 0.107             
J013329.22+303136.0-c130  0.371 -1.575 1.619 26.161 0.055 25.991 0.097
J013329.22+303136.0-c131 -1.163 -1.128 1.620 25.221 0.083 24.587 0.067
J013329.22+303136.0-c132 -0.964 -1.307 1.624 26.703 0.121             
J013329.22+303136.0-c133 -0.376  1.589 1.633 25.936 0.065 25.620 0.069
J013329.22+303136.0-c134  1.157  1.157 1.636 27.910 0.170             
J013329.22+303136.0-c135 -1.632 -0.308 1.661 26.584 0.106             
J013329.22+303136.0-c136  0.438  1.605 1.663 25.639 0.067 25.369 0.074
J013329.22+303136.0-c137 -0.321  1.642 1.673 27.633 0.176             
J013329.22+303136.0-c138  0.782  1.488 1.681 25.364 0.070 24.739 0.087
J013329.22+303136.0-c139  0.056 -1.682 1.683 27.478 0.127             
J013329.22+303136.0-c140  0.217 -1.669 1.683 27.569 0.129             
J013329.22+303136.0-c141 -1.273  1.109 1.688 27.385 0.112             
J013329.22+303136.0-c142  1.679 -0.248 1.697 28.496 0.320             
J013329.22+303136.0-c143 -1.195  1.231 1.715 25.520 0.041 24.575 0.075
J013329.22+303136.0-c144 -1.024  1.385 1.722 27.418 0.116 25.833 0.097
J013329.22+303136.0-c145 -1.710  0.257 1.729 24.692 0.067 23.822 0.045
J013329.22+303136.0-c146 -1.574  0.723 1.732 26.767 0.157             
J013329.22+303136.0-c147  1.105 -1.347 1.742 23.487 0.163 21.731 0.068
J013329.22+303136.0-c148 -1.433 -0.997 1.746 23.492 0.052 23.498 0.042
J013329.22+303136.0-c149  1.353 -1.109 1.750 24.201 0.077 23.906 0.075
J013329.22+303136.0-c150 -0.994 -1.451 1.759 27.380 0.116             
J013329.22+303136.0-c151  0.798  1.573 1.764 26.483 0.076             
J013329.22+303136.0-c152 -1.537 -0.872 1.767 25.881 0.083             
J013329.22+303136.0-c153  1.251  1.271 1.784 24.975 0.050 24.102 0.037
J013329.22+303136.0-c154  1.511  0.957 1.788 24.401 0.052 23.503 0.052
J013329.22+303136.0-c155 -1.650  0.692 1.789 25.182 0.062 24.822 0.071
J013329.22+303136.0-c156  1.336  1.192 1.791 26.886 0.158             
J013329.22+303136.0-c157 -0.067  1.802 1.803 25.654 0.063 25.384 0.062
J013329.22+303136.0-c158 -1.567  0.911 1.812 25.235 0.074 24.496 0.048
J013329.22+303136.0-c159  1.812  0.050 1.813 26.096 0.086 25.605 0.090
J013329.22+303136.0-c160  1.235 -1.331 1.815 23.136 0.050             
J013329.22+303136.0-c161  0.056 -1.816 1.816 26.499 0.095             
J013329.22+303136.0-c162 -0.081 -1.837 1.838 27.326 0.141             
J013329.22+303136.0-c163  1.608 -0.900 1.843 25.567 0.054 24.799 0.050
J013329.22+303136.0-c164 -1.482 -1.099 1.845 27.346 0.270             
J013329.22+303136.0-c165  0.982 -1.564 1.846 25.053 0.122             
J013329.22+303136.0-c166  1.734 -0.657 1.855 24.861 0.057 24.304 0.072
J013329.22+303136.0-c167 -1.743  0.635 1.855 27.795 0.255             
J013329.22+303136.0-c168  1.840 -0.251 1.857 25.834 0.081 25.533 0.072
J013329.22+303136.0-c169  0.696  1.735 1.869 27.527 0.196             
J013329.22+303136.0-c170  0.507 -1.816 1.885 26.244 0.094             
J013329.22+303136.0-c171 -0.455  1.830 1.885 26.513 0.136 24.900 0.065
J013329.22+303136.0-c172 -1.848 -0.384 1.888 26.926 0.069             
J013329.22+303136.0-c173  1.833  0.508 1.902 24.169 0.056 24.050 0.062
J013329.22+303136.0-c174 -0.776 -1.739 1.904 25.295 0.076 24.379 0.058
J013329.22+303136.0-c175 -1.412  1.282 1.907 27.464 0.170             
J013329.22+303136.0-c176 -1.186 -1.498 1.911 25.123 0.052 24.248 0.063
J013329.22+303136.0-c177  1.571  1.096 1.916 26.389 0.155             
J013329.22+303136.0-c178 -0.989 -1.648 1.922 25.486 0.056 24.810 0.074
J013329.22+303136.0-c179 -0.382  1.885 1.924 26.610 0.142             
J013329.22+303136.0-c180  0.794  1.767 1.938 26.330 0.088 25.604 0.100
J013329.22+303136.0-c181 -0.699  1.808 1.939 26.824 0.107 26.429 0.108
J013329.22+303136.0-c182  1.884 -0.492 1.947 25.920 0.075 25.045 0.067
J013329.22+303136.0-c183 -1.948  0.099 1.950 26.275 0.112 25.250 0.100
J013329.22+303136.0-c184  0.769 -1.797 1.955 27.250 0.112             
J013329.22+303136.0-c185 -1.920  0.431 1.968 27.215 0.106             
J013329.22+303136.0-c186 -1.596 -1.164 1.975 26.353 0.067 25.251 0.061
J013329.22+303136.0-c187  0.527  1.911 1.982 25.509 0.104 25.761 0.231
J013329.22+303136.0-c188  1.030 -1.694 1.982 24.767 0.068 24.088 0.064
J013329.22+303136.0-c189  1.239 -1.552 1.986 27.001 0.122             
J013329.22+303136.0-c190  1.721 -1.001 1.991 26.959 0.118             
J013329.22+303136.0-c191  1.590  1.200 1.992 24.555 0.087 23.329 0.072
J013329.22+303136.0-c192  1.428  1.390 1.993 27.398 0.123             
J013329.23+303744.9-c001 -0.085  0.040 0.094 21.061 0.168             
J013329.23+303744.9-c002  0.237  0.086 0.252 25.593 0.242             
J013329.23+303744.9-c003 -0.157  0.212 0.264 25.123 0.285             
J013329.23+303744.9-c004 -0.027 -0.320 0.321 26.506 0.170             
J013329.23+303744.9-c005  0.223 -0.247 0.333 25.664 0.163             
J013329.23+303744.9-c006 -0.190 -0.280 0.338 25.710 0.111             
J013329.23+303744.9-c007  0.329 -0.107 0.346 25.102 0.130             
J013329.23+303744.9-c008  0.244  0.267 0.362 25.181 0.149             
J013329.23+303744.9-c009 -0.412  0.040 0.414 25.767 0.186             
J013329.23+303744.9-c010  0.030  0.438 0.439 26.620 0.114             
J013329.23+303744.9-c011  0.440  0.002 0.440 25.551 0.136             
J013329.23+303744.9-c012 -0.032 -0.471 0.472 23.841 0.070 22.746 0.054
J013329.23+303744.9-c013 -0.261 -0.497 0.562 25.502 0.097 24.541 0.048
J013329.23+303744.9-c014  0.557  0.101 0.566 26.291 0.120             
J013329.23+303744.9-c015 -0.070  0.577 0.581 25.106 0.048 25.047 0.098
J013329.23+303744.9-c016 -0.163 -0.586 0.608 24.284 0.062 24.282 0.076
J013329.23+303744.9-c017 -0.499 -0.356 0.613 25.630 0.071 25.107 0.059
J013329.23+303744.9-c018  0.609 -0.099 0.617 25.451 0.093 24.769 0.102
J013329.23+303744.9-c019  0.309  0.565 0.644 25.286 0.076             
J013329.23+303744.9-c020 -0.634 -0.148 0.651 26.942 0.159             
J013329.23+303744.9-c021 -0.653  0.012 0.653 24.220 0.068 24.299 0.099
J013329.23+303744.9-c022 -0.506  0.415 0.654 25.126 0.079 24.895 0.076
J013329.23+303744.9-c023  0.609  0.287 0.673 26.140 0.058             
J013329.23+303744.9-c024  0.682 -0.001 0.682 24.816 0.069 24.340 0.070
J013329.23+303744.9-c025  0.207  0.663 0.694 24.653 0.047 24.164 0.106
J013329.23+303744.9-c026  0.599 -0.372 0.705 25.405 0.108             
J013329.23+303744.9-c027 -0.408  0.597 0.723 25.216 0.079 24.622 0.058
J013329.23+303744.9-c028 -0.134  0.728 0.741 24.600 0.112 24.186 0.104
J013329.23+303744.9-c029  0.046 -0.742 0.743 24.737 0.100 24.674 0.059
J013329.23+303744.9-c030 -0.539  0.518 0.747 25.019 0.077 24.401 0.058
J013329.23+303744.9-c031  0.258  0.737 0.781 25.774 0.230             
J013329.23+303744.9-c032 -0.256  0.744 0.787 24.916 0.088 24.336 0.074
J013329.23+303744.9-c033 -0.769 -0.169 0.788 27.090 0.185             
J013329.23+303744.9-c034 -0.485 -0.625 0.792 26.785 0.148             
J013329.23+303744.9-c035  0.665 -0.450 0.803 25.683 0.108             
J013329.23+303744.9-c036  0.748  0.361 0.830 27.835 0.230             
J013329.23+303744.9-c037 -0.844  0.021 0.845 26.141 0.089 25.072 0.149
J013329.23+303744.9-c038  0.320 -0.795 0.857 25.049 0.120 24.732 0.074
J013329.23+303744.9-c039  0.849 -0.146 0.861 25.341 0.078 24.808 0.074
J013329.23+303744.9-c040 -0.007  0.861 0.861 26.077 0.156             
J013329.23+303744.9-c041 -0.771  0.404 0.871 24.995 0.088 24.307 0.061
J013329.23+303744.9-c042 -0.263 -0.831 0.872 27.464 0.159             
J013329.23+303744.9-c043 -0.709 -0.570 0.909 26.007 0.079 25.101 0.119
J013329.23+303744.9-c044  0.910  0.055 0.911 26.847 0.098             
J013329.23+303744.9-c045  0.553  0.749 0.931 25.868 0.079             
J013329.23+303744.9-c046 -0.694  0.620 0.931 26.801 0.265             
J013329.23+303744.9-c047  0.871 -0.370 0.946 25.115 0.089 24.414 0.045
J013329.23+303744.9-c048 -0.458  0.840 0.957 23.883 0.259             
J013329.23+303744.9-c049  0.687  0.670 0.960 26.496 0.117             
J013329.23+303744.9-c050  0.453 -0.874 0.984 24.914 0.088             
J013329.23+303744.9-c051  0.829  0.531 0.985 26.759 0.112             
J013329.23+303744.9-c052  0.564 -0.810 0.987 25.719 0.102 24.616 0.067
J013329.23+303744.9-c053 -0.938 -0.311 0.989 26.595 0.121             
J013329.23+303744.9-c054 -0.238  0.986 1.014 26.212 0.135             
J013329.23+303744.9-c055  0.413 -0.927 1.015 25.545 0.210 24.592 0.058
J013329.23+303744.9-c056  0.776  0.674 1.028 26.545 0.132             
J013329.23+303744.9-c057 -0.458  0.927 1.035 22.520 0.093 21.060 0.083
J013329.23+303744.9-c058 -0.526  0.912 1.053 23.646 0.281 23.446 0.226
J013329.23+303744.9-c059 -0.107  1.052 1.058 24.698 0.067 24.568 0.078
J013329.23+303744.9-c060  0.496  0.937 1.060 25.847 0.071             
J013329.23+303744.9-c061 -0.735  0.768 1.063 25.958 0.161             
J013329.23+303744.9-c062  0.989  0.397 1.066 26.661 0.169             
J013329.23+303744.9-c063  1.041 -0.277 1.077 24.329 0.075 24.426 0.072
J013329.23+303744.9-c064 -0.857 -0.702 1.107 24.451 0.125             
J013329.23+303744.9-c065 -0.656 -0.911 1.123 25.522 0.084             
J013329.23+303744.9-c066 -1.030 -0.465 1.130 26.878 0.134             
J013329.23+303744.9-c067  0.343  1.080 1.133 27.220 0.218             
J013329.23+303744.9-c068 -0.105  1.155 1.160 26.073 0.093 25.697 0.132
J013329.23+303744.9-c069 -0.991 -0.615 1.167 25.437 0.077             
J013329.23+303744.9-c070  0.334 -1.121 1.169 25.637 0.072 25.131 0.054
J013329.23+303744.9-c071  0.580  1.022 1.175 25.629 0.088 24.800 0.076
J013329.23+303744.9-c072  1.005  0.636 1.189 25.248 0.173             
J013329.23+303744.9-c073  0.530 -1.086 1.208 24.438 0.070 23.974 0.093
J013329.23+303744.9-c074  1.196  0.265 1.225 25.220 0.074 24.657 0.073
J013329.23+303744.9-c075  1.103  0.536 1.227 24.215 0.040 23.129 0.058
J013329.23+303744.9-c076 -0.492 -1.129 1.231 22.806 0.048 22.911 0.068
J013329.23+303744.9-c077  0.340  1.194 1.241 26.279 0.081             
J013329.23+303744.9-c078  1.179  0.441 1.259 26.743 0.183             
J013329.23+303744.9-c079 -1.008 -0.758 1.261 25.620 0.111             
J013329.23+303744.9-c080 -1.052  0.705 1.266 24.896 0.075 24.114 0.069
J013329.23+303744.9-c081 -0.641  1.120 1.291 24.945 0.061 24.822 0.069
J013329.23+303744.9-c082 -1.179  0.539 1.296 26.057 0.123             
J013329.23+303744.9-c083  0.857 -0.974 1.297 24.924 0.098 23.968 0.074
J013329.23+303744.9-c084 -1.230 -0.453 1.311 26.082 0.115             
J013329.23+303744.9-c085 -0.324 -1.277 1.317 25.749 0.155 24.497 0.057
J013329.23+303744.9-c086  0.498  1.221 1.319 26.638 0.094             
J013329.23+303744.9-c087 -1.172 -0.608 1.320 27.264 0.229             
J013329.23+303744.9-c088 -1.320 -0.064 1.321 25.781 0.058             
J013329.23+303744.9-c089 -1.320  0.119 1.325 25.765 0.110             
J013329.23+303744.9-c090  0.846  1.029 1.332 25.465 0.114 24.893 0.056
J013329.23+303744.9-c091  0.533 -1.233 1.343 25.852 0.189 25.139 0.098
J013329.23+303744.9-c092  1.097 -0.777 1.344 25.314 0.117 24.764 0.080
J013329.23+303744.9-c093  1.132  0.733 1.348 25.708 0.113             
J013329.23+303744.9-c094 -1.317 -0.312 1.353 26.209 0.085             
J013329.23+303744.9-c095  1.360 -0.060 1.362 26.633 0.131             
J013329.23+303744.9-c096  0.124 -1.358 1.364 26.188 0.081             
J013329.23+303744.9-c097 -0.929 -0.999 1.364 26.176 0.103             
J013329.23+303744.9-c098  1.012  0.926 1.372 26.621 0.130             
J013329.23+303744.9-c099 -0.819 -1.107 1.377 26.419 0.105             
J013329.23+303744.9-c100  1.378  0.023 1.378 26.009 0.074             
J013329.23+303744.9-c101  0.242  1.361 1.382 26.583 0.135 25.412 0.076
J013329.23+303744.9-c102  1.348 -0.308 1.383 24.272 0.090 24.408 0.048
J013329.23+303744.9-c103 -1.011  0.972 1.403 24.950 0.127 24.316 0.088
J013329.23+303744.9-c104 -0.441  1.332 1.403 25.553 0.085             
J013329.23+303744.9-c105  0.988 -1.027 1.425 23.261 0.052 22.675 0.057
J013329.23+303744.9-c106 -0.274 -1.405 1.431 25.840 0.110 25.068 0.125
J013329.23+303744.9-c107 -1.435 -0.150 1.443 25.514 0.099 25.007 0.096
J013329.23+303744.9-c108  1.370  0.465 1.447 26.142 0.121 25.224 0.169
J013329.23+303744.9-c109 -1.165  0.859 1.448 24.815 0.098 24.159 0.086
J013329.23+303744.9-c110  0.448  1.381 1.452 25.919 0.080 25.057 0.135
J013329.23+303744.9-c111 -1.077 -0.984 1.459 25.846 0.116             
J013329.23+303744.9-c112 -0.979 -1.104 1.475 25.642 0.058 24.702 0.089
J013329.23+303744.9-c113 -1.379  0.525 1.475 26.118 0.074             
J013329.23+303744.9-c114  1.433 -0.423 1.494 27.939 0.421             
J013329.23+303744.9-c115  1.125  1.000 1.505 26.447 0.102             
J013329.23+303744.9-c116 -1.504 -0.110 1.508 26.654 0.185             
J013329.23+303744.9-c117  1.281  0.797 1.509 26.547 0.136             
J013329.23+303744.9-c118 -0.385  1.460 1.510 25.663 0.098 24.518 0.061
J013329.23+303744.9-c119 -1.511  0.132 1.517 26.066 0.054 25.077 0.075
J013329.23+303744.9-c120 -0.784 -1.304 1.521 26.040 0.103             
J013329.23+303744.9-c121 -1.268  0.852 1.528 26.291 0.160             
J013329.23+303744.9-c122 -0.990  1.181 1.541 26.139 0.117 25.457 0.097
J013329.23+303744.9-c123  0.568 -1.450 1.557 24.072 0.071 23.906 0.058
J013329.23+303744.9-c124 -0.464 -1.487 1.558 23.351 0.047 23.369 0.067
J013329.23+303744.9-c125 -0.195  1.550 1.562 24.672 0.075 25.111 0.113
J013329.23+303744.9-c126  1.365 -0.814 1.589 26.088 0.273             
J013329.23+303744.9-c127  1.055  1.201 1.599 25.249 0.115             
J013329.23+303744.9-c128  1.481  0.605 1.600 23.739 0.057 22.994 0.052
J013329.23+303744.9-c129 -1.526 -0.486 1.601 25.482 0.095 24.757 0.083
J013329.23+303744.9-c130  0.591  1.488 1.602 26.958 0.115             
J013329.23+303744.9-c131  0.935  1.331 1.627 24.202 0.058 23.342 0.046
J013329.23+303744.9-c132 -0.816  1.423 1.641 25.868 0.097             
J013329.23+303744.9-c133 -0.388 -1.596 1.642 25.492 0.097 24.847 0.107
J013329.23+303744.9-c134  1.423 -0.850 1.658 23.288 0.051 22.834 0.067
J013329.23+303744.9-c135 -1.097 -1.251 1.663 26.879 0.238             
J013329.23+303744.9-c136 -0.641  1.552 1.679 26.055 0.166             
J013329.23+303744.9-c137 -1.462 -0.832 1.682 25.624 0.087             
J013329.23+303744.9-c138  0.815 -1.473 1.684 25.549 0.194             
J013329.23+303744.9-c139  0.115 -1.681 1.685 27.139 0.144             
J013329.23+303744.9-c140 -0.887 -1.434 1.686 25.692 0.113 25.053 0.062
J013329.23+303744.9-c141 -1.546 -0.682 1.689 25.744 0.104 25.243 0.120
J013329.23+303744.9-c142 -1.688  0.109 1.691 23.918 0.105 24.592 0.105
J013329.23+303744.9-c143 -1.176 -1.225 1.698 25.740 0.125 24.858 0.073
J013329.23+303744.9-c144 -1.664 -0.351 1.701 26.939 0.139             
J013329.23+303744.9-c145  1.664 -0.391 1.710 25.738 0.048 25.569 0.135
J013329.23+303744.9-c146 -0.160  1.707 1.715 25.452 0.120 25.202 0.094
J013329.23+303744.9-c147 -1.383  1.027 1.723 25.608 0.139 24.518 0.107
J013329.23+303744.9-c148  1.462  0.922 1.728 24.447 0.058 23.593 0.038
J013329.23+303744.9-c149 -0.549  1.641 1.731 24.540 0.064 24.538 0.081
J013329.23+303744.9-c150 -1.500  0.880 1.739 25.982 0.116             
J013329.23+303744.9-c151  0.508  1.675 1.750 25.809 0.080             
J013329.23+303744.9-c152  1.204  1.274 1.753 24.047 0.132 23.484 0.132
J013329.23+303744.9-c153  0.823  1.555 1.760 26.724 0.175             
J013329.23+303744.9-c154  1.095 -1.381 1.762 26.116 0.092             
J013329.23+303744.9-c155  1.774 -0.026 1.775 23.942 0.081 22.834 0.032
J013329.23+303744.9-c156 -1.773 -0.107 1.776 26.545 0.140             
J013329.23+303744.9-c157  0.804 -1.595 1.786 22.749 0.052 21.163 0.033
J013329.23+303744.9-c158 -1.002  1.501 1.804 25.306 0.061 25.368 0.113
J013329.23+303744.9-c159 -0.929 -1.547 1.804 24.492 0.056 23.578 0.029
J013329.23+303744.9-c160 -1.442  1.086 1.805 26.008 0.203             
J013329.23+303744.9-c161 -1.365  1.187 1.809 26.560 0.109             
J013329.23+303744.9-c162  0.378  1.785 1.825 26.395 0.109             
J013329.23+303744.9-c163 -1.077 -1.473 1.825 26.180 0.151             
J013329.23+303744.9-c164 -1.624 -0.839 1.828 26.124 0.198             
J013329.23+303744.9-c165 -1.750  0.547 1.833 24.893 0.041 24.872 0.033
J013329.23+303744.9-c166  0.188  1.825 1.835 24.781 0.053 23.848 0.094
J013329.23+303744.9-c167  0.576  1.743 1.835 26.847 0.192             
J013329.23+303744.9-c168  1.821  0.250 1.838 27.369 0.172             
J013329.23+303744.9-c169 -1.626  0.863 1.841 26.640 0.093             
J013329.23+303744.9-c170 -0.091  1.842 1.844 25.324 0.074 24.982 0.073
J013329.23+303744.9-c171 -0.272 -1.824 1.844 25.503 0.064             
J013329.23+303744.9-c172 -1.817 -0.324 1.845 25.314 0.077 24.533 0.053
J013329.23+303744.9-c173 -1.188 -1.434 1.862 26.278 0.149             
J013329.23+303744.9-c174  0.602 -1.769 1.869 27.011 0.188             
J013329.23+303744.9-c175  1.018 -1.570 1.871 25.461 0.122 24.952 0.125
J013329.23+303744.9-c176 -0.719  1.739 1.882 23.961 0.084 22.869 0.071
J013329.23+303744.9-c177 -1.330  1.347 1.894 25.967 0.063             
J013329.23+303744.9-c178  0.154 -1.891 1.897 26.128 0.127             
J013329.23+303744.9-c179 -1.015 -1.604 1.899 27.757 0.395             
J013329.23+303744.9-c180  1.797  0.623 1.902 26.672 0.114             
J013329.23+303744.9-c181  1.611 -1.060 1.928 24.587 0.085 24.327 0.097
J013329.23+303744.9-c182 -1.878  0.446 1.930 25.705 0.077 24.620 0.045
J013329.23+303744.9-c183  1.487  1.240 1.937 24.436 0.077 23.897 0.065
J013329.23+303744.9-c184 -0.799 -1.783 1.954 25.874 0.108 25.418 0.102
J013329.23+303744.9-c185  1.554 -1.185 1.955 24.753 0.093 23.781 0.081
J013329.23+303744.9-c186 -0.496  1.897 1.961 25.567 0.088 24.939 0.092
J013329.23+303744.9-c187  1.305  1.474 1.969 25.152 0.139 24.820 0.078
J013329.23+303744.9-c188 -0.746  1.832 1.979 25.378 0.087             
J013329.23+303744.9-c189 -1.852 -0.701 1.980 26.252 0.094             
J013329.23+303744.9-c190 -1.713 -0.998 1.983 25.286 0.130             
J013329.23+303744.9-c191  1.759 -0.919 1.985 25.513 0.099             
J013329.23+303744.9-c192  0.276 -1.968 1.987 25.009 0.084             
J013329.23+303744.9-c193  0.554 -1.910 1.989 26.744 0.140             
J013329.23+303744.9-c194 -1.119  1.651 1.995 25.700 0.124             
J013329.23+303744.9-c195 -1.417 -1.405 1.995 25.326 0.088             
J013329.23+303744.9-c196 -1.181 -1.612 1.998 25.578 0.098             
J013329.28+303100.2-c001  0.051  0.064 0.082 23.894 0.341             
J013329.28+303100.2-c002 -0.205  0.269 0.338 25.782 0.080             
J013329.28+303100.2-c003  0.323 -0.121 0.345 25.034 0.074             
J013329.28+303100.2-c004 -0.211 -0.308 0.373 25.992 0.064 25.198 0.052
J013329.28+303100.2-c005  0.391  0.012 0.391 25.444 0.086             
J013329.28+303100.2-c006  0.065  0.407 0.412 25.749 0.130 25.114 0.065
J013329.28+303100.2-c007  0.315 -0.309 0.442 25.090 0.140 24.080 0.039
J013329.28+303100.2-c008 -0.083  0.475 0.482 26.392 0.100             
J013329.28+303100.2-c009  0.356 -0.358 0.505 26.079 0.099             
J013329.28+303100.2-c010 -0.491  0.205 0.532 28.049 0.142             
J013329.28+303100.2-c011 -0.546  0.045 0.548 26.556 0.078             
J013329.28+303100.2-c012  0.224  0.508 0.555 26.404 0.141             
J013329.28+303100.2-c013 -0.550 -0.147 0.570 24.198 0.046 23.182 0.045
J013329.28+303100.2-c014 -0.008 -0.623 0.623 26.787 0.156             
J013329.28+303100.2-c015  0.226 -0.594 0.636 25.857 0.057 25.092 0.065
J013329.28+303100.2-c016 -0.259 -0.587 0.641 25.907 0.074             
J013329.28+303100.2-c017  0.268  0.599 0.656 24.781 0.062 23.779 0.060
J013329.28+303100.2-c018 -0.239  0.625 0.669 26.935 0.138             
J013329.28+303100.2-c019  0.698  0.162 0.716 25.768 0.129 24.958 0.088
J013329.28+303100.2-c020 -0.679 -0.250 0.724 28.021 0.311             
J013329.28+303100.2-c021 -0.488 -0.541 0.729 26.296 0.080 25.389 0.071
J013329.28+303100.2-c022 -0.065  0.731 0.733 25.984 0.073 25.144 0.074
J013329.28+303100.2-c023  0.091  0.728 0.734 26.474 0.093             
J013329.28+303100.2-c024 -0.619 -0.397 0.736 26.788 0.097             
J013329.28+303100.2-c025 -0.290 -0.691 0.749 26.671 0.117             
J013329.28+303100.2-c026  0.662 -0.395 0.771 24.552 0.047 23.715 0.044
J013329.28+303100.2-c027 -0.291  0.715 0.772 25.294 0.068 25.129 0.104
J013329.28+303100.2-c028 -0.791 -0.148 0.805 25.572 0.060 24.492 0.050
J013329.28+303100.2-c029  0.745  0.336 0.818 27.196 0.155             
J013329.28+303100.2-c030  0.818 -0.021 0.818 25.113 0.065 24.987 0.052
J013329.28+303100.2-c031  0.031  0.822 0.822 25.736 0.049 24.732 0.085
J013329.28+303100.2-c032  0.365 -0.772 0.854 26.803 0.090             
J013329.28+303100.2-c033 -0.535  0.681 0.866 27.233 0.117             
J013329.28+303100.2-c034 -0.058 -0.870 0.872 25.565 0.055 24.902 0.078
J013329.28+303100.2-c035 -0.791  0.369 0.873 25.147 0.070 24.476 0.190
J013329.28+303100.2-c036  0.474  0.742 0.881 26.852 0.142 26.290 0.130
J013329.28+303100.2-c037 -0.710 -0.538 0.891 27.711 0.218             
J013329.28+303100.2-c038 -0.886  0.147 0.898 27.398 0.169             
J013329.28+303100.2-c039 -0.409 -0.805 0.902 25.870 0.095 24.787 0.058
J013329.28+303100.2-c040  0.127 -0.896 0.905 24.542 0.053 23.554 0.032
J013329.28+303100.2-c041 -0.874 -0.240 0.906 26.986 0.100             
J013329.28+303100.2-c042 -0.512  0.773 0.927 25.847 0.068             
J013329.28+303100.2-c043 -0.022  0.948 0.949 27.634 0.250             
J013329.28+303100.2-c044  0.857 -0.407 0.949 26.118 0.076             
J013329.28+303100.2-c045  0.565 -0.768 0.953 27.053 0.181             
J013329.28+303100.2-c046  0.952  0.093 0.956 25.955 0.044 25.098 0.047
J013329.28+303100.2-c047 -0.870  0.439 0.974 25.718 0.070             
J013329.28+303100.2-c048 -0.960 -0.268 0.997 26.502 0.113             
J013329.28+303100.2-c049 -0.496  0.870 1.002 26.731 0.100             
J013329.28+303100.2-c050  0.207  1.010 1.031 26.118 0.059 25.368 0.060
J013329.28+303100.2-c051 -0.012  1.031 1.031 26.300 0.096             
J013329.28+303100.2-c052 -0.744  0.734 1.045 26.672 0.100             
J013329.28+303100.2-c053 -0.262 -1.043 1.076 26.335 0.058             
J013329.28+303100.2-c054  0.389  1.003 1.076 27.075 0.101             
J013329.28+303100.2-c055 -1.074 -0.084 1.077 26.578 0.097             
J013329.28+303100.2-c056  0.278 -1.042 1.078 25.924 0.131 24.890 0.082
J013329.28+303100.2-c057  1.093  0.043 1.094 27.364 0.100             
J013329.28+303100.2-c058  1.070  0.230 1.094 27.015 0.157             
J013329.28+303100.2-c059  1.018 -0.424 1.103 27.943 0.228             
J013329.28+303100.2-c060 -0.211  1.095 1.115 27.513 0.098             
J013329.28+303100.2-c061 -0.192 -1.109 1.126 27.903 0.174             
J013329.28+303100.2-c062 -0.930 -0.652 1.136 26.775 0.113             
J013329.28+303100.2-c063 -0.596  0.977 1.144 27.378 0.112             
J013329.28+303100.2-c064  1.121 -0.283 1.156 25.177 0.094 24.660 0.071
J013329.28+303100.2-c065  1.020 -0.554 1.161 27.561 0.208             
J013329.28+303100.2-c066  0.858 -0.797 1.171 26.557 0.078             
J013329.28+303100.2-c067  1.095  0.434 1.177 25.923 0.117             
J013329.28+303100.2-c068  0.882  0.780 1.178 26.934 0.107             
J013329.28+303100.2-c069 -0.854 -0.824 1.186 27.554 0.132             
J013329.28+303100.2-c070  0.765 -0.920 1.196 27.405 0.165             
J013329.28+303100.2-c071 -0.422 -1.120 1.197 27.518 0.168             
J013329.28+303100.2-c072 -0.078 -1.210 1.212 26.116 0.079 25.503 0.048
J013329.28+303100.2-c073  1.099 -0.524 1.218 27.038 0.178             
J013329.28+303100.2-c074 -0.788  0.949 1.234 26.893 0.104             
J013329.28+303100.2-c075 -1.168  0.403 1.235 26.735 0.158             
J013329.28+303100.2-c076 -1.241  0.161 1.251 23.682 0.121 22.100 0.035
J013329.28+303100.2-c077  0.725 -1.025 1.255 25.925 0.174 25.072 0.074
J013329.28+303100.2-c078 -1.243 -0.234 1.265 27.602 0.230             
J013329.28+303100.2-c079  1.264 -0.192 1.279 27.366 0.119             
J013329.28+303100.2-c080  0.539 -1.162 1.281 25.743 0.091 24.744 0.047
J013329.28+303100.2-c081  1.189  0.477 1.281 26.018 0.134 25.073 0.132
J013329.28+303100.2-c082 -0.326  1.240 1.282 27.321 0.120             
J013329.28+303100.2-c083  1.110  0.642 1.283 26.989 0.106             
J013329.28+303100.2-c084 -0.715 -1.067 1.285 28.078 0.217             
J013329.28+303100.2-c085  1.278  0.285 1.310 24.325 0.079 24.135 0.071
J013329.28+303100.2-c086  0.026  1.314 1.314 26.628 0.087             
J013329.28+303100.2-c087  0.756 -1.078 1.316 26.570 0.354             
J013329.28+303100.2-c088 -0.331 -1.289 1.331 26.734 0.068             
J013329.28+303100.2-c089 -1.163  0.656 1.335 25.696 0.057 24.849 0.060
J013329.28+303100.2-c090 -0.135  1.330 1.337 26.064 0.051 25.139 0.082
J013329.28+303100.2-c091 -1.341 -0.111 1.345 24.537 0.059 24.342 0.058
J013329.28+303100.2-c092 -1.127 -0.758 1.358 26.988 0.139 26.595 0.202
J013329.28+303100.2-c093 -0.976 -0.956 1.366 27.134 0.122             
J013329.28+303100.2-c094  0.255 -1.349 1.372 28.006 0.195             
J013329.28+303100.2-c095 -0.579 -1.265 1.391 27.886 0.119             
J013329.28+303100.2-c096  0.270  1.367 1.394 27.180 0.092             
J013329.28+303100.2-c097 -1.062 -0.904 1.394 26.179 0.063 25.676 0.106
J013329.28+303100.2-c098 -1.328  0.427 1.395 26.989 0.106             
J013329.28+303100.2-c099 -1.370  0.282 1.398 24.869 0.133             
J013329.28+303100.2-c100  0.552 -1.287 1.401 27.016 0.106             
J013329.28+303100.2-c101 -0.114 -1.400 1.405 25.391 0.070 25.238 0.084
J013329.28+303100.2-c102 -0.506  1.313 1.407 28.247 0.198             
J013329.28+303100.2-c103 -1.283 -0.590 1.412 27.426 0.110             
J013329.28+303100.2-c104 -1.415  0.075 1.417 24.022 0.152 22.548 0.037
J013329.28+303100.2-c105 -1.431  0.008 1.431 25.095 0.163             
J013329.28+303100.2-c106  1.224 -0.745 1.433 27.597 0.154             
J013329.28+303100.2-c107  1.434  0.176 1.445 26.502 0.120             
J013329.28+303100.2-c108  0.009 -1.450 1.450 27.743 0.147             
J013329.28+303100.2-c109  0.076  1.453 1.455 27.066 0.108             
J013329.28+303100.2-c110  0.979 -1.078 1.456 27.698 0.166             
J013329.28+303100.2-c111 -0.303  1.437 1.469 26.788 0.082             
J013329.28+303100.2-c112  0.786 -1.249 1.476 25.297 0.058 24.426 0.049
J013329.28+303100.2-c113 -0.177  1.471 1.482 26.428 0.102             
J013329.28+303100.2-c114 -1.155 -0.973 1.510 27.959 0.120             
J013329.28+303100.2-c115 -0.588 -1.399 1.518 25.861 0.046 25.645 0.096
J013329.28+303100.2-c116 -1.276  0.840 1.527 26.450 0.067             
J013329.28+303100.2-c117  0.441 -1.465 1.530 27.693 0.109             
J013329.28+303100.2-c118  0.717  1.374 1.549 27.794 0.094             
J013329.28+303100.2-c119  1.410  0.657 1.556 26.657 0.120             
J013329.28+303100.2-c120  0.044  1.555 1.556 26.588 0.061             
J013329.28+303100.2-c121 -0.825  1.328 1.563 27.165 0.110             
J013329.28+303100.2-c122 -0.959  1.251 1.576 27.218 0.113             
J013329.28+303100.2-c123 -1.010 -1.216 1.581 27.873 0.215             
J013329.28+303100.2-c124 -0.455  1.518 1.585 28.624 0.355             
J013329.28+303100.2-c125 -1.415 -0.741 1.597 25.281 0.062 24.292 0.068
J013329.28+303100.2-c126 -1.565 -0.341 1.602 27.275 0.110             
J013329.28+303100.2-c127 -0.441 -1.555 1.616 27.324 0.124             
J013329.28+303100.2-c128 -1.597  0.248 1.617 25.248 0.071 24.657 0.051
J013329.28+303100.2-c129 -0.653 -1.480 1.617 27.245 0.117             
J013329.28+303100.2-c130  1.423 -0.772 1.619 25.659 0.069 25.004 0.067
J013329.28+303100.2-c131  0.548  1.535 1.630 28.088 0.300             
J013329.28+303100.2-c132 -1.633 -0.007 1.633 27.030 0.111             
J013329.28+303100.2-c133  1.473 -0.709 1.634 27.644 0.352             
J013329.28+303100.2-c134  0.872 -1.384 1.636 27.312 0.079             
J013329.28+303100.2-c135  0.309 -1.609 1.639 27.290 0.274             
J013329.28+303100.2-c136 -0.075 -1.643 1.645 27.312 0.126             
J013329.28+303100.2-c137  1.119  1.208 1.646 25.959 0.105             
J013329.28+303100.2-c138  1.045 -1.273 1.647 26.440 0.090             
J013329.28+303100.2-c139 -1.147  1.184 1.649 26.249 0.099             
J013329.28+303100.2-c140  0.250 -1.634 1.653 27.422 0.289             
J013329.28+303100.2-c141  1.293 -1.032 1.654 26.504 0.064             
J013329.28+303100.2-c142  1.362  0.952 1.662 24.862 0.146 24.646 0.122
J013329.28+303100.2-c143 -1.396 -0.903 1.663 27.079 0.114             
J013329.28+303100.2-c144 -0.941 -1.379 1.670 25.962 0.091 25.185 0.064
J013329.28+303100.2-c145 -1.588  0.529 1.673 27.174 0.137             
J013329.28+303100.2-c146 -1.500 -0.780 1.691 26.354 0.111             
J013329.28+303100.2-c147 -1.658 -0.338 1.692 26.981 0.096             
J013329.28+303100.2-c148  1.619 -0.489 1.692 27.237 0.134             
J013329.28+303100.2-c149  1.441 -0.888 1.692 27.878 0.161             
J013329.28+303100.2-c150 -0.187  1.682 1.693 24.043 0.055             
J013329.28+303100.2-c151  0.232 -1.694 1.710 28.067 0.359             
J013329.28+303100.2-c152 -1.515  0.809 1.717 26.406 0.073             
J013329.28+303100.2-c153 -0.592  1.615 1.720 24.096 0.044 23.045 0.037
J013329.28+303100.2-c154 -1.348  1.069 1.721 26.594 0.060             
J013329.28+303100.2-c155  1.628  0.590 1.732 28.094 0.194             
J013329.28+303100.2-c156 -0.436 -1.682 1.737 27.635 0.126             
J013329.28+303100.2-c157  0.501  1.669 1.743 25.304 0.095 24.410 0.065
J013329.28+303100.2-c158 -1.177  1.289 1.746 25.134 0.062 24.823 0.086
J013329.28+303100.2-c159  1.703 -0.425 1.755 25.450 0.106 24.422 0.082
J013329.28+303100.2-c160 -0.275 -1.747 1.769 25.129 0.065 24.266 0.119
J013329.28+303100.2-c161 -1.668  0.613 1.777 26.048 0.089             
J013329.28+303100.2-c162 -0.781  1.603 1.783 26.520 0.069             
J013329.28+303100.2-c163 -1.633  0.716 1.783 27.243 0.139             
J013329.28+303100.2-c164  0.746 -1.628 1.791 25.187 0.045 24.480 0.039
J013329.28+303100.2-c165  1.132 -1.388 1.791 26.765 0.153             
J013329.28+303100.2-c166  0.511  1.722 1.796 26.667 0.464             
J013329.28+303100.2-c167 -1.695 -0.594 1.796 25.952 0.254             
J013329.28+303100.2-c168 -0.597 -1.695 1.797 26.109 0.094 25.505 0.073
J013329.28+303100.2-c169 -0.288  1.781 1.804 23.886 0.108             
J013329.28+303100.2-c170  1.777  0.325 1.807 24.294 0.058 24.141 0.044
J013329.28+303100.2-c171 -1.784  0.293 1.808 28.037 0.212             
J013329.28+303100.2-c172  1.108  1.441 1.818 23.170 0.098 22.568 0.113
J013329.28+303100.2-c173  1.402 -1.159 1.819 24.441 0.055 23.642 0.052
J013329.28+303100.2-c174 -1.812 -0.194 1.822 25.399 0.053 24.615 0.049
J013329.28+303100.2-c175  1.808 -0.225 1.822 26.659 0.069             
J013329.28+303100.2-c176  1.825  0.032 1.825 26.119 0.064 26.096 0.063
J013329.28+303100.2-c177 -1.711 -0.662 1.835 26.415 0.170 24.918 0.063
J013329.28+303100.2-c178 -0.663 -1.718 1.841 27.127 0.172             
J013329.28+303100.2-c179 -1.187 -1.409 1.842 26.797 0.139             
J013329.28+303100.2-c180 -1.190  1.426 1.857 28.265 0.186             
J013329.28+303100.2-c181 -0.609  1.765 1.867 23.831 0.041 22.771 0.052
J013329.28+303100.2-c182  1.858 -0.287 1.880 26.825 0.146             
J013329.28+303100.2-c183 -0.304 -1.855 1.880 25.883 0.092             
J013329.28+303100.2-c184  0.351 -1.852 1.885 27.194 0.115             
J013329.28+303100.2-c185  1.381 -1.283 1.885 26.761 0.172             
J013329.28+303100.2-c186 -1.877  0.202 1.888 28.312 0.221             
J013329.28+303100.2-c187 -1.895 -0.009 1.895 27.340 0.121             
J013329.28+303100.2-c188 -0.259  1.878 1.896 22.857 0.076 20.903 0.041
J013329.28+303100.2-c189  0.969  1.632 1.898 26.327 0.150             
J013329.28+303100.2-c190 -1.046  1.590 1.904 28.281 0.364             
J013329.28+303100.2-c191  1.707 -0.844 1.905 28.063 0.161             
J013329.28+303100.2-c192 -1.885 -0.296 1.908 27.613 0.152             
J013329.28+303100.2-c193 -0.130  1.904 1.909 25.546 0.120             
J013329.28+303100.2-c194  1.906 -0.110 1.910 27.070 0.157             
J013329.28+303100.2-c195 -0.935  1.667 1.911 27.483 0.226 26.531 0.136
J013329.28+303100.2-c196 -1.465 -1.227 1.911 25.011 0.143 23.794 0.045
J013329.28+303100.2-c197  0.216  1.910 1.922 27.054 0.183             
J013329.28+303100.2-c198  0.395  1.890 1.930 27.220 0.131             
J013329.28+303100.2-c199  1.871 -0.490 1.934 28.292 0.243             
J013329.28+303100.2-c200  1.914  0.336 1.943 26.909 0.208             
J013329.28+303100.2-c201  1.871  0.541 1.948 24.870 0.055 24.553 0.065
J013329.28+303100.2-c202 -1.768 -0.832 1.953 25.758 0.067 24.978 0.084
J013329.28+303100.2-c203 -1.702 -0.960 1.954 27.143 0.260             
J013329.28+303100.2-c204 -0.810 -1.778 1.954 25.425 0.046 24.714 0.071
J013329.28+303100.2-c205  1.548  1.215 1.968 26.257 0.076 26.399 0.137
J013329.28+303100.2-c206  1.975  0.030 1.976 25.493 0.118 25.150 0.090
J013329.28+303100.2-c207 -1.902  0.569 1.985 22.803 0.047 21.300 0.037
J013329.28+303100.2-c208  1.378  1.434 1.988 26.961 0.114             
J013329.46+303557.4-c001 -0.218 -0.597 0.636 22.279 0.128 21.893 0.089
J013329.46+303557.4-c002 -0.335 -0.600 0.687 23.642 0.441             
J013329.46+303557.4-c003 -0.712 -0.774 1.051 23.644 0.101 22.668 0.103
J013329.46+303557.4-c004 -0.979 -0.403 1.059              23.123 0.192
J013329.46+303557.4-c005  0.884 -0.791 1.186              20.892 0.044
J013329.46+303557.4-c006 -0.831  0.847 1.186 23.755 0.120 22.596 0.101
J013329.46+303557.4-c007 -1.105  0.477 1.203 22.746 0.057 21.255 0.055
J013329.46+303557.4-c008  0.875 -0.884 1.244 23.933 0.121             
J013329.46+303557.4-c009  1.559 -0.087 1.561 23.393 0.094 22.055 0.118
J013329.46+303557.4-c010  0.889  1.361 1.625 24.232 0.130 22.831 0.093
J013329.46+303557.4-c011  0.077 -1.642 1.644 24.278 0.132 23.110 0.128
J013329.46+303557.4-c012  1.394  1.376 1.959 23.204 0.096 22.155 0.092
J013329.46+303557.4-c013 -1.172 -1.617 1.997 23.594 0.129 22.829 0.132
J013329.48+303614.3-c001  0.698 -0.321 0.768 23.613 0.079 22.358 0.085
J013329.48+303614.3-c002  0.373 -0.815 0.896 23.981 0.102 22.932 0.109
J013329.48+303614.3-c003 -0.924 -0.136 0.934 23.674 0.100 22.476 0.112
J013329.48+303614.3-c004 -0.706 -0.986 1.213 23.730 0.139 22.103 0.097
J013329.48+303614.3-c005 -1.005 -0.883 1.338 23.760 0.086 22.820 0.102
J013329.48+303614.3-c006 -1.445  0.305 1.477 22.940 0.086 21.624 0.093
J013329.48+303614.3-c007 -0.668 -1.323 1.482 23.215 0.139 22.365 0.135
J013329.48+303614.3-c008 -1.729 -0.005 1.729 24.018 0.110 23.338 0.138
J013329.48+303614.3-c009  1.786 -0.323 1.815 23.129 0.067 21.688 0.091
J013329.48+303614.3-c010  0.281  1.836 1.857 23.674 0.108             
J013329.48+303614.3-c011 -1.185  1.498 1.910 23.452 0.109 22.129 0.113
J013329.48+303614.3-c012 -1.397 -1.335 1.932 22.852 0.058 20.964 0.060
J013329.48+303614.3-c013  0.199  1.983 1.993 23.999 0.189             
J013329.48+303614.3-c014  1.747  0.966 1.996 23.992 0.160 23.013 0.107
J013329.58+303108.7-c001 -0.070  0.228 0.238 24.003 0.063 23.079 0.050
J013329.58+303108.7-c002 -0.257  0.081 0.269 25.226 0.087             
J013329.58+303108.7-c003  0.269  0.031 0.270 23.187 0.052 22.684 0.110
J013329.58+303108.7-c004 -0.187  0.285 0.341 25.666 0.089             
J013329.58+303108.7-c005 -0.017 -0.358 0.359 24.801 0.082 24.560 0.071
J013329.58+303108.7-c006  0.351 -0.108 0.367 26.630 0.141             
J013329.58+303108.7-c007  0.077 -0.378 0.386 25.565 0.122             
J013329.58+303108.7-c008  0.302  0.250 0.392 25.848 0.088             
J013329.58+303108.7-c009 -0.196 -0.402 0.447 25.404 0.033 24.653 0.059
J013329.58+303108.7-c010  0.302 -0.330 0.448 23.691 0.056 22.754 0.076
J013329.58+303108.7-c011  0.451  0.180 0.486 24.544 0.037 24.359 0.086
J013329.58+303108.7-c012  0.297  0.393 0.493 25.668 0.091             
J013329.58+303108.7-c013 -0.158  0.472 0.497 24.103 0.100 23.892 0.101
J013329.58+303108.7-c014 -0.401 -0.329 0.519 26.761 0.178             
J013329.58+303108.7-c015  0.398  0.337 0.521 26.534 0.104             
J013329.58+303108.7-c016  0.133 -0.509 0.526 25.585 0.074 24.743 0.064
J013329.58+303108.7-c017 -0.413  0.326 0.526 24.979 0.072 24.055 0.041
J013329.58+303108.7-c018 -0.458  0.262 0.528 27.890 0.382             
J013329.58+303108.7-c019  0.126  0.556 0.570 24.726 0.107 24.438 0.076
J013329.58+303108.7-c020 -0.331  0.467 0.572 26.673 0.251             
J013329.58+303108.7-c021  0.545 -0.178 0.574 26.755 0.064             
J013329.58+303108.7-c022  0.198 -0.568 0.601 27.014 0.173             
J013329.58+303108.7-c023 -0.532 -0.281 0.602 26.553 0.116             
J013329.58+303108.7-c024  0.535  0.308 0.617 26.000 0.086             
J013329.58+303108.7-c025 -0.171 -0.608 0.631 25.616 0.060 24.885 0.062
J013329.58+303108.7-c026 -0.626 -0.083 0.631 25.725 0.084             
J013329.58+303108.7-c027  0.405 -0.537 0.673 27.128 0.159             
J013329.58+303108.7-c028  0.026 -0.686 0.687 25.506 0.062 24.639 0.067
J013329.58+303108.7-c029  0.673 -0.195 0.701 26.685 0.084 26.115 0.108
J013329.58+303108.7-c030 -0.493 -0.503 0.705 25.610 0.210 25.411 0.083
J013329.58+303108.7-c031 -0.682 -0.185 0.706 26.031 0.086             
J013329.58+303108.7-c032  0.530  0.489 0.720 24.468 0.047 23.573 0.036
J013329.58+303108.7-c033 -0.542 -0.480 0.724 27.628 0.327             
J013329.58+303108.7-c034 -0.730 -0.012 0.730 26.959 0.104             
J013329.58+303108.7-c035  0.091  0.728 0.733 26.726 0.127             
J013329.58+303108.7-c036 -0.281 -0.678 0.734 26.598 0.279             
J013329.58+303108.7-c037 -0.728  0.165 0.746 27.332 0.133             
J013329.58+303108.7-c038 -0.665  0.415 0.783 26.374 0.046 26.022 0.093
J013329.58+303108.7-c039 -0.293 -0.749 0.805 25.071 0.096 24.319 0.064
J013329.58+303108.7-c040 -0.446  0.674 0.808 28.036 0.328             
J013329.58+303108.7-c041  0.300 -0.770 0.826 25.667 0.074 24.852 0.061
J013329.58+303108.7-c042  0.828 -0.099 0.834 27.146 0.083             
J013329.58+303108.7-c043 -0.113 -0.844 0.852 26.306 0.054 25.563 0.087
J013329.58+303108.7-c044  0.848  0.124 0.857 25.751 0.058 24.858 0.042
J013329.58+303108.7-c045 -0.212  0.834 0.860 27.922 0.158             
J013329.58+303108.7-c046 -0.058  0.869 0.871 26.727 0.059             
J013329.58+303108.7-c047 -0.722  0.521 0.890 27.717 0.101             
J013329.58+303108.7-c048  0.655  0.607 0.893 25.267 0.073 24.512 0.068
J013329.58+303108.7-c049 -0.455  0.768 0.893 25.885 0.049 25.003 0.085
J013329.58+303108.7-c050 -0.919  0.012 0.919 26.557 0.097             
J013329.58+303108.7-c051 -0.538 -0.750 0.923 27.245 0.101             
J013329.58+303108.7-c052  0.492 -0.808 0.946 25.735 0.060 24.928 0.049
J013329.58+303108.7-c053  0.275 -0.921 0.962 28.762 0.320             
J013329.58+303108.7-c054 -0.523  0.809 0.963 27.768 0.331             
J013329.58+303108.7-c055  0.939 -0.256 0.973 26.456 0.090 25.958 0.145
J013329.58+303108.7-c056 -0.953  0.232 0.981 27.037 0.064             
J013329.58+303108.7-c057  0.357  0.933 0.999 25.530 0.080 24.291 0.142
J013329.58+303108.7-c058  0.939  0.343 1.000 27.723 0.078             
J013329.58+303108.7-c059  0.166  0.991 1.005 27.193 0.195             
J013329.58+303108.7-c060 -0.028  1.007 1.008 27.452 0.133             
J013329.58+303108.7-c061  1.020  0.082 1.024 27.671 0.107             
J013329.58+303108.7-c062 -0.765 -0.684 1.026 26.790 0.069             
J013329.58+303108.7-c063 -0.539 -0.889 1.039 27.017 0.164             
J013329.58+303108.7-c064  0.613 -0.845 1.043 27.560 0.169             
J013329.58+303108.7-c065 -0.987 -0.372 1.055 25.941 0.062 25.308 0.068
J013329.58+303108.7-c066  0.581  0.899 1.070 26.252 0.099             
J013329.58+303108.7-c067  0.977 -0.455 1.078 26.973 0.136             
J013329.58+303108.7-c068  0.370  1.020 1.085 25.953 0.122             
J013329.58+303108.7-c069  0.888  0.629 1.088 25.254 0.064 24.867 0.097
J013329.58+303108.7-c070 -0.224  1.074 1.097 27.919 0.212             
J013329.58+303108.7-c071  0.439 -1.016 1.107 25.359 0.068 25.374 0.053
J013329.58+303108.7-c072 -1.115  0.032 1.115 26.634 0.083             
J013329.58+303108.7-c073 -0.666 -0.912 1.129 25.454 0.099 24.760 0.056
J013329.58+303108.7-c074 -0.820  0.788 1.137 27.437 0.180             
J013329.58+303108.7-c075  0.985 -0.575 1.141 26.360 0.110 25.941 0.118
J013329.58+303108.7-c076 -1.116 -0.295 1.154 27.895 0.177             
J013329.58+303108.7-c077 -0.020 -1.154 1.154 26.634 0.156             
J013329.58+303108.7-c078  1.155 -0.113 1.160 26.064 0.084 25.290 0.062
J013329.58+303108.7-c079 -1.118  0.380 1.181 27.426 0.147             
J013329.58+303108.7-c080 -0.749  0.923 1.188 24.997 0.049 24.251 0.044
J013329.58+303108.7-c081 -0.391  1.123 1.189 27.259 0.175             
J013329.58+303108.7-c082 -1.190 -0.079 1.193 26.310 0.082             
J013329.58+303108.7-c083  1.161 -0.290 1.197 25.343 0.087 24.812 0.084
J013329.58+303108.7-c084 -0.326  1.167 1.211 27.350 0.178             
J013329.58+303108.7-c085 -0.972  0.727 1.214 28.026 0.270             
J013329.58+303108.7-c086  0.763  0.945 1.215 24.526 0.103 23.324 0.037
J013329.58+303108.7-c087 -0.686  1.044 1.249 26.626 0.125             
J013329.58+303108.7-c088 -1.257  0.076 1.259 26.312 0.135             
J013329.58+303108.7-c089  1.158  0.502 1.262 26.097 0.125             
J013329.58+303108.7-c090 -0.916 -0.876 1.267 26.933 0.070             
J013329.58+303108.7-c091  0.887  0.909 1.270 27.020 0.140             
J013329.58+303108.7-c092 -1.162 -0.525 1.275 24.877 0.068 24.191 0.089
J013329.58+303108.7-c093 -0.179  1.267 1.279 27.701 0.199             
J013329.58+303108.7-c094  1.273 -0.168 1.284 27.359 0.107             
J013329.58+303108.7-c095 -1.118 -0.636 1.286 26.569 0.128             
J013329.58+303108.7-c096  0.369  1.237 1.291 27.371 0.152             
J013329.58+303108.7-c097 -1.313 -0.032 1.313 26.827 0.101             
J013329.58+303108.7-c098  0.477 -1.239 1.328 26.475 0.134             
J013329.58+303108.7-c099  1.114  0.723 1.328 25.433 0.044 24.640 0.077
J013329.58+303108.7-c100  1.313  0.273 1.341 25.247 0.103 24.822 0.100
J013329.58+303108.7-c101 -1.016 -0.884 1.346 26.640 0.090             
J013329.58+303108.7-c102 -1.289  0.452 1.366 26.517 0.084 25.797 0.107
J013329.58+303108.7-c103 -0.939  1.000 1.372 25.809 0.077 25.789 0.081
J013329.58+303108.7-c104  0.203  1.362 1.377 26.984 0.151             
J013329.58+303108.7-c105 -0.574 -1.279 1.402 25.004 0.130 24.196 0.056
J013329.58+303108.7-c106 -1.060  0.925 1.407 26.719 0.149             
J013329.58+303108.7-c107  1.004 -0.996 1.415 23.878 0.051 22.999 0.036
J013329.58+303108.7-c108 -0.939 -1.061 1.417 26.873 0.102             
J013329.58+303108.7-c109 -1.292  0.594 1.422 26.578 0.077             
J013329.58+303108.7-c110 -1.424 -0.063 1.425 26.429 0.091             
J013329.58+303108.7-c111 -1.191 -0.788 1.428 26.941 0.074             
J013329.58+303108.7-c112  0.309 -1.403 1.436 25.042 0.068 24.525 0.049
J013329.58+303108.7-c113 -1.192  0.805 1.438 26.263 0.128             
J013329.58+303108.7-c114 -1.415  0.306 1.448 25.349 0.060 24.562 0.059
J013329.58+303108.7-c115  0.799  1.209 1.449 26.261 0.078             
J013329.58+303108.7-c116 -1.419 -0.316 1.454 23.703 0.052 22.397 0.025
J013329.58+303108.7-c117  0.980  1.074 1.454 26.469 0.095 26.312 0.134
J013329.58+303108.7-c118  1.314 -0.625 1.455 26.436 0.149             
J013329.58+303108.7-c119 -0.385  1.404 1.456 25.499 0.064 24.743 0.080
J013329.58+303108.7-c120  1.394 -0.432 1.460 27.532 0.184             
J013329.58+303108.7-c121  1.292  0.680 1.460 27.797 0.242             
J013329.58+303108.7-c122  1.170  0.899 1.476 26.001 0.120             
J013329.58+303108.7-c123 -1.373 -0.543 1.477 28.170 0.277             
J013329.58+303108.7-c124  0.583 -1.362 1.481 25.610 0.069 24.904 0.056
J013329.58+303108.7-c125 -1.321 -0.675 1.484 26.250 0.102             
J013329.58+303108.7-c126 -1.475 -0.241 1.495 26.751 0.212             
J013329.58+303108.7-c127 -0.653  1.349 1.498 24.767 0.162 24.503 0.140
J013329.58+303108.7-c128 -0.726 -1.321 1.507 27.474 0.159             
J013329.58+303108.7-c129 -1.507  0.038 1.508 26.006 0.100             
J013329.58+303108.7-c130  0.899 -1.214 1.511 27.882 0.125             
J013329.58+303108.7-c131  0.192  1.512 1.524 26.321 0.071 25.571 0.042
J013329.58+303108.7-c132 -0.549 -1.423 1.525 25.584 0.045 24.735 0.051
J013329.58+303108.7-c133  1.470  0.427 1.530 23.762 0.112 23.132 0.099
J013329.58+303108.7-c134 -1.410  0.623 1.542 27.636 0.194             
J013329.58+303108.7-c135  1.578  0.092 1.581 25.481 0.084             
J013329.58+303108.7-c136 -1.567 -0.217 1.582 24.894 0.104 24.057 0.085
J013329.58+303108.7-c137  1.568  0.223 1.584 25.453 0.081             
J013329.58+303108.7-c138 -1.196 -1.046 1.589 25.353 0.068 24.427 0.049
J013329.58+303108.7-c139 -0.191 -1.579 1.591 26.458 0.084 26.296 0.081
J013329.58+303108.7-c140 -1.103 -1.147 1.591 25.827 0.074             
J013329.58+303108.7-c141 -0.168  1.582 1.591 27.695 0.130             
J013329.58+303108.7-c142  0.743 -1.414 1.597 25.372 0.040 24.198 0.052
J013329.58+303108.7-c143  1.335 -0.876 1.597 27.054 0.172             
J013329.58+303108.7-c144 -1.289  0.945 1.598 24.474 0.038 23.884 0.065
J013329.58+303108.7-c145  1.484 -0.594 1.599 26.814 0.119             
J013329.58+303108.7-c146 -0.371 -1.569 1.612 26.744 0.107             
J013329.58+303108.7-c147 -1.112  1.169 1.613 25.635 0.253 24.247 0.043
J013329.58+303108.7-c148 -1.597  0.266 1.619 27.212 0.199             
J013329.58+303108.7-c149 -1.593 -0.308 1.623 26.166 0.137             
J013329.58+303108.7-c150 -1.075  1.216 1.623 26.408 0.108             
J013329.58+303108.7-c151 -1.420  0.802 1.631 24.450 0.054 23.643 0.045
J013329.58+303108.7-c152  0.738 -1.465 1.641 26.792 0.415             
J013329.58+303108.7-c153 -1.646  0.190 1.657 26.248 0.066 25.843 0.088
J013329.58+303108.7-c154  1.414  0.880 1.666 25.664 0.054 24.801 0.073
J013329.58+303108.7-c155 -1.668 -0.031 1.669 25.673 0.115 25.299 0.103
J013329.58+303108.7-c156  1.662 -0.254 1.681 25.507 0.074             
J013329.58+303108.7-c157 -0.403  1.636 1.685 26.509 0.147             
J013329.58+303108.7-c158 -1.623 -0.458 1.687 24.789 0.047             
J013329.58+303108.7-c159  1.295  1.087 1.691 26.240 0.117             
J013329.58+303108.7-c160  1.690  0.103 1.693 24.419 0.113             
J013329.58+303108.7-c161  1.175  1.232 1.702 27.279 0.161             
J013329.58+303108.7-c162  1.038 -1.352 1.705 25.468 0.059 25.518 0.088
J013329.58+303108.7-c163  0.115 -1.706 1.710 26.172 0.075             
J013329.58+303108.7-c164 -0.697 -1.571 1.718 26.350 0.123             
J013329.58+303108.7-c165 -1.638 -0.545 1.726 26.327 0.158             
J013329.58+303108.7-c166  1.635 -0.561 1.729 25.471 0.073 25.334 0.090
J013329.58+303108.7-c167  1.699  0.339 1.733 25.499 0.081             
J013329.58+303108.7-c168  1.727 -0.171 1.735 25.425 0.056 24.388 0.076
J013329.58+303108.7-c169 -1.652  0.536 1.737 26.372 0.089 26.317 0.197
J013329.58+303108.7-c170 -0.294 -1.712 1.737 27.723 0.207             
J013329.58+303108.7-c171 -1.279  1.183 1.743 25.183 0.106 24.642 0.071
J013329.58+303108.7-c172  1.740  0.164 1.748 24.902 0.182 22.382 0.050
J013329.58+303108.7-c173  1.628  0.637 1.749 25.513 0.067 24.840 0.067
J013329.58+303108.7-c174  1.754 -0.047 1.754 26.640 0.184             
J013329.58+303108.7-c175  0.841  1.551 1.764 23.190 0.043 22.166 0.050
J013329.58+303108.7-c176 -1.728 -0.359 1.764 24.415 0.041 23.483 0.037
J013329.58+303108.7-c177 -1.516 -0.932 1.779 27.440 0.125             
J013329.58+303108.7-c178  1.345 -1.169 1.781 25.822 0.074 25.052 0.057
J013329.58+303108.7-c179 -0.069 -1.781 1.782 25.675 0.066 24.285 0.208
J013329.58+303108.7-c180  0.367 -1.750 1.788 26.996 0.141             
J013329.58+303108.7-c181 -0.203 -1.798 1.809 25.999 0.058             
J013329.58+303108.7-c182  1.074  1.458 1.811 26.612 0.144             
J013329.58+303108.7-c183 -0.600 -1.712 1.814 24.646 0.085 23.578 0.068
J013329.58+303108.7-c184  0.871 -1.598 1.820 27.290 0.138             
J013329.58+303108.7-c185 -1.808  0.273 1.828 27.263 0.108             
J013329.58+303108.7-c186  1.602 -0.888 1.832 24.991 0.166             
J013329.58+303108.7-c187 -0.953  1.569 1.836 25.341 0.050 24.589 0.048
J013329.58+303108.7-c188 -1.337  1.262 1.838 26.796 0.177             
J013329.58+303108.7-c189  1.038 -1.519 1.840 27.243 0.141 26.562 0.168
J013329.58+303108.7-c190 -1.644  0.827 1.840 28.358 0.215             
J013329.58+303108.7-c191  0.555  1.766 1.851 26.590 0.100             
J013329.58+303108.7-c192  1.682  0.779 1.854 27.031 0.105             
J013329.58+303108.7-c193 -1.854  0.023 1.854 27.344 0.146             
J013329.58+303108.7-c194 -1.466  1.136 1.855 27.746 0.296             
J013329.58+303108.7-c195 -1.839 -0.250 1.856 26.746 0.140             
J013329.58+303108.7-c196  1.357  1.272 1.860 26.999 0.132             
J013329.58+303108.7-c197  0.567 -1.775 1.864 26.575 0.079             
J013329.58+303108.7-c198 -0.226  1.853 1.867 28.052 0.276             
J013329.58+303108.7-c199 -1.868  0.190 1.878 25.728 0.084 24.717 0.041
J013329.58+303108.7-c200  1.748 -0.693 1.880 27.196 0.281             
J013329.58+303108.7-c201 -0.027 -1.880 1.881 25.489 0.056             
J013329.58+303108.7-c202 -1.175  1.475 1.886 26.067 0.118             
J013329.58+303108.7-c203  1.301 -1.366 1.886 27.155 0.164             
J013329.58+303108.7-c204 -1.743 -0.721 1.886 27.886 0.105             
J013329.58+303108.7-c205 -1.458  1.204 1.891 26.492 0.062             
J013329.58+303108.7-c206 -1.134  1.514 1.892 25.005 0.132 23.899 0.045
J013329.58+303108.7-c207  1.385 -1.296 1.897 25.539 0.067 24.513 0.034
J013329.58+303108.7-c208  1.869 -0.374 1.906 27.922 0.202             
J013329.58+303108.7-c209  1.535  1.140 1.912 27.356 0.109             
J013329.58+303108.7-c210 -0.648  1.805 1.918 23.098 0.055 22.119 0.052
J013329.58+303108.7-c211  0.487 -1.868 1.930 25.308 0.044 24.490 0.038
J013329.58+303108.7-c212 -0.585 -1.841 1.931 24.711 0.078             
J013329.58+303108.7-c213 -1.855 -0.551 1.935 27.118 0.162             
J013329.58+303108.7-c214 -0.406 -1.895 1.938 27.395 0.230             
J013329.58+303108.7-c215  0.697  1.813 1.943 26.056 0.082             
J013329.58+303108.7-c216  1.879 -0.516 1.948 27.983 0.180             
J013329.58+303108.7-c217 -1.447 -1.310 1.952 25.063 0.129 23.242 0.048
J013329.58+303108.7-c218  0.062 -1.956 1.957 27.546 0.139             
J013329.58+303108.7-c219  0.240 -1.944 1.958 27.052 0.090             
J013329.58+303108.7-c220 -1.929  0.394 1.969 25.184 0.041 25.225 0.058
J013329.58+303108.7-c221 -1.769 -0.867 1.970 26.644 0.086             
J013329.58+303108.7-c222 -1.505 -1.276 1.973 25.425 0.350             
J013329.58+303108.7-c223 -1.294 -1.490 1.973 26.523 0.075 25.904 0.093
J013329.58+303108.7-c224  0.098  1.974 1.977 26.752 0.104 26.577 0.141
J013329.58+303108.7-c225  0.709 -1.858 1.989 27.120 0.146             
J013329.58+303108.7-c226  0.900  1.774 1.989 25.791 0.090 25.234 0.082
J013329.84+303452.9-c001 -0.063 -0.083 0.104 23.257 0.260             
J013329.84+303452.9-c002 -0.253  0.365 0.444 22.713 0.047 21.813 0.100
J013329.84+303452.9-c003  0.238  0.548 0.598 23.590 0.083 22.961 0.124
J013329.84+303452.9-c004 -0.684  0.229 0.722 24.927 0.176             
J013329.84+303452.9-c005  0.702  0.389 0.802 24.126 0.072             
J013329.84+303452.9-c006  0.682 -0.534 0.866 24.421 0.156             
J013329.84+303452.9-c007 -0.237  0.853 0.885 23.868 0.086 23.161 0.130
J013329.84+303452.9-c008 -0.449 -0.876 0.984 23.097 0.210 22.823 0.154
J013329.84+303452.9-c009  1.285 -0.140 1.293 24.246 0.148             
J013329.84+303452.9-c010 -1.145  0.607 1.296 24.230 0.123             
J013329.84+303452.9-c011  1.219 -0.605 1.361 23.486 0.087             
J013329.84+303452.9-c012  1.483  0.348 1.524 24.465 0.227             
J013329.84+303452.9-c013 -1.440 -0.574 1.550 24.795 0.165             
J013329.84+303452.9-c014 -0.206 -1.598 1.611 23.032 0.067             
J013329.84+303452.9-c015  1.616  0.326 1.648 22.926 0.068 22.722 0.133
J013329.84+303452.9-c016  1.622 -0.373 1.664 23.431 0.110             
J013329.84+303452.9-c017  0.868 -1.439 1.680 23.253 0.075             
J013329.84+303452.9-c018 -1.678 -0.408 1.726 24.253 0.083             
J013329.84+303452.9-c019 -1.470  0.983 1.768 24.133 0.110             
J013329.84+303452.9-c020  1.212 -1.291 1.771 23.747 0.071             
J013329.84+303452.9-c021 -0.360 -1.759 1.796 24.528 0.195             
J013329.84+303452.9-c022  1.468 -1.050 1.805 24.291 0.103             
J013329.84+303452.9-c023 -1.246  1.321 1.816 22.747 0.057 21.749 0.092
J013329.84+303452.9-c024 -1.421  1.201 1.861 23.979 0.131             
J013329.84+303452.9-c025  1.391  1.263 1.879 21.507 0.055 20.122 0.101
J013329.84+303452.9-c026  1.842  0.682 1.964 24.226 0.120             
J013329.84+303452.9-c027  0.809  1.823 1.994 24.038 0.077             
J013329.84+303452.9-c028  1.710  1.034 1.998 23.190 0.048 22.452 0.090
J013330.12+303638.1-c001 -0.108 -0.075 0.132 22.727 0.316             
J013330.12+303638.1-c002  0.632 -0.427 0.763 23.240 0.106 20.949 0.084
J013330.12+303638.1-c003 -0.573  0.545 0.791 23.958 0.153 23.135 0.161
J013330.12+303638.1-c004 -0.825 -0.058 0.827              23.230 0.141
J013330.12+303638.1-c005  0.871  0.433 0.973 23.265 0.092 21.771 0.076
J013330.12+303638.1-c006  1.044 -0.496 1.156 23.362 0.112 22.291 0.082
J013330.12+303638.1-c007  0.552  1.021 1.160              23.252 0.124
J013330.12+303638.1-c008  0.111 -1.272 1.277              21.477 0.062
J013330.12+303638.1-c009  1.261 -0.405 1.324 23.627 0.131 22.475 0.108
J013330.12+303638.1-c010  1.455 -0.184 1.467              23.178 0.106
J013330.12+303638.1-c011 -1.561 -0.192 1.573 23.811 0.104             
J013330.12+303638.1-c012  1.566  0.195 1.578 24.426 0.139 23.333 0.136
J013330.12+303638.1-c013  1.580 -0.589 1.686 24.211 0.142             
J013330.12+303638.1-c014 -0.374 -1.681 1.722              21.622 0.060
J013330.12+303638.1-c015 -0.366  1.695 1.735 22.571 0.045 21.109 0.048
J013330.12+303638.1-c016  1.015 -1.481 1.795              22.874 0.144
J013330.12+303638.1-c017 -1.010  1.523 1.827              20.944 0.110
J013330.12+303638.1-c018 -0.074 -1.864 1.865              22.742 0.112
J013330.12+303638.1-c019  1.540  1.193 1.948              23.518 0.158
J013330.12+303638.1-c020 -1.367  1.424 1.974              22.692 0.199
J013330.15+303803.9-c001 -0.347  0.091 0.359 25.485 0.099 24.380 0.072
J013330.15+303803.9-c002  0.239  0.283 0.370 25.849 0.073 24.796 0.064
J013330.15+303803.9-c003 -0.259 -0.267 0.372 25.079 0.100 24.410 0.076
J013330.15+303803.9-c004  0.331 -0.193 0.383 26.686 0.128 26.062 0.125
J013330.15+303803.9-c005 -0.104 -0.372 0.386 24.355 0.095 23.747 0.107
J013330.15+303803.9-c006 -0.333  0.207 0.392 26.908 0.167             
J013330.15+303803.9-c007  0.286 -0.320 0.430 25.956 0.132 25.644 0.121
J013330.15+303803.9-c008  0.443 -0.057 0.446 24.966 0.061 24.651 0.065
J013330.15+303803.9-c009 -0.210  0.436 0.484 24.594 0.119 24.399 0.095
J013330.15+303803.9-c010 -0.132  0.466 0.484              24.903 0.068
J013330.15+303803.9-c011 -0.468 -0.156 0.493 24.670 0.075 24.735 0.064
J013330.15+303803.9-c012  0.235  0.459 0.516 27.216 0.124             
J013330.15+303803.9-c013 -0.540 -0.022 0.541 25.350 0.087 24.463 0.106
J013330.15+303803.9-c014  0.368  0.402 0.545 26.792 0.083             
J013330.15+303803.9-c015 -0.294  0.493 0.574              26.222 0.365
J013330.15+303803.9-c016 -0.382  0.434 0.578              24.478 0.205
J013330.15+303803.9-c017 -0.575  0.117 0.587 25.465 0.097 24.994 0.089
J013330.15+303803.9-c018 -0.165 -0.574 0.597 25.776 0.156             
J013330.15+303803.9-c019  0.605 -0.042 0.607 26.262 0.116 25.503 0.091
J013330.15+303803.9-c020 -0.428  0.453 0.623 25.610 0.115             
J013330.15+303803.9-c021 -0.197 -0.594 0.626              25.106 0.119
J013330.15+303803.9-c022  0.039  0.638 0.639 26.341 0.099 26.085 0.113
J013330.15+303803.9-c023 -0.551  0.335 0.645 24.530 0.101 23.914 0.075
J013330.15+303803.9-c024  0.671  0.147 0.687              26.211 0.139
J013330.15+303803.9-c025 -0.423  0.546 0.691 26.743 0.145             
J013330.15+303803.9-c026  0.546 -0.426 0.693 26.756 0.126 25.972 0.100
J013330.15+303803.9-c027 -0.115  0.685 0.695 26.837 0.134 26.854 0.181
J013330.15+303803.9-c028  0.497  0.501 0.706 25.942 0.110 25.405 0.057
J013330.15+303803.9-c029  0.415  0.583 0.716 25.749 0.057 24.773 0.071
J013330.15+303803.9-c030 -0.651 -0.317 0.724 26.266 0.104 25.870 0.090
J013330.15+303803.9-c031  0.459 -0.573 0.734 26.953 0.125 26.722 0.177
J013330.15+303803.9-c032 -0.325  0.664 0.739 24.515 0.064 23.866 0.047
J013330.15+303803.9-c033  0.279 -0.694 0.748 26.379 0.184 25.194 0.071
J013330.15+303803.9-c034 -0.700  0.288 0.757 25.540 0.068 24.959 0.063
J013330.15+303803.9-c035  0.678  0.363 0.769              25.502 0.078
J013330.15+303803.9-c036  0.769 -0.081 0.774 27.007 0.161             
J013330.15+303803.9-c037 -0.178 -0.758 0.779 26.157 0.080 25.879 0.124
J013330.15+303803.9-c038  0.213 -0.750 0.779 26.866 0.137             
J013330.15+303803.9-c039  0.675  0.397 0.783 26.040 0.099             
J013330.15+303803.9-c040  0.788 -0.111 0.796              26.487 0.184
J013330.15+303803.9-c041  0.251  0.783 0.823 26.390 0.094             
J013330.15+303803.9-c042  0.282  0.786 0.835              24.846 0.072
J013330.15+303803.9-c043  0.146 -0.841 0.853 26.489 0.149             
J013330.15+303803.9-c044  0.353  0.794 0.869 26.839 0.118             
J013330.15+303803.9-c045 -0.862  0.112 0.869 27.010 0.215             
J013330.15+303803.9-c046  0.895  0.174 0.912              26.004 0.167
J013330.15+303803.9-c047 -0.546 -0.756 0.932 26.249 0.087 25.152 0.062
J013330.15+303803.9-c048  0.926 -0.114 0.933 25.130 0.100 24.497 0.073
J013330.15+303803.9-c049 -0.931 -0.128 0.940 27.471 0.277             
J013330.15+303803.9-c050 -0.337  0.886 0.948 26.412 0.115 25.389 0.197
J013330.15+303803.9-c051 -0.802 -0.525 0.958 24.474 0.040 23.336 0.040
J013330.15+303803.9-c052 -0.938  0.213 0.962 26.614 0.087             
J013330.15+303803.9-c053 -0.978 -0.216 1.001 25.498 0.067 25.056 0.064
J013330.15+303803.9-c054 -0.705  0.714 1.004 26.993 0.150             
J013330.15+303803.9-c055  0.718 -0.709 1.009 25.756 0.066 24.447 0.079
J013330.15+303803.9-c056 -0.803 -0.612 1.009 27.124 0.229             
J013330.15+303803.9-c057 -0.353 -0.947 1.010 24.479 0.049 24.283 0.093
J013330.15+303803.9-c058 -0.890  0.507 1.024 27.790 0.227             
J013330.15+303803.9-c059  0.050 -1.024 1.025 25.949 0.095 25.045 0.061
J013330.15+303803.9-c060 -0.163 -1.020 1.033 26.699 0.185 26.227 0.174
J013330.15+303803.9-c061 -0.313  1.000 1.047 26.439 0.134             
J013330.15+303803.9-c062  0.789  0.722 1.069 24.078 0.125 23.467 0.077
J013330.15+303803.9-c063 -0.504  0.959 1.084 25.759 0.054 25.705 0.103
J013330.15+303803.9-c064 -1.068  0.268 1.101 27.057 0.101 26.594 0.208
J013330.15+303803.9-c065  0.275 -1.067 1.102 26.938 0.128             
J013330.15+303803.9-c066  1.108  0.025 1.109 25.632 0.115 25.627 0.079
J013330.15+303803.9-c067 -0.891  0.664 1.112 27.798 0.221             
J013330.15+303803.9-c068  1.126 -0.061 1.128 25.950 0.123 25.003 0.079
J013330.15+303803.9-c069  1.008 -0.514 1.131 25.615 0.060 24.001 0.059
J013330.15+303803.9-c070  0.574 -0.974 1.131 26.566 0.138 25.783 0.156
J013330.15+303803.9-c071 -0.471 -1.033 1.136              25.436 0.162
J013330.15+303803.9-c072 -0.191 -1.131 1.147 25.244 0.089 24.634 0.068
J013330.15+303803.9-c073 -1.122 -0.262 1.152              26.265 0.118
J013330.15+303803.9-c074 -1.141  0.175 1.154 26.425 0.072 25.446 0.079
J013330.15+303803.9-c075 -1.154  0.015 1.154 25.828 0.072 25.850 0.114
J013330.15+303803.9-c076 -0.248  1.159 1.185 25.749 0.096             
J013330.15+303803.9-c077  0.305  1.155 1.195 25.334 0.174             
J013330.15+303803.9-c078  1.020 -0.647 1.208              24.758 0.197
J013330.15+303803.9-c079 -0.582  1.067 1.215 27.334 0.200             
J013330.15+303803.9-c080 -1.071  0.591 1.224 24.715 0.103 23.866 0.038
J013330.15+303803.9-c081  1.019 -0.684 1.227 23.938 0.039 23.225 0.133
J013330.15+303803.9-c082 -0.805 -0.934 1.233 24.997 0.104 24.401 0.088
J013330.15+303803.9-c083 -1.148  0.481 1.245              25.558 0.152
J013330.15+303803.9-c084 -1.247 -0.058 1.249 26.855 0.154             
J013330.15+303803.9-c085  0.314  1.217 1.257 23.742 0.083 22.702 0.049
J013330.15+303803.9-c086  1.189 -0.408 1.257 25.440 0.067 24.990 0.072
J013330.15+303803.9-c087 -0.193  1.244 1.259 25.281 0.260             
J013330.15+303803.9-c088  0.526  1.159 1.273 25.778 0.091 25.148 0.101
J013330.15+303803.9-c089 -1.179  0.492 1.278 26.288 0.149             
J013330.15+303803.9-c090 -0.372  1.224 1.279 25.222 0.052             
J013330.15+303803.9-c091  0.766  1.027 1.282 27.346 0.156             
J013330.15+303803.9-c092  1.081  0.693 1.284 26.091 0.096 25.783 0.095
J013330.15+303803.9-c093 -0.706  1.083 1.292 27.111 0.150             
J013330.15+303803.9-c094  1.301 -0.033 1.302 27.116 0.192 25.704 0.135
J013330.15+303803.9-c095 -1.071 -0.741 1.302 26.219 0.067 25.749 0.133
J013330.15+303803.9-c096 -0.350 -1.256 1.304 24.772 0.074 23.394 0.112
J013330.15+303803.9-c097  1.212  0.501 1.311 25.786 0.065 25.577 0.139
J013330.15+303803.9-c098  0.088  1.309 1.312              25.524 0.120
J013330.15+303803.9-c099  1.305 -0.174 1.317 25.065 0.084 24.573 0.057
J013330.15+303803.9-c100  0.426 -1.254 1.324 25.010 0.068 24.563 0.084
J013330.15+303803.9-c101 -0.544  1.211 1.327 25.984 0.125 25.514 0.089
J013330.15+303803.9-c102  0.639  1.163 1.327 26.182 0.102 26.293 0.155
J013330.15+303803.9-c103  1.040 -0.829 1.330 25.568 0.081 24.741 0.110
J013330.15+303803.9-c104 -0.960  0.935 1.340 26.725 0.127             
J013330.15+303803.9-c105 -1.329  0.188 1.342 26.917 0.100 26.539 0.190
J013330.15+303803.9-c106  0.495  1.254 1.348 26.317 0.114 25.710 0.171
J013330.15+303803.9-c107 -1.226  0.566 1.351 25.261 0.083 23.888 0.060
J013330.15+303803.9-c108  0.026 -1.352 1.352 27.152 0.176             
J013330.15+303803.9-c109 -0.787 -1.101 1.353 25.636 0.075 25.211 0.086
J013330.15+303803.9-c110  1.319  0.315 1.356 26.528 0.108 24.553 0.051
J013330.15+303803.9-c111  0.340 -1.323 1.366 24.462 0.057 24.246 0.055
J013330.15+303803.9-c112  0.660 -1.205 1.374 24.559 0.141 23.923 0.154
J013330.15+303803.9-c113  1.290 -0.502 1.385 25.006 0.067 24.269 0.055
J013330.15+303803.9-c114  1.386  0.041 1.386 25.509 0.078 25.161 0.094
J013330.15+303803.9-c115 -1.229 -0.646 1.389 25.332 0.052 24.532 0.093
J013330.15+303803.9-c116 -0.996 -0.968 1.389 26.256 0.125 24.766 0.132
J013330.15+303803.9-c117  1.387 -0.229 1.406 27.232 0.171 26.218 0.322
J013330.15+303803.9-c118  0.416  1.344 1.407 26.794 0.190             
J013330.15+303803.9-c119 -1.047  0.947 1.412 25.673 0.059 24.288 0.039
J013330.15+303803.9-c120  1.199 -0.745 1.412 26.503 0.133 25.713 0.102
J013330.15+303803.9-c121 -0.354 -1.370 1.415 23.738 0.106             
J013330.15+303803.9-c122  0.134 -1.409 1.416 26.426 0.099             
J013330.15+303803.9-c123  0.343  1.379 1.421 26.697 0.149             
J013330.15+303803.9-c124  0.386  1.368 1.422              25.804 0.105
J013330.15+303803.9-c125  0.929  1.080 1.424 25.959 0.078 25.293 0.073
J013330.15+303803.9-c126  1.258  0.683 1.431              25.372 0.102
J013330.15+303803.9-c127 -1.159  0.859 1.442 26.885 0.138             
J013330.15+303803.9-c128 -1.442  0.005 1.442 26.661 0.084 26.081 0.097
J013330.15+303803.9-c129  1.354  0.495 1.442 24.876 0.082 24.645 0.092
J013330.15+303803.9-c130  1.427  0.217 1.443              25.828 0.127
J013330.15+303803.9-c131 -0.165  1.439 1.448 25.915 0.132             
J013330.15+303803.9-c132  1.318  0.606 1.450 25.330 0.127 24.535 0.090
J013330.15+303803.9-c133 -1.004  1.050 1.453 26.880 0.099             
J013330.15+303803.9-c134  0.060  1.455 1.456 26.062 0.160             
J013330.15+303803.9-c135 -0.437  1.392 1.459              25.626 0.097
J013330.15+303803.9-c136 -1.462  0.216 1.478 27.092 0.157             
J013330.15+303803.9-c137  0.243  1.466 1.486 25.718 0.140 24.730 0.086
J013330.15+303803.9-c138 -1.003 -1.097 1.486 25.826 0.126             
J013330.15+303803.9-c139  1.169 -0.924 1.490 26.032 0.086             
J013330.15+303803.9-c140  0.527  1.396 1.492 26.970 0.174 25.595 0.084
J013330.15+303803.9-c141  1.057 -1.064 1.500 25.993 0.079             
J013330.15+303803.9-c142 -0.449  1.437 1.505 26.645 0.169             
J013330.15+303803.9-c143 -1.471  0.388 1.521 25.593 0.137 24.877 0.058
J013330.15+303803.9-c144  1.095 -1.068 1.530              25.222 0.110
J013330.15+303803.9-c145 -0.523 -1.441 1.533 22.961 0.045 21.779 0.042
J013330.15+303803.9-c146 -1.523 -0.183 1.534 26.408 0.128 25.106 0.087
J013330.15+303803.9-c147  0.448 -1.474 1.541 25.142 0.041 24.714 0.047
J013330.15+303803.9-c148  1.416 -0.623 1.547 25.958 0.133 24.138 0.048
J013330.15+303803.9-c149  0.724  1.371 1.550 25.771 0.108 25.544 0.130
J013330.15+303803.9-c150 -1.190  0.997 1.552 25.563 0.072 24.682 0.058
J013330.15+303803.9-c151  0.162 -1.545 1.553 26.381 0.108             
J013330.15+303803.9-c152 -0.204  1.554 1.568 26.626 0.131             
J013330.15+303803.9-c153  0.828 -1.332 1.568 25.495 0.142 24.476 0.104
J013330.15+303803.9-c154  0.977 -1.229 1.570 26.405 0.136 25.018 0.102
J013330.15+303803.9-c155 -1.556 -0.270 1.579 26.613 0.085 25.855 0.110
J013330.15+303803.9-c156  1.489  0.525 1.579 25.890 0.096 25.212 0.069
J013330.15+303803.9-c157 -1.416  0.708 1.583 26.073 0.147             
J013330.15+303803.9-c158  0.158  1.576 1.584 26.272 0.124 25.935 0.152
J013330.15+303803.9-c159 -0.078  1.595 1.597 26.339 0.091 25.528 0.153
J013330.15+303803.9-c160  1.314 -0.908 1.598 25.266 0.091 24.389 0.073
J013330.15+303803.9-c161  0.283 -1.580 1.605 26.005 0.111 25.736 0.100
J013330.15+303803.9-c162 -1.607  0.015 1.607              25.858 0.145
J013330.15+303803.9-c163 -1.449  0.716 1.616              24.721 0.151
J013330.15+303803.9-c164 -1.632  0.065 1.633 27.059 0.116             
J013330.15+303803.9-c165 -1.232 -1.078 1.637 25.966 0.107             
J013330.15+303803.9-c166  1.502 -0.661 1.641 26.176 0.165             
J013330.15+303803.9-c167 -1.572  0.527 1.658              26.130 0.345
J013330.15+303803.9-c168 -1.505  0.696 1.658 25.702 0.055             
J013330.15+303803.9-c169  1.435  0.837 1.661 25.271 0.088 24.548 0.065
J013330.15+303803.9-c170  0.768  1.477 1.665 26.998 0.174             
J013330.15+303803.9-c171  1.534 -0.655 1.668              25.727 0.131
J013330.15+303803.9-c172  1.042 -1.311 1.674 27.149 0.161             
J013330.15+303803.9-c173  1.615  0.460 1.679 25.380 0.103             
J013330.15+303803.9-c174 -1.659 -0.272 1.681 26.065 0.097 25.078 0.071
J013330.15+303803.9-c175 -1.243  1.136 1.684 25.312 0.042 25.112 0.079
J013330.15+303803.9-c176 -0.351 -1.648 1.685 27.233 0.196             
J013330.15+303803.9-c177 -0.552 -1.599 1.691 27.157 0.232 24.752 0.134
J013330.15+303803.9-c178  0.039  1.691 1.691 26.546 0.110             
J013330.15+303803.9-c179 -1.591 -0.572 1.691 26.307 0.087 25.563 0.074
J013330.15+303803.9-c180  0.944 -1.406 1.693 26.851 0.125 26.206 0.159
J013330.15+303803.9-c181  1.298 -1.101 1.702 27.040 0.103             
J013330.15+303803.9-c182 -1.603  0.587 1.707 25.545 0.176 24.418 0.124
J013330.15+303803.9-c183 -1.436  0.941 1.716 26.864 0.086 26.321 0.105
J013330.15+303803.9-c184 -0.815 -1.512 1.718 26.439 0.114 25.383 0.090
J013330.15+303803.9-c185  1.652  0.475 1.719              24.512 0.098
J013330.15+303803.9-c186 -1.207  1.239 1.729 27.542 0.201             
J013330.15+303803.9-c187 -1.698  0.343 1.732 27.114 0.211 26.004 0.183
J013330.15+303803.9-c188 -1.488 -0.887 1.733 27.578 0.263 26.606 0.235
J013330.15+303803.9-c189  1.710 -0.290 1.734 25.780 0.096 25.551 0.097
J013330.15+303803.9-c190  0.490 -1.672 1.742 25.066 0.090 24.445 0.051
J013330.15+303803.9-c191  1.503 -0.885 1.744 25.889 0.105 25.169 0.069
J013330.15+303803.9-c192 -0.402 -1.705 1.752 26.957 0.103 25.579 0.112
J013330.15+303803.9-c193  1.106  1.364 1.756 26.343 0.104 25.502 0.107
J013330.15+303803.9-c194 -0.818  1.557 1.759 24.616 0.088 23.530 0.055
J013330.15+303803.9-c195 -1.773 -0.157 1.779 24.858 0.102 23.294 0.093
J013330.15+303803.9-c196  1.694  0.546 1.779 24.793 0.158 23.847 0.117
J013330.15+303803.9-c197  0.760 -1.617 1.786              24.799 0.131
J013330.15+303803.9-c198  1.289  1.240 1.789 27.596 0.198             
J013330.15+303803.9-c199  0.409  1.748 1.796 25.589 0.120 24.847 0.069
J013330.15+303803.9-c200 -1.634  0.753 1.799 25.751 0.064 24.450 0.092
J013330.15+303803.9-c201 -1.399  1.140 1.805 25.893 0.151 24.665 0.069
J013330.15+303803.9-c202 -1.767  0.391 1.810 25.929 0.160 25.035 0.104
J013330.15+303803.9-c203 -1.353  1.205 1.812 26.786 0.150             
J013330.15+303803.9-c204  1.417  1.150 1.825 26.818 0.130             
J013330.15+303803.9-c205 -0.110  1.823 1.826 25.353 0.043 24.553 0.052
J013330.15+303803.9-c206  0.128  1.825 1.829 25.582 0.071 24.994 0.081
J013330.15+303803.9-c207 -1.754  0.544 1.837 26.275 0.151 25.692 0.126
J013330.15+303803.9-c208  0.811 -1.649 1.838 24.535 0.070             
J013330.15+303803.9-c209  0.067 -1.838 1.839              24.896 0.089
J013330.15+303803.9-c210  0.583 -1.746 1.841              25.502 0.084
J013330.15+303803.9-c211 -0.362  1.807 1.843 26.807 0.111 25.787 0.111
J013330.15+303803.9-c212 -0.661 -1.723 1.845 24.541 0.083 24.104 0.090
J013330.15+303803.9-c213  1.704  0.735 1.856 25.692 0.097 24.517 0.132
J013330.15+303803.9-c214  1.671 -0.808 1.856 23.490 0.101 22.379 0.060
J013330.15+303803.9-c215  0.316  1.830 1.857 26.500 0.077             
J013330.15+303803.9-c216 -0.886 -1.637 1.862 26.595 0.126             
J013330.15+303803.9-c217 -0.620  1.757 1.863              26.396 0.135
J013330.15+303803.9-c218 -1.064 -1.532 1.865 25.108 0.095 24.471 0.090
J013330.15+303803.9-c219 -1.432 -1.200 1.868 27.251 0.235             
J013330.15+303803.9-c220  0.810 -1.685 1.870              24.653 0.120
J013330.15+303803.9-c221  1.857  0.249 1.874 24.948 0.078 24.366 0.122
J013330.15+303803.9-c222 -0.906  1.642 1.876 27.003 0.151 26.105 0.274
J013330.15+303803.9-c223  1.117  1.512 1.880 27.270 0.174             
J013330.15+303803.9-c224  1.053  1.568 1.888 25.332 0.052 24.809 0.064
J013330.15+303803.9-c225  1.495 -1.169 1.898 25.485 0.073             
J013330.15+303803.9-c226  0.308  1.878 1.903              25.638 0.162
J013330.15+303803.9-c227  1.732 -0.789 1.903 24.950 0.218             
J013330.15+303803.9-c228 -1.054 -1.599 1.915              25.938 0.126
J013330.15+303803.9-c229  0.289 -1.894 1.916 26.707 0.107             
J013330.15+303803.9-c230  1.495 -1.205 1.920              24.076 0.109
J013330.15+303803.9-c231 -1.626 -1.024 1.922              25.583 0.171
J013330.15+303803.9-c232  0.046 -1.922 1.923              25.641 0.120
J013330.15+303803.9-c233  1.087 -1.588 1.924 28.429 0.503             
J013330.15+303803.9-c234  1.886 -0.380 1.924 26.815 0.110             
J013330.15+303803.9-c235 -1.050  1.616 1.927 26.936 0.147             
J013330.15+303803.9-c236 -1.174  1.528 1.927 25.951 0.086 24.783 0.052
J013330.15+303803.9-c237 -1.401 -1.324 1.928 24.616 0.057 23.441 0.053
J013330.15+303803.9-c238  1.817 -0.643 1.928 23.653 0.066 22.429 0.055
J013330.15+303803.9-c239  1.480 -1.248 1.936 25.694 0.173             
J013330.15+303803.9-c240  1.931 -0.172 1.939 26.823 0.122             
J013330.15+303803.9-c241  0.030  1.940 1.940 25.787 0.062 25.204 0.094
J013330.15+303803.9-c242  1.937  0.157 1.943 24.226 0.067 23.193 0.067
J013330.15+303803.9-c243 -1.519  1.224 1.951 25.500 0.171 24.915 0.081
J013330.15+303803.9-c244  0.545 -1.888 1.965 25.178 0.093 24.559 0.069
J013330.15+303803.9-c245  1.482  1.295 1.969 26.216 0.122 25.310 0.071
J013330.15+303803.9-c246  0.337  1.940 1.969 26.459 0.106             
J013330.15+303803.9-c247  1.844  0.710 1.976              25.707 0.087
J013330.15+303803.9-c248  0.731  1.839 1.979              26.179 0.196
J013330.15+303803.9-c249 -1.830  0.769 1.985 26.008 0.085 25.192 0.096
J013330.15+303803.9-c250  0.688  1.866 1.988 26.460 0.266             
J013330.15+303803.9-c251 -1.226 -1.569 1.991 25.145 0.094 23.977 0.045
J013330.15+303803.9-c252 -1.642 -1.133 1.995 26.582 0.089 25.537 0.112
J013330.15+303803.9-c253  0.500  1.935 1.998 26.360 0.111 25.746 0.097
J013330.39+303555.5-c001  0.182 -0.541 0.571 24.090 0.131 23.155 0.144
J013330.39+303555.5-c002 -0.493  0.600 0.777 23.770 0.095 22.560 0.083
J013330.39+303555.5-c003 -0.807  0.398 0.900              21.640 0.048
J013330.39+303555.5-c004 -0.917  0.002 0.917 21.737 0.043 20.630 0.034
J013330.39+303555.5-c005 -0.005  0.981 0.981 23.286 0.093 22.197 0.069
J013330.39+303555.5-c006 -0.433  0.974 1.066 23.934 0.144 22.834 0.095
J013330.39+303555.5-c007  0.507  1.012 1.132 23.780 0.139             
J013330.39+303555.5-c008  1.200  0.121 1.206 24.170 0.136             
J013330.39+303555.5-c009 -1.215  0.169 1.226 23.796 0.144 22.954 0.147
J013330.39+303555.5-c010 -1.265 -0.122 1.271 22.937 0.081 21.412 0.051
J013330.39+303555.5-c011  0.704 -1.171 1.367 24.296 0.184             
J013330.39+303555.5-c012  0.492  1.302 1.392              20.941 0.023
J013330.39+303555.5-c013  0.577  1.354 1.472 22.597 0.086             
J013330.39+303555.5-c014  0.514 -1.415 1.506 23.136 0.102 22.151 0.046
J013330.39+303555.5-c015 -1.374 -0.631 1.512 23.662 0.128             
J013330.39+303555.5-c016  0.549  1.462 1.562              23.174 0.156
J013330.39+303555.5-c017  1.475  0.724 1.643 23.644 0.131             
J013330.39+303555.5-c018  1.044 -1.344 1.702 23.698 0.116 22.328 0.080
J013330.39+303555.5-c019 -1.535  0.741 1.705              22.878 0.105
J013330.39+303555.5-c020 -1.161  1.434 1.845              21.942 0.081
J013330.39+303555.5-c021 -1.517 -1.094 1.871 24.767 0.211             
J013330.39+303555.5-c022 -1.329 -1.389 1.923 24.083 0.157             
J013330.39+303555.5-c023 -1.932 -0.176 1.940              23.226 0.122
J013330.80+303111.3-c001 -0.266 -0.055 0.272 25.407 0.086             
J013330.80+303111.3-c002  0.208 -0.184 0.277 26.392 0.138             
J013330.80+303111.3-c003 -0.067 -0.274 0.282 26.756 0.187             
J013330.80+303111.3-c004  0.235  0.239 0.335 25.029 0.121 24.157 0.052
J013330.80+303111.3-c005  0.090  0.340 0.351 26.429 0.128             
J013330.80+303111.3-c006 -0.291 -0.219 0.364 26.639 0.075             
J013330.80+303111.3-c007 -0.236  0.294 0.377 25.955 0.132             
J013330.80+303111.3-c008  0.254  0.294 0.388 27.253 0.361             
J013330.80+303111.3-c009 -0.339  0.191 0.389 25.065 0.094             
J013330.80+303111.3-c010  0.011 -0.444 0.444 25.587 0.082 25.794 0.096
J013330.80+303111.3-c011 -0.243  0.373 0.445 26.480 0.117             
J013330.80+303111.3-c012 -0.228 -0.401 0.461 26.538 0.086             
J013330.80+303111.3-c013 -0.359 -0.293 0.463 26.411 0.110             
J013330.80+303111.3-c014 -0.448  0.134 0.467 25.826 0.118             
J013330.80+303111.3-c015 -0.473 -0.098 0.484 27.093 0.109             
J013330.80+303111.3-c016  0.069  0.497 0.502 27.007 0.167             
J013330.80+303111.3-c017 -0.463  0.222 0.514 25.356 0.061 24.284 0.094
J013330.80+303111.3-c018  0.474 -0.201 0.515 24.959 0.089             
J013330.80+303111.3-c019  0.534 -0.094 0.542 23.167 0.059 22.977 0.069
J013330.80+303111.3-c020 -0.303 -0.509 0.593 26.874 0.113             
J013330.80+303111.3-c021 -0.015 -0.610 0.610 28.456 0.200             
J013330.80+303111.3-c022 -0.253  0.562 0.616 26.641 0.111             
J013330.80+303111.3-c023 -0.505  0.377 0.630 26.779 0.103             
J013330.80+303111.3-c024  0.236  0.589 0.635 25.409 0.051 24.513 0.070
J013330.80+303111.3-c025 -0.399  0.509 0.647 27.066 0.103             
J013330.80+303111.3-c026 -0.388 -0.556 0.679 26.391 0.083             
J013330.80+303111.3-c027  0.351  0.583 0.681 26.657 0.105             
J013330.80+303111.3-c028  0.215 -0.680 0.713 26.200 0.116             
J013330.80+303111.3-c029 -0.706 -0.159 0.724 26.171 0.080 25.830 0.089
J013330.80+303111.3-c030 -0.062 -0.726 0.729 26.345 0.082 25.764 0.090
J013330.80+303111.3-c031 -0.542 -0.528 0.756 27.020 0.141             
J013330.80+303111.3-c032  0.777 -0.022 0.777 27.920 0.153             
J013330.80+303111.3-c033 -0.824  0.072 0.827 27.451 0.136             
J013330.80+303111.3-c034 -0.789  0.259 0.831 24.823 0.043 23.977 0.057
J013330.80+303111.3-c035  0.100 -0.828 0.834 28.013 0.521             
J013330.80+303111.3-c036  0.369  0.779 0.862 24.701 0.051 23.640 0.057
J013330.80+303111.3-c037 -0.766 -0.399 0.864 27.396 0.152             
J013330.80+303111.3-c038  0.800  0.363 0.879 25.547 0.060 24.955 0.086
J013330.80+303111.3-c039  0.163  0.875 0.890 26.953 0.318             
J013330.80+303111.3-c040 -0.875  0.201 0.898 26.905 0.114             
J013330.80+303111.3-c041 -0.436 -0.789 0.902 27.652 0.156             
J013330.80+303111.3-c042  0.236  0.871 0.902 25.398 0.084 24.705 0.047
J013330.80+303111.3-c043  0.914 -0.120 0.922 25.957 0.089 25.942 0.089
J013330.80+303111.3-c044 -0.232  0.897 0.927 26.585 0.143             
J013330.80+303111.3-c045  0.697 -0.651 0.954 27.197 0.107             
J013330.80+303111.3-c046  0.697  0.667 0.964 27.869 0.126             
J013330.80+303111.3-c047  0.082 -0.967 0.970 23.575 0.050 24.252 0.113
J013330.80+303111.3-c048  0.550  0.816 0.984 28.087 0.270             
J013330.80+303111.3-c049  0.978  0.146 0.989 26.679 0.139             
J013330.80+303111.3-c050 -0.582 -0.812 0.999 26.749 0.064             
J013330.80+303111.3-c051 -0.609  0.816 1.019 26.422 0.058 26.203 0.081
J013330.80+303111.3-c052 -0.800 -0.632 1.019 25.524 0.037 25.428 0.070
J013330.80+303111.3-c053 -0.964  0.357 1.028 26.518 0.108             
J013330.80+303111.3-c054  1.036 -0.013 1.036 26.090 0.056 25.427 0.049
J013330.80+303111.3-c055  0.290  0.999 1.041 27.908 0.263             
J013330.80+303111.3-c056 -0.939 -0.486 1.057 27.802 0.156             
J013330.80+303111.3-c057 -1.058 -0.004 1.058 26.583 0.125             
J013330.80+303111.3-c058  0.590  0.898 1.074 25.588 0.051 24.672 0.054
J013330.80+303111.3-c059  0.624 -0.879 1.078 26.936 0.086             
J013330.80+303111.3-c060 -1.039 -0.370 1.103 26.348 0.093             
J013330.80+303111.3-c061 -0.476  1.005 1.112 27.710 0.145             
J013330.80+303111.3-c062  1.061 -0.340 1.114 24.704 0.117 23.739 0.049
J013330.80+303111.3-c063  0.002 -1.115 1.115 26.940 0.252             
J013330.80+303111.3-c064  1.013  0.465 1.115 27.084 0.133             
J013330.80+303111.3-c065  0.923 -0.625 1.115 26.805 0.128             
J013330.80+303111.3-c066  0.293 -1.086 1.125 27.713 0.197             
J013330.80+303111.3-c067 -0.056  1.125 1.126 26.094 0.068 25.274 0.043
J013330.80+303111.3-c068  1.124  0.123 1.131 25.383 0.088 24.714 0.069
J013330.80+303111.3-c069  0.549 -0.991 1.133 25.599 0.097 24.987 0.074
J013330.80+303111.3-c070 -0.965 -0.600 1.136 27.438 0.139             
J013330.80+303111.3-c071 -1.038  0.530 1.166 27.748 0.252             
J013330.80+303111.3-c072 -1.138  0.258 1.167 27.474 0.125             
J013330.80+303111.3-c073 -0.783  0.866 1.167 26.627 0.078             
J013330.80+303111.3-c074 -1.002  0.604 1.170 25.763 0.088 25.639 0.077
J013330.80+303111.3-c075  1.128 -0.322 1.173 26.807 0.251             
J013330.80+303111.3-c076  0.013 -1.178 1.178 26.733 0.170             
J013330.80+303111.3-c077 -0.228 -1.168 1.190 27.233 0.116             
J013330.80+303111.3-c078 -1.176 -0.262 1.205 27.272 0.123             
J013330.80+303111.3-c079 -0.611  1.045 1.210 26.848 0.108 26.120 0.115
J013330.80+303111.3-c080  0.991  0.695 1.211 25.527 0.088             
J013330.80+303111.3-c081  1.177  0.289 1.212 27.467 0.137             
J013330.80+303111.3-c082  0.340  1.172 1.220 26.694 0.127             
J013330.80+303111.3-c083  0.834 -0.893 1.222 25.896 0.064 25.310 0.107
J013330.80+303111.3-c084 -0.657 -1.032 1.223 25.577 0.203 24.691 0.055
J013330.80+303111.3-c085  1.100 -0.542 1.226 24.873 0.051 24.720 0.033
J013330.80+303111.3-c086 -0.483  1.127 1.227 26.280 0.064 26.102 0.102
J013330.80+303111.3-c087 -0.559 -1.104 1.238 26.914 0.087             
J013330.80+303111.3-c088  1.085  0.606 1.243 25.124 0.073             
J013330.80+303111.3-c089  0.780 -0.971 1.246 27.062 0.126             
J013330.80+303111.3-c090  1.219 -0.314 1.258 24.710 0.050 23.853 0.057
J013330.80+303111.3-c091 -0.786  1.010 1.280 27.455 0.087             
J013330.80+303111.3-c092  0.399 -1.230 1.293 27.456 0.135             
J013330.80+303111.3-c093  0.289  1.263 1.296 26.760 0.111             
J013330.80+303111.3-c094 -0.343  1.251 1.298 27.123 0.118             
J013330.80+303111.3-c095 -1.115  0.679 1.305 26.541 0.124             
J013330.80+303111.3-c096 -0.050 -1.309 1.310 25.926 0.058             
J013330.80+303111.3-c097 -1.318 -0.077 1.320 25.316 0.048 24.539 0.068
J013330.80+303111.3-c098 -0.163  1.312 1.322 27.923 0.227             
J013330.80+303111.3-c099 -1.317  0.121 1.322 27.463 0.219             
J013330.80+303111.3-c100  0.146 -1.318 1.326 27.551 0.115             
J013330.80+303111.3-c101 -0.489 -1.240 1.333 26.571 0.095             
J013330.80+303111.3-c102 -1.326  0.278 1.355 25.190 0.059 24.450 0.052
J013330.80+303111.3-c103  0.637 -1.211 1.368 27.011 0.105             
J013330.80+303111.3-c104 -0.251 -1.353 1.377 25.903 0.058 25.466 0.050
J013330.80+303111.3-c105  0.731  1.182 1.390 23.102 0.086 22.172 0.049
J013330.80+303111.3-c106 -0.002  1.393 1.393 27.441 0.125             
J013330.80+303111.3-c107  1.092 -0.890 1.409 25.135 0.041 24.134 0.049
J013330.80+303111.3-c108  1.194  0.758 1.415 25.008 0.058 24.879 0.062
J013330.80+303111.3-c109 -1.266 -0.636 1.416 24.312 0.109 23.611 0.104
J013330.80+303111.3-c110  1.256 -0.667 1.422 27.377 0.157             
J013330.80+303111.3-c111  1.085  0.922 1.423 27.107 0.130             
J013330.80+303111.3-c112 -1.433  0.048 1.434 26.088 0.088             
J013330.80+303111.3-c113  0.994 -1.056 1.450 25.580 0.058 25.026 0.055
J013330.80+303111.3-c114 -0.298  1.425 1.456 25.939 0.075 25.074 0.087
J013330.80+303111.3-c115 -0.806  1.213 1.457 27.631 0.201             
J013330.80+303111.3-c116 -1.411  0.386 1.463 26.191 0.123             
J013330.80+303111.3-c117  0.766  1.251 1.467 25.876 0.308             
J013330.80+303111.3-c118 -1.465 -0.171 1.475 24.784 0.097 23.537 0.096
J013330.80+303111.3-c119 -1.222  0.831 1.478 24.135 0.061 23.473 0.063
J013330.80+303111.3-c120  1.431 -0.377 1.480 27.273 0.084             
J013330.80+303111.3-c121  1.475  0.176 1.485 27.534 0.112             
J013330.80+303111.3-c122  0.219 -1.469 1.486 25.977 0.067 25.499 0.062
J013330.80+303111.3-c123  0.831 -1.233 1.486 27.822 0.196             
J013330.80+303111.3-c124 -0.726  1.301 1.490 26.046 0.060 25.778 0.108
J013330.80+303111.3-c125  1.376 -0.582 1.494 26.659 0.101 25.594 0.114
J013330.80+303111.3-c126 -1.020  1.106 1.505 27.405 0.189             
J013330.80+303111.3-c127  1.519  0.029 1.520 27.029 0.097             
J013330.80+303111.3-c128 -0.092 -1.521 1.524 26.609 0.126             
J013330.80+303111.3-c129  0.022  1.525 1.525 25.411 0.065 24.805 0.089
J013330.80+303111.3-c130 -1.508 -0.237 1.526 25.262 0.095             
J013330.80+303111.3-c131 -1.436  0.517 1.527 23.233 0.033 21.751 0.035
J013330.80+303111.3-c132  1.394  0.634 1.531 28.548 0.322             
J013330.80+303111.3-c133  0.453  1.464 1.532 27.409 0.126             
J013330.80+303111.3-c134  1.242 -0.909 1.539 25.379 0.133 24.971 0.066
J013330.80+303111.3-c135 -1.547  0.102 1.550 26.956 0.130             
J013330.80+303111.3-c136  1.086  1.138 1.573 25.762 0.067 25.034 0.056
J013330.80+303111.3-c137 -0.989 -1.224 1.574 25.531 0.384             
J013330.80+303111.3-c138  0.810 -1.361 1.584 25.916 0.067 24.968 0.076
J013330.80+303111.3-c139 -1.050 -1.188 1.586 23.090 0.053 22.843 0.072
J013330.80+303111.3-c140  1.469 -0.622 1.596 26.869 0.085             
J013330.80+303111.3-c141 -1.001  1.245 1.598 25.705 0.086 25.624 0.111
J013330.80+303111.3-c142 -0.635  1.470 1.601 26.765 0.112             
J013330.80+303111.3-c143 -0.765  1.419 1.612 25.601 0.061 25.343 0.077
J013330.80+303111.3-c144  1.381  0.832 1.612 26.561 0.079             
J013330.80+303111.3-c145  0.067 -1.622 1.623 25.766 0.109 25.662 0.111
J013330.80+303111.3-c146  0.802  1.415 1.626 27.372 0.079             
J013330.80+303111.3-c147  0.639  1.506 1.636 26.477 0.089 25.844 0.091
J013330.80+303111.3-c148  0.990 -1.326 1.655 25.487 0.042 25.313 0.076
J013330.80+303111.3-c149  1.348  0.963 1.657 26.800 0.139             
J013330.80+303111.3-c150  0.536 -1.571 1.660 25.837 0.042 25.070 0.074
J013330.80+303111.3-c151  1.040  1.296 1.662 26.921 0.126             
J013330.80+303111.3-c152  1.666 -0.094 1.669 27.746 0.155             
J013330.80+303111.3-c153 -1.419 -0.942 1.703 27.487 0.200             
J013330.80+303111.3-c154 -0.675  1.565 1.704 26.033 0.058             
J013330.80+303111.3-c155 -1.144 -1.276 1.714 23.415 0.067             
J013330.80+303111.3-c156  1.634 -0.523 1.716 26.992 0.098             
J013330.80+303111.3-c157  1.714  0.120 1.718 27.555 0.159             
J013330.80+303111.3-c158  1.633  0.545 1.722 25.337 0.093 24.643 0.095
J013330.80+303111.3-c159  1.022  1.397 1.731 26.975 0.150             
J013330.80+303111.3-c160  1.714  0.302 1.741 26.520 0.073 26.012 0.149
J013330.80+303111.3-c161 -0.465 -1.682 1.745 20.907 0.052 21.195 0.039
J013330.80+303111.3-c162  1.087 -1.366 1.745 26.849 0.104             
J013330.80+303111.3-c163  0.579  1.647 1.745 26.852 0.094             
J013330.80+303111.3-c164  1.701 -0.429 1.754 27.215 0.094             
J013330.80+303111.3-c165 -1.730 -0.294 1.755 24.499 0.054 23.844 0.027
J013330.80+303111.3-c166 -0.883 -1.521 1.759 26.758 0.101             
J013330.80+303111.3-c167 -1.357 -1.121 1.760 25.348 0.060 25.209 0.059
J013330.80+303111.3-c168 -1.758  0.131 1.763 28.068 0.174             
J013330.80+303111.3-c169  1.418  1.064 1.773 24.545 0.044 23.771 0.041
J013330.80+303111.3-c170  0.952  1.500 1.776 25.433 0.081 24.984 0.069
J013330.80+303111.3-c171 -1.701  0.524 1.780 27.553 0.119             
J013330.80+303111.3-c172 -1.338  1.179 1.783 27.416 0.169             
J013330.80+303111.3-c173 -1.708 -0.579 1.803 26.904 0.105             
J013330.80+303111.3-c174  0.696  1.666 1.805 25.583 0.037 24.723 0.049
J013330.80+303111.3-c175  0.359 -1.787 1.823 26.019 0.063 25.952 0.106
J013330.80+303111.3-c176  1.651 -0.797 1.833 23.347 0.036 22.117 0.042
J013330.80+303111.3-c177 -0.786  1.662 1.839 26.937 0.127             
J013330.80+303111.3-c178 -0.983  1.555 1.840 26.783 0.112             
J013330.80+303111.3-c179  1.434 -1.155 1.841 24.764 0.076 24.264 0.128
J013330.80+303111.3-c180  0.513  1.775 1.847 25.988 0.047 25.164 0.066
J013330.80+303111.3-c181 -0.579  1.754 1.848 25.553 0.073 24.759 0.056
J013330.80+303111.3-c182  0.824  1.658 1.852 27.415 0.137             
J013330.80+303111.3-c183 -1.805  0.456 1.862 27.439 0.110             
J013330.80+303111.3-c184  1.362  1.288 1.875 26.351 0.081 25.598 0.069
J013330.80+303111.3-c185  0.502 -1.806 1.875 26.674 0.072             
J013330.80+303111.3-c186 -1.632  0.938 1.883 25.120 0.140 24.602 0.067
J013330.80+303111.3-c187 -1.187  1.487 1.902 25.550 0.161             
J013330.80+303111.3-c188  1.771  0.697 1.903 25.623 0.123 25.009 0.083
J013330.80+303111.3-c189  1.596 -1.050 1.911 26.444 0.078             
J013330.80+303111.3-c190 -0.479  1.853 1.914 26.880 0.132             
J013330.80+303111.3-c191  1.616  1.037 1.920 26.754 0.117             
J013330.80+303111.3-c192  0.174 -1.915 1.923 26.969 0.106             
J013330.80+303111.3-c193  0.222  1.919 1.932 26.820 0.161             
J013330.80+303111.3-c194  0.698 -1.802 1.932 25.388 0.047 24.687 0.056
J013330.80+303111.3-c195  1.926 -0.165 1.933 22.153 0.062             
J013330.80+303111.3-c196 -1.930  0.247 1.946 25.437 0.059 25.386 0.068
J013330.80+303111.3-c197 -0.693  1.818 1.946 28.074 0.205             
J013330.80+303111.3-c198 -1.177  1.550 1.947 23.763 0.071 23.575 0.059
J013330.80+303111.3-c199 -0.692 -1.828 1.954 27.129 0.166 26.208 0.116
J013330.80+303111.3-c200  0.002 -1.958 1.958 27.571 0.128             
J013330.80+303111.3-c201  1.166 -1.579 1.963 27.851 0.163             
J013330.80+303111.3-c202  1.849 -0.677 1.969 25.579 0.055 24.602 0.042
J013330.80+303111.3-c203 -1.752 -0.899 1.969 26.941 0.092             
J013330.80+303111.3-c204 -1.985  0.063 1.986 27.337 0.140             
J013330.80+303111.3-c205  1.985  0.197 1.995 25.169 0.077             
J013330.80+303111.3-c206 -1.919 -0.551 1.997 27.815 0.304             
J013330.80+303111.3-c207 -0.993  1.735 1.999 25.762 0.100             
J013330.94+303051.1-c001 -0.038  0.033 0.051 22.426 0.099             
J013330.94+303051.1-c002 -0.068  0.268 0.277 26.494 0.134 26.318 0.129
J013330.94+303051.1-c003 -0.259  0.210 0.333 25.368 0.129 24.521 0.080
J013330.94+303051.1-c004  0.156  0.321 0.357 26.912 0.130             
J013330.94+303051.1-c005  0.301  0.193 0.358 25.848 0.065 25.256 0.043
J013330.94+303051.1-c006  0.363 -0.233 0.432 26.906 0.080             
J013330.94+303051.1-c007  0.185 -0.429 0.468 27.686 0.118             
J013330.94+303051.1-c008 -0.215  0.433 0.483 27.092 0.108             
J013330.94+303051.1-c009  0.306  0.391 0.497 26.102 0.308             
J013330.94+303051.1-c010 -0.349 -0.377 0.514 27.026 0.078             
J013330.94+303051.1-c011 -0.463 -0.229 0.517 25.329 0.046 24.675 0.038
J013330.94+303051.1-c012  0.065  0.518 0.522 26.782 0.097             
J013330.94+303051.1-c013  0.523 -0.063 0.527 26.407 0.110             
J013330.94+303051.1-c014  0.501  0.231 0.551 26.795 0.070             
J013330.94+303051.1-c015  0.311  0.470 0.563 24.089 0.213 22.769 0.028
J013330.94+303051.1-c016 -0.105  0.573 0.583 26.778 0.127             
J013330.94+303051.1-c017 -0.315  0.499 0.590 25.397 0.046 24.650 0.055
J013330.94+303051.1-c018  0.278 -0.526 0.594 25.529 0.044 24.788 0.074
J013330.94+303051.1-c019  0.596  0.052 0.598 24.522 0.063 24.242 0.067
J013330.94+303051.1-c020 -0.180 -0.587 0.614 26.300 0.081             
J013330.94+303051.1-c021 -0.622 -0.070 0.626 25.710 0.170 24.330 0.053
J013330.94+303051.1-c022  0.121 -0.621 0.633 27.164 0.202             
J013330.94+303051.1-c023  0.232  0.598 0.642 26.332 0.086             
J013330.94+303051.1-c024 -0.548  0.377 0.665 26.378 0.097 26.264 0.174
J013330.94+303051.1-c025 -0.673 -0.174 0.695 26.747 0.093             
J013330.94+303051.1-c026  0.342 -0.619 0.707 27.789 0.232             
J013330.94+303051.1-c027 -0.702 -0.092 0.708 27.159 0.382             
J013330.94+303051.1-c028  0.615 -0.434 0.753 26.212 0.092 25.655 0.097
J013330.94+303051.1-c029  0.183  0.754 0.776 26.798 0.124             
J013330.94+303051.1-c030 -0.206  0.755 0.782 23.120 0.117 22.769 0.111
J013330.94+303051.1-c031 -0.781  0.153 0.796 26.627 0.115             
J013330.94+303051.1-c032 -0.685 -0.415 0.801 27.827 0.170             
J013330.94+303051.1-c033 -0.803  0.049 0.805 25.424 0.075 24.526 0.079
J013330.94+303051.1-c034 -0.172  0.806 0.824 25.294 0.237             
J013330.94+303051.1-c035 -0.297  0.777 0.832 24.678 0.130             
J013330.94+303051.1-c036  0.141  0.826 0.838 27.999 0.188             
J013330.94+303051.1-c037  0.631  0.552 0.839 27.298 0.128             
J013330.94+303051.1-c038  0.029 -0.864 0.865 27.609 0.129             
J013330.94+303051.1-c039 -0.826 -0.261 0.866 26.670 0.102             
J013330.94+303051.1-c040 -0.694  0.539 0.878 26.256 0.060 25.486 0.093
J013330.94+303051.1-c041 -0.881 -0.091 0.885 26.157 0.065             
J013330.94+303051.1-c042  0.897  0.159 0.911 23.628 0.058 23.100 0.069
J013330.94+303051.1-c043  0.886 -0.226 0.914 25.313 0.073 24.782 0.038
J013330.94+303051.1-c044  0.446 -0.799 0.915 27.233 0.127             
J013330.94+303051.1-c045 -0.782 -0.509 0.933 27.735 0.131             
J013330.94+303051.1-c046 -0.809  0.490 0.945 26.169 0.054 26.382 0.200
J013330.94+303051.1-c047  0.156  0.941 0.954 26.155 0.093 25.320 0.039
J013330.94+303051.1-c048  0.251 -0.921 0.955 24.980 0.075 24.551 0.120
J013330.94+303051.1-c049 -0.578 -0.797 0.985 26.580 0.085             
J013330.94+303051.1-c050  0.882 -0.448 0.989 24.970 0.181 24.406 0.069
J013330.94+303051.1-c051  0.837  0.541 0.996 27.094 0.156             
J013330.94+303051.1-c052  0.644  0.772 1.005 26.118 0.057 25.526 0.094
J013330.94+303051.1-c053  0.906  0.447 1.010 25.855 0.056 25.042 0.048
J013330.94+303051.1-c054  0.676 -0.764 1.020 26.956 0.114             
J013330.94+303051.1-c055  0.218  0.999 1.023 27.864 0.278             
J013330.94+303051.1-c056 -1.024 -0.104 1.030 27.067 0.134             
J013330.94+303051.1-c057  0.203 -1.009 1.030 27.317 0.183             
J013330.94+303051.1-c058  0.471 -0.936 1.048 26.183 0.108             
J013330.94+303051.1-c059 -0.183  1.039 1.055 27.299 0.143             
J013330.94+303051.1-c060  1.052 -0.137 1.061 25.148 0.041 24.449 0.052
J013330.94+303051.1-c061  0.891  0.593 1.070 25.600 0.125 24.787 0.101
J013330.94+303051.1-c062  1.051  0.318 1.098 25.742 0.094 25.105 0.091
J013330.94+303051.1-c063 -0.470 -0.995 1.101 23.736 0.071 23.618 0.032
J013330.94+303051.1-c064 -0.820 -0.743 1.107 26.541 0.164             
J013330.94+303051.1-c065 -0.271  1.085 1.118 26.168 0.080             
J013330.94+303051.1-c066 -0.503  1.010 1.128 27.030 0.098             
J013330.94+303051.1-c067 -1.049 -0.430 1.133 26.280 0.082             
J013330.94+303051.1-c068  0.937  0.645 1.137 27.305 0.194             
J013330.94+303051.1-c069  0.106 -1.139 1.144 25.746 0.058             
J013330.94+303051.1-c070 -0.819  0.818 1.158 27.509 0.184             
J013330.94+303051.1-c071  0.486 -1.059 1.165 27.509 0.136             
J013330.94+303051.1-c072 -1.163  0.176 1.176 24.450 0.039 23.572 0.032
J013330.94+303051.1-c073 -0.673 -0.971 1.182 22.966 0.058 21.537 0.043
J013330.94+303051.1-c074 -0.270 -1.156 1.187 24.970 0.087 24.067 0.105
J013330.94+303051.1-c075  1.149 -0.310 1.190 25.288 0.046 25.170 0.085
J013330.94+303051.1-c076  0.740  0.937 1.194 25.717 0.069 25.666 0.068
J013330.94+303051.1-c077 -0.649  1.008 1.199 26.449 0.071 25.644 0.050
J013330.94+303051.1-c078  0.926  0.792 1.218 24.949 0.057 24.596 0.108
J013330.94+303051.1-c079  0.443 -1.154 1.237 26.331 0.069             
J013330.94+303051.1-c080 -1.033 -0.684 1.239 25.114 0.067 24.342 0.050
J013330.94+303051.1-c081  0.318  1.203 1.244 26.730 0.106             
J013330.94+303051.1-c082  1.172  0.421 1.246 27.265 0.325             
J013330.94+303051.1-c083  1.250 -0.005 1.250 27.706 0.171             
J013330.94+303051.1-c084 -0.730 -1.015 1.251 24.746 0.251             
J013330.94+303051.1-c085 -1.148  0.519 1.260 27.391 0.147             
J013330.94+303051.1-c086 -0.203 -1.245 1.262 25.042 0.060 24.364 0.071
J013330.94+303051.1-c087  0.235 -1.261 1.283 24.538 0.053 23.409 0.090
J013330.94+303051.1-c088  0.948 -0.868 1.285 23.250 0.053 22.250 0.041
J013330.94+303051.1-c089  0.167  1.278 1.289 26.767 0.097             
J013330.94+303051.1-c090  0.671  1.102 1.291 26.986 0.132             
J013330.94+303051.1-c091 -0.385  1.240 1.299 25.461 0.057             
J013330.94+303051.1-c092 -1.279 -0.227 1.299 27.311 0.096             
J013330.94+303051.1-c093  0.138 -1.299 1.306 25.550 0.092             
J013330.94+303051.1-c094  0.834  1.006 1.307 26.332 0.104 25.740 0.139
J013330.94+303051.1-c095 -0.042  1.317 1.317 25.688 0.167             
J013330.94+303051.1-c096  1.137 -0.667 1.318 25.638 0.049 24.887 0.054
J013330.94+303051.1-c097 -0.886 -0.977 1.319 25.748 0.058 24.615 0.075
J013330.94+303051.1-c098 -1.258  0.395 1.319 26.362 0.072             
J013330.94+303051.1-c099  1.307 -0.254 1.331 26.601 0.097             
J013330.94+303051.1-c100 -0.997 -0.898 1.342 26.124 0.072             
J013330.94+303051.1-c101 -1.134  0.725 1.346 27.696 0.160             
J013330.94+303051.1-c102  0.587  1.220 1.354 24.854 0.062 24.748 0.059
J013330.94+303051.1-c103 -0.273  1.329 1.356 24.840 0.062 23.859 0.081
J013330.94+303051.1-c104  1.254 -0.518 1.357 26.727 0.106             
J013330.94+303051.1-c105 -0.811  1.093 1.361 25.717 0.051             
J013330.94+303051.1-c106 -1.364 -0.041 1.365 25.449 0.044 24.837 0.065
J013330.94+303051.1-c107  1.283  0.483 1.371 23.887 0.073 23.149 0.120
J013330.94+303051.1-c108  0.406 -1.310 1.372 27.073 0.130             
J013330.94+303051.1-c109 -0.036 -1.381 1.381 25.679 0.075 24.881 0.065
J013330.94+303051.1-c110  0.837  1.132 1.408 25.479 0.094             
J013330.94+303051.1-c111  1.160 -0.804 1.411 26.361 0.221             
J013330.94+303051.1-c112 -1.186 -0.764 1.411 25.797 0.077 25.594 0.107
J013330.94+303051.1-c113  1.407 -0.167 1.417 27.402 0.155             
J013330.94+303051.1-c114 -1.098  0.904 1.423 27.697 0.184             
J013330.94+303051.1-c115 -1.406  0.224 1.424 27.780 0.206             
J013330.94+303051.1-c116  0.505  1.336 1.429 27.602 0.151             
J013330.94+303051.1-c117 -1.265 -0.666 1.430 26.599 0.109             
J013330.94+303051.1-c118  0.079  1.462 1.465 23.627 0.050 22.617 0.053
J013330.94+303051.1-c119  1.195 -0.853 1.469 26.006 0.174 24.577 0.041
J013330.94+303051.1-c120 -0.216  1.458 1.474 26.866 0.117             
J013330.94+303051.1-c121 -0.821  1.230 1.479 25.337 0.054 24.442 0.078
J013330.94+303051.1-c122  0.697  1.305 1.479 25.311 0.074 24.812 0.086
J013330.94+303051.1-c123 -0.780 -1.268 1.489 26.733 0.144             
J013330.94+303051.1-c124 -0.681  1.336 1.500 26.412 0.403             
J013330.94+303051.1-c125 -0.627  1.379 1.515 25.691 0.082 24.754 0.055
J013330.94+303051.1-c126 -0.671 -1.360 1.517 25.505 0.061 24.787 0.053
J013330.94+303051.1-c127  1.081 -1.066 1.518 25.842 0.129             
J013330.94+303051.1-c128  0.612 -1.410 1.537 26.319 0.095             
J013330.94+303051.1-c129 -1.421  0.589 1.538 24.473 0.060 23.874 0.046
J013330.94+303051.1-c130 -0.233 -1.532 1.550 23.091 0.034 21.866 0.030
J013330.94+303051.1-c131  1.549  0.090 1.551 26.831 0.131             
J013330.94+303051.1-c132 -1.573  0.142 1.579 28.122 0.448             
J013330.94+303051.1-c133 -1.416 -0.724 1.591 26.775 0.112             
J013330.94+303051.1-c134  1.375  0.814 1.598 25.133 0.048             
J013330.94+303051.1-c135  0.047 -1.600 1.600 26.841 0.106             
J013330.94+303051.1-c136  1.560 -0.366 1.602 26.824 0.105             
J013330.94+303051.1-c137  0.518 -1.525 1.610 26.084 0.081 25.080 0.072
J013330.94+303051.1-c138 -1.548  0.473 1.619 26.635 0.159             
J013330.94+303051.1-c139  0.851 -1.379 1.620 25.171 0.052 24.661 0.043
J013330.94+303051.1-c140  1.605 -0.255 1.626 25.973 0.064 25.706 0.133
J013330.94+303051.1-c141 -1.626  0.069 1.628 26.637 0.104 26.114 0.096
J013330.94+303051.1-c142  1.460 -0.727 1.631 27.253 0.127             
J013330.94+303051.1-c143 -0.223  1.622 1.638 27.515 0.116             
J013330.94+303051.1-c144  1.216 -1.103 1.642 25.870 0.058 24.846 0.064
J013330.94+303051.1-c145  1.459  0.755 1.643 25.591 0.084             
J013330.94+303051.1-c146 -1.265  1.054 1.647 27.269 0.172             
J013330.94+303051.1-c147 -1.434  0.812 1.648 25.954 0.179             
J013330.94+303051.1-c148 -0.774  1.493 1.681 26.394 0.073             
J013330.94+303051.1-c149  1.212  1.173 1.686 26.929 0.138             
J013330.94+303051.1-c150 -1.586 -0.584 1.690 27.248 0.120             
J013330.94+303051.1-c151 -0.447 -1.637 1.697 27.610 0.148             
J013330.94+303051.1-c152  0.663 -1.578 1.712 25.493 0.069 24.802 0.066
J013330.94+303051.1-c153  1.712 -0.082 1.714 26.498 0.123             
J013330.94+303051.1-c154  0.623  1.602 1.719 26.661 0.127             
J013330.94+303051.1-c155 -1.486  0.893 1.734 25.464 0.110             
J013330.94+303051.1-c156  1.671 -0.507 1.746 27.121 0.118             
J013330.94+303051.1-c157 -0.564  1.656 1.750 28.047 0.251             
J013330.94+303051.1-c158  0.249 -1.733 1.751 27.000 0.121             
J013330.94+303051.1-c159 -0.726 -1.600 1.757 26.182 0.061 26.097 0.070
J013330.94+303051.1-c160  1.741 -0.280 1.763 27.573 0.136             
J013330.94+303051.1-c161 -1.649  0.628 1.764 26.544 0.114             
J013330.94+303051.1-c162 -1.548  0.854 1.768 25.281 0.191 23.528 0.078
J013330.94+303051.1-c163 -1.620 -0.724 1.774 27.543 0.155             
J013330.94+303051.1-c164 -1.284  1.234 1.781 25.989 0.058 25.656 0.114
J013330.94+303051.1-c165  1.713  0.494 1.783 25.512 0.116 24.532 0.059
J013330.94+303051.1-c166  0.470  1.728 1.790 27.069 0.169             
J013330.94+303051.1-c167  1.785 -0.196 1.795 27.015 0.130             
J013330.94+303051.1-c168 -0.924  1.547 1.802 26.564 0.095             
J013330.94+303051.1-c169 -0.187 -1.793 1.803 26.696 0.066             
J013330.94+303051.1-c170  0.857 -1.591 1.807 25.034 0.036 25.214 0.072
J013330.94+303051.1-c171 -1.598 -0.843 1.807 24.909 0.049 23.921 0.039
J013330.94+303051.1-c172 -0.773  1.642 1.815 27.463 0.099             
J013330.94+303051.1-c173  0.202  1.816 1.827 26.919 0.288             
J013330.94+303051.1-c174  0.960  1.561 1.832 27.886 0.185             
J013330.94+303051.1-c175 -0.171  1.827 1.835 26.685 0.099             
J013330.94+303051.1-c176 -1.173  1.412 1.836 25.938 0.073 25.720 0.126
J013330.94+303051.1-c177 -1.371 -1.251 1.855 25.285 0.040 24.889 0.051
J013330.94+303051.1-c178  1.646 -0.917 1.884 27.155 0.092             
J013330.94+303051.1-c179 -1.883  0.074 1.885 27.383 0.083             
J013330.94+303051.1-c180  0.189  1.882 1.891 25.603 0.067 24.499 0.059
J013330.94+303051.1-c181 -1.461  1.204 1.893 27.334 0.236             
J013330.94+303051.1-c182 -1.705  0.840 1.901 27.576 0.109             
J013330.94+303051.1-c183  1.908 -0.081 1.910 26.588 0.063             
J013330.94+303051.1-c184  1.885  0.329 1.913 25.831 0.105 25.749 0.117
J013330.94+303051.1-c185  1.295  1.408 1.914 27.334 0.118             
J013330.94+303051.1-c186 -0.550 -1.837 1.918 28.090 0.212             
J013330.94+303051.1-c187  0.527  1.846 1.919 27.146 0.144             
J013330.94+303051.1-c188  1.104 -1.574 1.923 22.738 0.054 22.736 0.030
J013330.94+303051.1-c189  0.497 -1.871 1.936 27.493 0.143             
J013330.94+303051.1-c190 -0.325  1.915 1.943 25.229 0.073 24.608 0.058
J013330.94+303051.1-c191 -0.777  1.786 1.948 26.334 0.088             
J013330.94+303051.1-c192 -1.277  1.472 1.948 26.206 0.064             
J013330.94+303051.1-c193 -0.839 -1.759 1.949 27.504 0.112             
J013330.94+303051.1-c194 -1.677  1.008 1.957 26.359 0.062             
J013330.94+303051.1-c195 -1.160 -1.578 1.958 27.047 0.109             
J013330.94+303051.1-c196 -0.053 -1.964 1.965 26.764 0.121             
J013330.94+303051.1-c197  1.862  0.639 1.968 25.187 0.065 25.066 0.074
J013330.94+303051.1-c198 -1.870 -0.616 1.969 27.683 0.175             
J013330.94+303051.1-c199  1.975  0.036 1.975 26.954 0.089             
J013330.94+303051.1-c200 -1.405 -1.388 1.975 26.700 0.139             
J013330.94+303051.1-c201  0.374 -1.946 1.982 27.245 0.127             
J013330.94+303051.1-c202  0.880 -1.779 1.985 26.416 0.145             
J013330.94+303051.1-c203  1.908 -0.557 1.988 27.925 0.159             
J013330.94+303051.1-c204 -1.042 -1.695 1.990 26.823 0.087             
J013331.07+303143.5-c001  0.004  0.087 0.087 21.117 0.149             
J013331.07+303143.5-c002  0.383  0.048 0.386 25.639 0.129             
J013331.07+303143.5-c003 -0.427  0.028 0.428 25.345 0.152             
J013331.07+303143.5-c004  0.134 -0.407 0.429 25.752 0.151             
J013331.07+303143.5-c005  0.292  0.387 0.485 26.124 0.192             
J013331.07+303143.5-c006  0.000 -0.500 0.500 26.212 0.185 25.037 0.143
J013331.07+303143.5-c007  0.063  0.512 0.516 25.330 0.132 24.952 0.132
J013331.07+303143.5-c008 -0.517  0.101 0.527 26.990 0.212             
J013331.07+303143.5-c009  0.345 -0.409 0.534 26.840 0.154             
J013331.07+303143.5-c010  0.424 -0.343 0.545 25.258 0.059 24.500 0.056
J013331.07+303143.5-c011  0.571 -0.058 0.574 25.079 0.069 24.693 0.119
J013331.07+303143.5-c012 -0.428 -0.426 0.604 25.018 0.056 24.944 0.058
J013331.07+303143.5-c013 -0.530  0.411 0.671 27.634 0.200             
J013331.07+303143.5-c014 -0.680  0.026 0.680 25.139 0.081 24.231 0.064
J013331.07+303143.5-c015  0.449  0.522 0.688 23.886 0.041 23.772 0.057
J013331.07+303143.5-c016 -0.617  0.314 0.692 25.528 0.068 24.770 0.050
J013331.07+303143.5-c017  0.320 -0.632 0.708 25.812 0.060 25.633 0.096
J013331.07+303143.5-c018  0.729 -0.096 0.736 26.137 0.080             
J013331.07+303143.5-c019 -0.203  0.712 0.740 27.371 0.116             
J013331.07+303143.5-c020  0.002  0.749 0.749 25.699 0.089 25.566 0.083
J013331.07+303143.5-c021  0.575 -0.482 0.750 25.110 0.100 24.587 0.053
J013331.07+303143.5-c022 -0.148 -0.747 0.761 27.267 0.157             
J013331.07+303143.5-c023  0.464 -0.635 0.786 26.127 0.115             
J013331.07+303143.5-c024 -0.762 -0.244 0.800 25.757 0.053 25.688 0.071
J013331.07+303143.5-c025 -0.015 -0.803 0.803 26.361 0.114 25.540 0.082
J013331.07+303143.5-c026 -0.864  0.080 0.867 25.759 0.121 25.102 0.101
J013331.07+303143.5-c027  0.666  0.565 0.873 27.248 0.104             
J013331.07+303143.5-c028 -0.002  0.876 0.876 26.857 0.139             
J013331.07+303143.5-c029  0.881 -0.007 0.881 25.006 0.046 24.911 0.078
J013331.07+303143.5-c030  0.827 -0.314 0.884 27.041 0.145             
J013331.07+303143.5-c031  0.004 -0.890 0.890 27.000 0.160             
J013331.07+303143.5-c032  0.486 -0.745 0.890 27.037 0.144             
J013331.07+303143.5-c033 -0.677  0.642 0.933 25.588 0.080 24.739 0.049
J013331.07+303143.5-c034 -0.265 -0.902 0.940 26.800 0.143             
J013331.07+303143.5-c035  0.101  0.970 0.975 27.252 0.155             
J013331.07+303143.5-c036  0.757 -0.646 0.995 26.103 0.062 25.067 0.083
J013331.07+303143.5-c037  0.973 -0.210 0.996 26.990 0.133             
J013331.07+303143.5-c038  0.402 -0.927 1.011 27.576 0.197             
J013331.07+303143.5-c039 -0.914 -0.437 1.013 27.109 0.148             
J013331.07+303143.5-c040  0.651 -0.796 1.028 27.568 0.206             
J013331.07+303143.5-c041  0.547  0.881 1.037 27.925 0.252             
J013331.07+303143.5-c042  0.934  0.459 1.041 26.830 0.115             
J013331.07+303143.5-c043  0.302  0.999 1.044 26.050 0.060             
J013331.07+303143.5-c044 -1.067 -0.028 1.068 27.262 0.130             
J013331.07+303143.5-c045 -0.823 -0.690 1.074 24.300 0.062 23.476 0.052
J013331.07+303143.5-c046  0.513  0.966 1.094 27.521 0.170             
J013331.07+303143.5-c047 -1.044  0.336 1.097 26.689 0.101             
J013331.07+303143.5-c048  0.001  1.099 1.099 26.540 0.141             
J013331.07+303143.5-c049 -0.818  0.756 1.114 27.264 0.146             
J013331.07+303143.5-c050 -0.023 -1.126 1.126 26.055 0.091             
J013331.07+303143.5-c051  1.131  0.015 1.131 24.978 0.063 24.271 0.052
J013331.07+303143.5-c052 -0.305 -1.102 1.144 26.026 0.065             
J013331.07+303143.5-c053 -0.574  1.003 1.155 26.731 0.112 25.830 0.129
J013331.07+303143.5-c054  0.875  0.759 1.159 27.944 0.202             
J013331.07+303143.5-c055  0.371  1.111 1.171 26.960 0.120             
J013331.07+303143.5-c056  1.173 -0.119 1.179 25.633 0.081             
J013331.07+303143.5-c057  1.148 -0.285 1.183 25.234 0.056 24.477 0.057
J013331.07+303143.5-c058  0.814  0.860 1.184 27.591 0.160             
J013331.07+303143.5-c059  0.300 -1.161 1.199 26.919 0.075             
J013331.07+303143.5-c060  0.986 -0.694 1.206 27.283 0.165             
J013331.07+303143.5-c061 -0.436 -1.134 1.215 26.999 0.159             
J013331.07+303143.5-c062  0.158 -1.212 1.222 25.508 0.087             
J013331.07+303143.5-c063 -0.714 -0.996 1.226 26.292 0.095 26.470 0.121
J013331.07+303143.5-c064 -0.190  1.214 1.229 26.796 0.098             
J013331.07+303143.5-c065 -0.871 -0.892 1.246 26.645 0.144             
J013331.07+303143.5-c066 -0.460  1.159 1.247 27.509 0.128             
J013331.07+303143.5-c067 -1.180 -0.425 1.254 27.516 0.185             
J013331.07+303143.5-c068 -1.255 -0.060 1.257 27.500 0.116             
J013331.07+303143.5-c069  1.151  0.512 1.260 27.415 0.173             
J013331.07+303143.5-c070  0.396  1.198 1.262 26.549 0.134             
J013331.07+303143.5-c071  0.607  1.122 1.275 25.205 0.061 24.617 0.069
J013331.07+303143.5-c072 -0.112  1.297 1.302 25.418 0.068 24.509 0.073
J013331.07+303143.5-c073  1.287  0.246 1.310 26.708 0.080 26.061 0.111
J013331.07+303143.5-c074  0.847 -1.000 1.310 26.346 0.112             
J013331.07+303143.5-c075 -0.818  1.038 1.321 23.947 0.076 23.697 0.061
J013331.07+303143.5-c076  0.236 -1.306 1.327 25.149 0.048 24.222 0.104
J013331.07+303143.5-c077  1.079  0.780 1.331 26.977 0.225             
J013331.07+303143.5-c078 -0.299 -1.302 1.336 25.642 0.064 25.162 0.067
J013331.07+303143.5-c079 -0.508  1.250 1.349 26.949 0.070 26.129 0.103
J013331.07+303143.5-c080  1.025  0.884 1.354 26.703 0.117             
J013331.07+303143.5-c081 -1.302  0.411 1.365 25.566 0.077 24.782 0.072
J013331.07+303143.5-c082 -0.836  1.112 1.391 26.228 0.199             
J013331.07+303143.5-c083 -1.393 -0.082 1.395 26.763 0.105             
J013331.07+303143.5-c084  0.910 -1.061 1.398 24.769 0.091 23.641 0.083
J013331.07+303143.5-c085  1.153  0.817 1.413 25.523 0.086 24.488 0.043
J013331.07+303143.5-c086  0.495 -1.327 1.416 27.144 0.132             
J013331.07+303143.5-c087 -0.388 -1.368 1.422 27.556 0.149             
J013331.07+303143.5-c088  1.073 -0.958 1.439 27.795 0.198             
J013331.07+303143.5-c089  0.011  1.440 1.440 25.048 0.122             
J013331.07+303143.5-c090 -1.412  0.297 1.443 26.623 0.166             
J013331.07+303143.5-c091 -1.130 -0.900 1.444 25.445 0.134             
J013331.07+303143.5-c092 -0.245 -1.454 1.474 26.415 0.126             
J013331.07+303143.5-c093  0.335  1.437 1.475 25.961 0.059 24.909 0.063
J013331.07+303143.5-c094  1.452 -0.297 1.482 27.544 0.076             
J013331.07+303143.5-c095  1.366 -0.592 1.489 26.055 0.154             
J013331.07+303143.5-c096  1.430  0.450 1.499 27.539 0.169             
J013331.07+303143.5-c097  1.510 -0.015 1.511 27.215 0.145             
J013331.07+303143.5-c098  0.811 -1.275 1.511 24.975 0.064 24.268 0.039
J013331.07+303143.5-c099  0.499  1.432 1.516 25.714 0.095             
J013331.07+303143.5-c100 -1.511  0.143 1.517 27.447 0.127             
J013331.07+303143.5-c101  0.816  1.280 1.518 26.434 0.089             
J013331.07+303143.5-c102 -1.150  0.995 1.521 27.986 0.233             
J013331.07+303143.5-c103 -1.339  0.749 1.534 25.456 0.099 24.330 0.042
J013331.07+303143.5-c104  0.651 -1.393 1.537 26.742 0.089             
J013331.07+303143.5-c105  1.459 -0.501 1.543 25.231 0.054 24.381 0.045
J013331.07+303143.5-c106 -1.422 -0.614 1.549 26.937 0.155             
J013331.07+303143.5-c107 -1.316  0.820 1.550 27.403 0.433             
J013331.07+303143.5-c108  1.314  0.840 1.560 27.139 0.146             
J013331.07+303143.5-c109 -0.486  1.482 1.560 27.335 0.182             
J013331.07+303143.5-c110  1.571  0.077 1.572 26.865 0.156             
J013331.07+303143.5-c111 -1.573 -0.023 1.573 25.869 0.100 24.975 0.045
J013331.07+303143.5-c112 -0.647 -1.434 1.573 25.327 0.055 24.825 0.120
J013331.07+303143.5-c113  0.678  1.421 1.575 27.720 0.179             
J013331.07+303143.5-c114  1.248  0.961 1.575 26.339 0.080             
J013331.07+303143.5-c115  1.573 -0.164 1.582 26.474 0.092 25.638 0.093
J013331.07+303143.5-c116  1.057 -1.186 1.589 24.776 0.064 24.026 0.053
J013331.07+303143.5-c117 -0.992  1.242 1.590 26.420 0.089 25.491 0.056
J013331.07+303143.5-c118 -0.888 -1.340 1.607 26.280 0.076             
J013331.07+303143.5-c119  0.437  1.552 1.612 26.343 0.070             
J013331.07+303143.5-c120 -0.698  1.458 1.616 25.230 0.067 24.445 0.033
J013331.07+303143.5-c121 -0.505  1.537 1.618 26.352 0.186 25.230 0.060
J013331.07+303143.5-c122  0.523 -1.533 1.620 26.443 0.054             
J013331.07+303143.5-c123 -0.185 -1.610 1.620 25.143 0.061 24.543 0.049
J013331.07+303143.5-c124 -1.342  0.909 1.621 25.701 0.067 24.819 0.061
J013331.07+303143.5-c125 -0.605 -1.516 1.632 25.821 0.109             
J013331.07+303143.5-c126  1.544  0.579 1.649 26.042 0.077 25.695 0.088
J013331.07+303143.5-c127  0.198 -1.643 1.655 25.531 0.086 24.759 0.066
J013331.07+303143.5-c128  0.690 -1.512 1.663 27.812 0.191             
J013331.07+303143.5-c129  0.983 -1.348 1.668 26.095 0.062 25.249 0.047
J013331.07+303143.5-c130  1.596 -0.508 1.675 25.394 0.055 24.725 0.046
J013331.07+303143.5-c131  1.662 -0.221 1.676 26.764 0.157             
J013331.07+303143.5-c132 -1.629 -0.415 1.681 27.142 0.144             
J013331.07+303143.5-c133 -0.096  1.681 1.684 27.409 0.095             
J013331.07+303143.5-c134  0.373 -1.648 1.690 26.028 0.120             
J013331.07+303143.5-c135 -0.755 -1.518 1.695 28.027 0.323             
J013331.07+303143.5-c136  0.346  1.660 1.695 24.530 0.027 23.636 0.036
J013331.07+303143.5-c137 -1.511 -0.777 1.699 24.772 0.058 23.430 0.041
J013331.07+303143.5-c138 -1.338 -1.049 1.700 25.286 0.115 25.042 0.106
J013331.07+303143.5-c139 -0.936  1.424 1.704 27.003 0.103 25.968 0.088
J013331.07+303143.5-c140  1.423 -0.985 1.731 27.425 0.158             
J013331.07+303143.5-c141 -1.004 -1.419 1.738 26.562 0.120             
J013331.07+303143.5-c142 -1.689  0.434 1.743 26.348 0.104 26.071 0.086
J013331.07+303143.5-c143  1.195  1.291 1.760 26.837 0.097 25.996 0.099
J013331.07+303143.5-c144  0.148 -1.766 1.772 26.019 0.100 25.140 0.094
J013331.07+303143.5-c145  0.582 -1.679 1.777 26.915 0.258             
J013331.07+303143.5-c146  0.813  1.582 1.778 27.619 0.137             
J013331.07+303143.5-c147  0.143  1.773 1.779 26.555 0.065             
J013331.07+303143.5-c148  0.263 -1.763 1.783 24.974 0.092 24.859 0.086
J013331.07+303143.5-c149 -1.799  0.028 1.799 24.782 0.081 24.731 0.082
J013331.07+303143.5-c150 -1.336 -1.233 1.818 26.011 0.064 24.910 0.064
J013331.07+303143.5-c151  0.756 -1.657 1.821 25.463 0.142 25.260 0.152
J013331.07+303143.5-c152  0.537 -1.742 1.823 25.113 0.059 24.242 0.030
J013331.07+303143.5-c153 -1.417 -1.147 1.823 26.841 0.109             
J013331.07+303143.5-c154 -0.491  1.765 1.832 26.835 0.083 26.069 0.102
J013331.07+303143.5-c155 -1.496 -1.061 1.834 27.205 0.094             
J013331.07+303143.5-c156 -1.465  1.108 1.836 28.184 0.230             
J013331.07+303143.5-c157  1.090  1.480 1.838 27.816 0.145             
J013331.07+303143.5-c158  1.824  0.252 1.841 22.465 0.099 21.754 0.078
J013331.07+303143.5-c159 -1.730 -0.644 1.846 27.981 0.197             
J013331.07+303143.5-c160 -1.652 -0.831 1.849 25.876 0.082             
J013331.07+303143.5-c161 -0.336  1.824 1.855 27.146 0.140             
J013331.07+303143.5-c162 -1.296 -1.335 1.860 25.990 0.101 25.153 0.071
J013331.07+303143.5-c163 -0.130 -1.871 1.875 25.794 0.077 24.532 0.105
J013331.07+303143.5-c164 -1.811 -0.553 1.893 25.730 0.066 25.655 0.090
J013331.07+303143.5-c165 -0.739 -1.756 1.905 28.352 0.207             
J013331.07+303143.5-c166 -1.884  0.308 1.909 25.371 0.077 24.638 0.061
J013331.07+303143.5-c167  1.139 -1.543 1.918 26.404 0.120             
J013331.07+303143.5-c168  1.023 -1.623 1.919 26.653 0.112             
J013331.07+303143.5-c169  1.917 -0.156 1.923 25.943 0.060 24.887 0.065
J013331.07+303143.5-c170  1.742  0.841 1.934 26.491 0.237             
J013331.07+303143.5-c171 -0.201 -1.926 1.937 25.354 0.062             
J013331.07+303143.5-c172  1.885  0.451 1.938 24.798 0.093             
J013331.07+303143.5-c173  1.546 -1.170 1.939 26.697 0.128 25.598 0.103
J013331.07+303143.5-c174  1.312  1.453 1.958 26.744 0.094             
J013331.07+303143.5-c175  1.847 -0.651 1.959 27.487 0.113             
J013331.07+303143.5-c176  1.741  0.904 1.962 25.132 0.079 24.141 0.041
J013331.07+303143.5-c177  0.190  1.953 1.962 25.591 0.098 25.538 0.064
J013331.07+303143.5-c178  0.052 -1.967 1.967 27.340 0.138             
J013331.07+303143.5-c179 -0.071  1.966 1.968 25.564 0.064 25.073 0.047
J013331.07+303143.5-c180 -1.917 -0.453 1.970 26.851 0.098             
J013331.07+303143.5-c181  1.671  1.048 1.972 27.335 0.092             
J013331.07+303143.5-c182  1.116  1.628 1.974 25.547 0.056 25.250 0.061
J013331.07+303143.5-c183 -0.647 -1.868 1.977 28.002 0.221             
J013331.07+303143.5-c184  1.716 -0.985 1.978 27.425 0.167             
J013331.07+303143.5-c185  0.465  1.924 1.979 26.586 0.164             
J013331.07+303143.5-c186 -0.436  1.942 1.991 27.792 0.151             
J013331.07+303143.5-c187  1.909 -0.568 1.992 26.937 0.133             
J013331.07+303143.5-c188  0.432 -1.945 1.992 27.403 0.178             
J013331.07+303143.5-c189  1.449 -1.376 1.998 25.625 0.082             
J013331.38+303016.9-c001 -0.052 -0.067 0.085 22.111 0.344             
J013331.38+303016.9-c002  0.185 -0.071 0.198 25.924 0.198             
J013331.38+303016.9-c003  0.159  0.136 0.209 25.907 0.191             
J013331.38+303016.9-c004  0.081 -0.317 0.327 26.188 0.194             
J013331.38+303016.9-c005 -0.191  0.354 0.402 25.364 0.060 25.347 0.080
J013331.38+303016.9-c006  0.403  0.083 0.412 25.068 0.066 24.127 0.058
J013331.38+303016.9-c007  0.425 -0.111 0.439 25.753 0.060 25.010 0.101
J013331.38+303016.9-c008 -0.003  0.449 0.449 27.732 0.128             
J013331.38+303016.9-c009 -0.446  0.128 0.464 27.237 0.141             
J013331.38+303016.9-c010  0.469 -0.040 0.470 27.360 0.158             
J013331.38+303016.9-c011 -0.126  0.478 0.494 27.661 0.125             
J013331.38+303016.9-c012  0.192 -0.463 0.501 25.397 0.097 25.057 0.110
J013331.38+303016.9-c013  0.390 -0.365 0.534 26.597 0.075 26.081 0.087
J013331.38+303016.9-c014 -0.326 -0.447 0.554 26.223 0.106             
J013331.38+303016.9-c015 -0.490  0.332 0.592 27.223 0.107             
J013331.38+303016.9-c016  0.213 -0.566 0.605 27.292 0.285             
J013331.38+303016.9-c017  0.055 -0.604 0.607 23.926 0.038 24.029 0.039
J013331.38+303016.9-c018  0.348 -0.514 0.621 26.857 0.134             
J013331.38+303016.9-c019  0.629  0.114 0.639 26.371 0.077 26.132 0.092
J013331.38+303016.9-c020 -0.557 -0.364 0.665 27.347 0.161             
J013331.38+303016.9-c021 -0.275  0.617 0.676 25.607 0.077 24.907 0.062
J013331.38+303016.9-c022 -0.608  0.298 0.677 27.645 0.118             
J013331.38+303016.9-c023 -0.683  0.108 0.691 26.596 0.101             
J013331.38+303016.9-c024 -0.684 -0.144 0.699 25.773 0.058 25.453 0.071
J013331.38+303016.9-c025 -0.483 -0.513 0.704 24.526 0.063 23.799 0.045
J013331.38+303016.9-c026  0.769  0.133 0.781 27.121 0.110             
J013331.38+303016.9-c027 -0.720 -0.328 0.791 25.968 0.124             
J013331.38+303016.9-c028  0.444 -0.668 0.802 24.394 0.048 23.621 0.058
J013331.38+303016.9-c029  0.692  0.439 0.819 26.911 0.089             
J013331.38+303016.9-c030  0.716 -0.421 0.831 25.879 0.047 24.865 0.044
J013331.38+303016.9-c031  0.794 -0.247 0.832 27.543 0.121             
J013331.38+303016.9-c032 -0.587  0.590 0.832 26.849 0.074             
J013331.38+303016.9-c033 -0.783  0.319 0.845 26.441 0.068 26.277 0.109
J013331.38+303016.9-c034 -0.782 -0.329 0.849 25.814 0.188 24.506 0.056
J013331.38+303016.9-c035  0.640  0.648 0.911 25.472 0.070 24.657 0.058
J013331.38+303016.9-c036 -0.115 -0.905 0.912 26.910 0.123             
J013331.38+303016.9-c037 -0.745  0.557 0.930 26.973 0.099             
J013331.38+303016.9-c038  0.267  0.904 0.942 27.123 0.120             
J013331.38+303016.9-c039  0.853 -0.409 0.946 26.044 0.066             
J013331.38+303016.9-c040  0.612  0.726 0.949 27.301 0.242             
J013331.38+303016.9-c041 -0.393 -0.884 0.967 25.946 0.072 25.273 0.084
J013331.38+303016.9-c042  0.994  0.021 0.994 27.272 0.210             
J013331.38+303016.9-c043 -0.614  0.793 1.003 26.401 0.130             
J013331.38+303016.9-c044 -1.009  0.008 1.009 26.797 0.103             
J013331.38+303016.9-c045  0.499 -0.881 1.013 26.442 0.100             
J013331.38+303016.9-c046  0.264 -0.979 1.014 25.840 0.054 25.220 0.078
J013331.38+303016.9-c047  0.522  0.875 1.019 25.704 0.052 24.893 0.064
J013331.38+303016.9-c048  0.171 -1.028 1.042 27.222 0.129             
J013331.38+303016.9-c049 -0.845 -0.630 1.054 27.550 0.126             
J013331.38+303016.9-c050  0.875 -0.595 1.058 26.549 0.092 25.904 0.124
J013331.38+303016.9-c051 -0.997  0.407 1.077 26.725 0.115             
J013331.38+303016.9-c052  0.993  0.420 1.078 24.899 0.118 24.751 0.115
J013331.38+303016.9-c053  1.063 -0.212 1.084 26.921 0.134             
J013331.38+303016.9-c054 -0.816 -0.716 1.085 27.273 0.125             
J013331.38+303016.9-c055 -0.461  1.005 1.106 26.573 0.128             
J013331.38+303016.9-c056 -0.680  0.875 1.108 25.030 0.226             
J013331.38+303016.9-c057  0.508  0.997 1.119 27.289 0.103             
J013331.38+303016.9-c058 -1.087  0.358 1.145 25.752 0.050 24.833 0.080
J013331.38+303016.9-c059 -0.731  0.893 1.154 25.240 0.273 23.465 0.065
J013331.38+303016.9-c060 -0.333  1.108 1.157 26.996 0.087             
J013331.38+303016.9-c061  0.969 -0.638 1.160 27.501 0.113             
J013331.38+303016.9-c062  0.626 -0.991 1.172 27.545 0.132             
J013331.38+303016.9-c063  1.178  0.050 1.179 26.910 0.060             
J013331.38+303016.9-c064  1.166  0.195 1.182 26.588 0.090             
J013331.38+303016.9-c065 -0.536 -1.068 1.195 26.592 0.186             
J013331.38+303016.9-c066 -1.053  0.589 1.207 27.300 0.120             
J013331.38+303016.9-c067 -0.127  1.218 1.225 27.690 0.164             
J013331.38+303016.9-c068  1.176 -0.408 1.245 26.758 0.086             
J013331.38+303016.9-c069  0.891 -0.889 1.259 27.219 0.117             
J013331.38+303016.9-c070 -1.051 -0.707 1.266 27.518 0.126             
J013331.38+303016.9-c071  0.718  1.082 1.298 23.968 0.024 24.019 0.041
J013331.38+303016.9-c072  1.027  0.808 1.307 27.901 0.159             
J013331.38+303016.9-c073 -1.312 -0.059 1.314 26.602 0.052             
J013331.38+303016.9-c074  0.574 -1.182 1.314 26.962 0.120             
J013331.38+303016.9-c075  0.161 -1.312 1.322 25.698 0.061 25.408 0.106
J013331.38+303016.9-c076 -0.009 -1.323 1.323 25.548 0.041             
J013331.38+303016.9-c077 -0.665  1.149 1.327 25.397 0.061 24.568 0.036
J013331.38+303016.9-c078  0.729 -1.114 1.331 25.356 0.042 24.688 0.052
J013331.38+303016.9-c079 -0.885 -0.995 1.331 28.729 0.440             
J013331.38+303016.9-c080 -0.778 -1.086 1.336 24.859 0.044 24.228 0.041
J013331.38+303016.9-c081 -1.301 -0.394 1.360 26.841 0.076             
J013331.38+303016.9-c082 -1.208 -0.652 1.373 28.156 0.176             
J013331.38+303016.9-c083  1.389  0.151 1.398 27.275 0.106             
J013331.38+303016.9-c084  1.289  0.540 1.398 25.179 0.079 24.438 0.091
J013331.38+303016.9-c085 -0.242 -1.378 1.399 26.051 0.081 25.382 0.110
J013331.38+303016.9-c086  1.136 -0.819 1.401 25.549 0.051 24.698 0.044
J013331.38+303016.9-c087  0.518 -1.302 1.401 26.942 0.120             
J013331.38+303016.9-c088  0.052  1.405 1.406 25.693 0.054 25.826 0.074
J013331.38+303016.9-c089 -1.378  0.306 1.412 26.670 0.081             
J013331.38+303016.9-c090  1.258  0.651 1.417 26.251 0.134             
J013331.38+303016.9-c091  0.964  1.050 1.425 25.599 0.073 24.918 0.064
J013331.38+303016.9-c092 -1.236  0.711 1.425 27.175 0.107             
J013331.38+303016.9-c093 -1.315 -0.554 1.427 25.797 0.055 25.030 0.047
J013331.38+303016.9-c094 -0.674  1.280 1.446 26.405 0.117             
J013331.38+303016.9-c095  0.123 -1.442 1.447 26.004 0.086 24.630 0.071
J013331.38+303016.9-c096 -0.198 -1.443 1.457 27.281 0.249             
J013331.38+303016.9-c097  0.260 -1.436 1.460 25.859 0.051             
J013331.38+303016.9-c098  0.756 -1.253 1.463 27.319 0.115             
J013331.38+303016.9-c099  0.615  1.333 1.468 27.670 0.112             
J013331.38+303016.9-c100 -0.975  1.112 1.479 25.566 0.101 24.553 0.057
J013331.38+303016.9-c101 -1.451 -0.286 1.479 26.899 0.140             
J013331.38+303016.9-c102 -0.853 -1.215 1.484 26.414 0.124             
J013331.38+303016.9-c103  1.426  0.419 1.487 26.118 0.065 26.010 0.097
J013331.38+303016.9-c104 -1.140 -0.958 1.489 27.433 0.163             
J013331.38+303016.9-c105 -1.037  1.074 1.493 26.602 0.119             
J013331.38+303016.9-c106  0.122  1.501 1.506 27.012 0.179             
J013331.38+303016.9-c107 -0.088  1.507 1.510 27.876 0.152             
J013331.38+303016.9-c108 -1.402  0.574 1.515 26.294 0.090             
J013331.38+303016.9-c109  1.406 -0.603 1.530 23.471 0.062 22.372 0.036
J013331.38+303016.9-c110 -0.847  1.299 1.551 24.989 0.051 24.104 0.035
J013331.38+303016.9-c111 -1.546  0.212 1.561 27.616 0.160             
J013331.38+303016.9-c112  0.426 -1.503 1.562 25.224 0.047 24.568 0.049
J013331.38+303016.9-c113 -0.417 -1.512 1.568 26.444 0.063             
J013331.38+303016.9-c114  1.347 -0.818 1.576 27.824 0.161             
J013331.38+303016.9-c115 -0.050 -1.576 1.576 25.241 0.061 24.611 0.040
J013331.38+303016.9-c116 -1.385  0.765 1.582 27.431 0.200             
J013331.38+303016.9-c117 -1.424 -0.689 1.582 26.624 0.089             
J013331.38+303016.9-c118  0.269 -1.560 1.583 26.245 0.086 25.176 0.099
J013331.38+303016.9-c119 -1.545 -0.364 1.588 27.810 0.266             
J013331.38+303016.9-c120  1.551 -0.360 1.592 27.233 0.157             
J013331.38+303016.9-c121 -0.413  1.545 1.599 27.507 0.203             
J013331.38+303016.9-c122  1.568  0.361 1.609 28.264 0.262             
J013331.38+303016.9-c123 -0.662  1.470 1.612 25.220 0.066 24.567 0.046
J013331.38+303016.9-c124 -0.214  1.606 1.620 27.680 0.147             
J013331.38+303016.9-c125 -0.990 -1.285 1.622 26.776 0.216             
J013331.38+303016.9-c126  0.986  1.295 1.627 26.803 0.114             
J013331.38+303016.9-c127  1.011 -1.294 1.642 26.557 0.105             
J013331.38+303016.9-c128 -1.627 -0.239 1.644 25.962 0.055 25.152 0.041
J013331.38+303016.9-c129 -1.646  0.008 1.646 26.258 0.081 26.156 0.090
J013331.38+303016.9-c130  0.479  1.584 1.655 26.337 0.125             
J013331.38+303016.9-c131  1.380 -0.925 1.662 26.023 0.086 25.994 0.079
J013331.38+303016.9-c132  0.105 -1.665 1.668 27.238 0.110             
J013331.38+303016.9-c133 -0.950  1.391 1.685 27.190 0.155             
J013331.38+303016.9-c134 -1.604  0.522 1.687 22.915 0.031 21.907 0.091
J013331.38+303016.9-c135 -0.357  1.658 1.696 25.580 0.062 24.894 0.045
J013331.38+303016.9-c136 -0.008  1.704 1.704 26.752 0.063             
J013331.38+303016.9-c137 -0.465 -1.644 1.709 27.844 0.171             
J013331.38+303016.9-c138 -0.690 -1.569 1.714 28.029 0.147             
J013331.38+303016.9-c139  1.253  1.179 1.720 25.514 0.062 24.746 0.064
J013331.38+303016.9-c140  1.728 -0.075 1.730 27.573 0.211             
J013331.38+303016.9-c141  1.624 -0.612 1.736 27.394 0.118             
J013331.38+303016.9-c142  0.965 -1.451 1.742 24.839 0.033 23.995 0.035
J013331.38+303016.9-c143  1.462  0.952 1.744 25.859 0.052 25.260 0.066
J013331.38+303016.9-c144 -0.987 -1.438 1.745 25.562 0.067 24.935 0.053
J013331.38+303016.9-c145  0.459 -1.705 1.765 28.246 0.181             
J013331.38+303016.9-c146  0.591  1.667 1.769 25.272 0.040 24.476 0.040
J013331.38+303016.9-c147 -1.764 -0.266 1.784 25.291 0.047 24.661 0.066
J013331.38+303016.9-c148  1.685  0.605 1.790 27.567 0.157             
J013331.38+303016.9-c149  0.838  1.587 1.795 27.662 0.157             
J013331.38+303016.9-c150  0.440  1.741 1.796 26.937 0.143             
J013331.38+303016.9-c151 -1.256  1.304 1.810 25.044 0.053 25.014 0.051
J013331.38+303016.9-c152 -1.736 -0.517 1.812 24.676 0.086 24.162 0.064
J013331.38+303016.9-c153 -1.759  0.448 1.816 24.944 0.085             
J013331.38+303016.9-c154  1.809 -0.198 1.820 27.851 0.126             
J013331.38+303016.9-c155  1.739  0.540 1.821 27.309 0.160 26.411 0.139
J013331.38+303016.9-c156  1.213 -1.360 1.822 25.124 0.093             
J013331.38+303016.9-c157  1.817  0.187 1.827 26.519 0.083 25.625 0.052
J013331.38+303016.9-c158  0.173  1.819 1.827 23.026 0.043 22.058 0.052
J013331.38+303016.9-c159 -1.825 -0.122 1.829 26.069 0.064             
J013331.38+303016.9-c160 -1.699 -0.694 1.836 25.200 0.104 24.705 0.044
J013331.38+303016.9-c161 -1.735 -0.616 1.841 26.565 0.255             
J013331.38+303016.9-c162 -0.936 -1.587 1.843 27.120 0.073             
J013331.38+303016.9-c163 -1.389 -1.212 1.843 27.066 0.169             
J013331.38+303016.9-c164 -1.694  0.733 1.846 26.925 0.146             
J013331.38+303016.9-c165  1.845  0.247 1.862 27.133 0.294             
J013331.38+303016.9-c166 -1.676  0.817 1.864 25.906 0.077 25.352 0.111
J013331.38+303016.9-c167  0.996 -1.578 1.866 26.187 0.111             
J013331.38+303016.9-c168 -1.499 -1.112 1.866 24.614 0.107 22.558 0.040
J013331.38+303016.9-c169 -1.839 -0.379 1.878 28.723 0.379             
J013331.38+303016.9-c170  0.264 -1.873 1.891 25.278 0.050 24.785 0.056
J013331.38+303016.9-c171 -1.575 -1.052 1.894 25.647 0.117             
J013331.38+303016.9-c172  1.892 -0.113 1.895 26.721 0.101             
J013331.38+303016.9-c173  1.232 -1.443 1.897 24.567 0.051 23.307 0.092
J013331.38+303016.9-c174 -0.290  1.888 1.910 25.497 0.045 24.755 0.056
J013331.38+303016.9-c175  0.775 -1.755 1.918 26.080 0.079             
J013331.38+303016.9-c176  0.070 -1.919 1.921 24.207 0.112             
J013331.38+303016.9-c177 -1.229  1.488 1.930 25.685 0.060 25.614 0.064
J013331.38+303016.9-c178  1.824 -0.643 1.934 26.501 0.069 26.349 0.100
J013331.38+303016.9-c179 -1.562 -1.140 1.934 24.954 0.078             
J013331.38+303016.9-c180  1.392  1.349 1.938 26.594 0.089 26.082 0.064
J013331.38+303016.9-c181 -1.922  0.304 1.946 25.058 0.047 24.344 0.056
J013331.38+303016.9-c182  0.996  1.686 1.958 25.290 0.051 24.488 0.051
J013331.38+303016.9-c183 -1.914  0.423 1.960 27.971 0.278             
J013331.38+303016.9-c184  0.480 -1.911 1.971 25.542 0.061 24.767 0.071
J013331.38+303016.9-c185  0.746 -1.832 1.978 25.526 0.056 24.567 0.055
J013331.38+303016.9-c186 -1.236 -1.544 1.978 26.125 0.058 26.020 0.093
J013331.38+303016.9-c187 -1.322 -1.476 1.982 27.742 0.122             
J013331.38+303016.9-c188 -0.840  1.798 1.984 26.965 0.097             
J013331.38+303016.9-c189 -1.053 -1.687 1.989 27.539 0.093             
J013331.38+303016.9-c190 -0.743  1.848 1.991 25.565 0.047 25.503 0.071
J013331.38+303016.9-c191  1.804  0.849 1.994 25.225 0.085             
J013331.38+303016.9-c192  0.382 -1.962 1.999 27.055 0.184             
J013331.62+302905.1-c001 -0.192  0.076 0.207 24.908 0.158             
J013331.62+302905.1-c002  0.234 -0.008 0.234 21.583 0.086 20.787 0.030
J013331.62+302905.1-c003 -0.161  0.276 0.320 25.819 0.169             
J013331.62+302905.1-c004  0.043 -0.408 0.410 26.713 0.128             
J013331.62+302905.1-c005 -0.435 -0.114 0.449 26.717 0.137             
J013331.62+302905.1-c006  0.361 -0.278 0.456 24.477 0.056 24.522 0.033
J013331.62+302905.1-c007  0.255 -0.394 0.469 26.923 0.148             
J013331.62+302905.1-c008 -0.377  0.291 0.477 27.560 0.137             
J013331.62+302905.1-c009  0.290  0.416 0.507 26.227 0.091 25.906 0.072
J013331.62+302905.1-c010 -0.512 -0.015 0.513 25.699 0.085 25.393 0.058
J013331.62+302905.1-c011 -0.308  0.410 0.513 26.491 0.106             
J013331.62+302905.1-c012 -0.459 -0.351 0.578 26.422 0.110             
J013331.62+302905.1-c013 -0.126 -0.580 0.594 25.567 0.066 24.869 0.043
J013331.62+302905.1-c014  0.281 -0.545 0.613 27.027 0.096             
J013331.62+302905.1-c015 -0.013  0.614 0.614 27.240 0.117             
J013331.62+302905.1-c016 -0.464  0.491 0.675 26.753 0.164             
J013331.62+302905.1-c017  0.219  0.639 0.675 25.344 0.047 24.643 0.043
J013331.62+302905.1-c018 -0.630  0.264 0.683 26.823 0.126             
J013331.62+302905.1-c019 -0.560 -0.392 0.683 27.188 0.142             
J013331.62+302905.1-c020  0.500 -0.466 0.683 25.694 0.089 24.951 0.063
J013331.62+302905.1-c021  0.665  0.187 0.690 26.758 0.116             
J013331.62+302905.1-c022 -0.701  0.057 0.704 26.523 0.043             
J013331.62+302905.1-c023  0.217 -0.679 0.713 26.447 0.105             
J013331.62+302905.1-c024 -0.032 -0.728 0.729 26.781 0.161             
J013331.62+302905.1-c025 -0.257 -0.698 0.744 26.112 0.068 25.628 0.161
J013331.62+302905.1-c026  0.403  0.638 0.755 27.085 0.105             
J013331.62+302905.1-c027 -0.732 -0.199 0.758 27.193 0.223             
J013331.62+302905.1-c028 -0.582 -0.573 0.817 25.349 0.051 24.613 0.041
J013331.62+302905.1-c029 -0.789 -0.265 0.833 25.551 0.092 25.429 0.089
J013331.62+302905.1-c030 -0.584  0.607 0.842 24.804 0.122 24.792 0.101
J013331.62+302905.1-c031 -0.357 -0.783 0.861 26.282 0.093             
J013331.62+302905.1-c032  0.369  0.788 0.870 26.864 0.147             
J013331.62+302905.1-c033  0.600 -0.637 0.876 27.356 0.119             
J013331.62+302905.1-c034 -0.856  0.192 0.878 24.573 0.108 24.401 0.044
J013331.62+302905.1-c035  0.165 -0.896 0.911 26.295 0.111             
J013331.62+302905.1-c036  0.795 -0.477 0.927 26.175 0.131 25.818 0.085
J013331.62+302905.1-c037 -0.049  0.947 0.949 27.484 0.185             
J013331.62+302905.1-c038  0.969  0.049 0.970 23.550 0.143             
J013331.62+302905.1-c039 -0.794 -0.565 0.975 26.844 0.100             
J013331.62+302905.1-c040  0.945  0.272 0.984 26.865 0.090             
J013331.62+302905.1-c041  0.998 -0.020 0.998 23.717 0.094 22.513 0.091
J013331.62+302905.1-c042  0.039 -1.005 1.006 26.967 0.116             
J013331.62+302905.1-c043 -0.553 -0.858 1.021 28.338 0.319             
J013331.62+302905.1-c044 -0.970 -0.367 1.037 26.727 0.068             
J013331.62+302905.1-c045 -0.457 -0.931 1.037 25.425 0.031 24.592 0.049
J013331.62+302905.1-c046 -0.317 -0.992 1.041 27.091 0.143             
J013331.62+302905.1-c047 -0.388  0.967 1.042 25.193 0.066 24.500 0.055
J013331.62+302905.1-c048  0.093  1.065 1.069 25.097 0.068 24.404 0.061
J013331.62+302905.1-c049 -0.503  0.978 1.100 26.818 0.119             
J013331.62+302905.1-c050 -0.098  1.098 1.103 27.497 0.108             
J013331.62+302905.1-c051 -0.519 -0.974 1.104 27.610 0.498             
J013331.62+302905.1-c052  0.327  1.072 1.121 25.405 0.050 24.695 0.059
J013331.62+302905.1-c053 -1.127 -0.017 1.127 25.629 0.089 25.260 0.081
J013331.62+302905.1-c054  0.043  1.141 1.142 26.730 0.104             
J013331.62+302905.1-c055  0.630 -0.990 1.174 26.050 0.067             
J013331.62+302905.1-c056  1.179 -0.154 1.189 24.229 0.050 23.498 0.027
J013331.62+302905.1-c057 -0.871  0.821 1.197 25.176 0.056 24.560 0.066
J013331.62+302905.1-c058 -0.149  1.202 1.211 27.394 0.116             
J013331.62+302905.1-c059 -0.416  1.140 1.213 25.461 0.061 24.708 0.066
J013331.62+302905.1-c060  1.157  0.408 1.227 25.491 0.054 25.355 0.079
J013331.62+302905.1-c061  0.259  1.200 1.227 27.080 0.162             
J013331.62+302905.1-c062 -0.763 -0.983 1.244 27.225 0.169             
J013331.62+302905.1-c063  1.214 -0.365 1.268 24.440 0.051 23.747 0.047
J013331.62+302905.1-c064 -0.598  1.126 1.275 27.026 0.081             
J013331.62+302905.1-c065 -0.290  1.272 1.305 27.504 0.103             
J013331.62+302905.1-c066  0.419  1.242 1.311 25.244 0.063 25.146 0.047
J013331.62+302905.1-c067  0.723 -1.096 1.313 25.944 0.062 25.156 0.071
J013331.62+302905.1-c068 -1.214 -0.519 1.320 26.873 0.084             
J013331.62+302905.1-c069  1.025 -0.837 1.324 24.659 0.041 23.792 0.041
J013331.62+302905.1-c070  0.609  1.180 1.328 26.310 0.280 25.792 0.072
J013331.62+302905.1-c071  0.550  1.211 1.330 27.285 0.162             
J013331.62+302905.1-c072  0.979 -0.912 1.338 27.712 0.264             
J013331.62+302905.1-c073 -1.125  0.739 1.346 27.137 0.190             
J013331.62+302905.1-c074  0.066 -1.348 1.350 25.643 0.066 25.065 0.059
J013331.62+302905.1-c075  0.768  1.128 1.365 25.048 0.052 24.273 0.036
J013331.62+302905.1-c076  0.123  1.363 1.368 27.469 0.166             
J013331.62+302905.1-c077  0.389 -1.325 1.381 25.180 0.034 24.460 0.046
J013331.62+302905.1-c078  1.393  0.043 1.393 25.892 0.061 25.858 0.075
J013331.62+302905.1-c079  1.379 -0.233 1.399 27.236 0.225             
J013331.62+302905.1-c080 -1.387  0.212 1.403 26.281 0.111             
J013331.62+302905.1-c081 -1.212 -0.707 1.403 26.366 0.140             
J013331.62+302905.1-c082  1.236  0.665 1.404 27.240 0.146             
J013331.62+302905.1-c083 -1.145  0.839 1.420 25.300 0.066 25.019 0.043
J013331.62+302905.1-c084 -0.254  1.415 1.438 24.958 0.043 24.253 0.039
J013331.62+302905.1-c085 -0.524 -1.351 1.449 25.078 0.075 24.336 0.064
J013331.62+302905.1-c086  1.002 -1.063 1.460 27.536 0.133             
J013331.62+302905.1-c087  1.384  0.484 1.467 25.839 0.059 25.876 0.093
J013331.62+302905.1-c088  1.235 -0.802 1.473 27.712 0.146             
J013331.62+302905.1-c089 -1.103 -0.977 1.473 25.349 0.098 24.765 0.048
J013331.62+302905.1-c090 -1.462 -0.272 1.487 27.139 0.102             
J013331.62+302905.1-c091 -0.950  1.144 1.488 27.706 0.202             
J013331.62+302905.1-c092 -1.490  0.100 1.494 25.335 0.060 24.661 0.046
J013331.62+302905.1-c093 -0.667 -1.350 1.506 26.398 0.111             
J013331.62+302905.1-c094  0.415 -1.449 1.507 26.673 0.070 25.920 0.139
J013331.62+302905.1-c095 -0.950 -1.170 1.507 27.612 0.140             
J013331.62+302905.1-c096 -1.034  1.101 1.510 26.957 0.099             
J013331.62+302905.1-c097 -0.181 -1.504 1.514 25.263 0.084 24.625 0.052
J013331.62+302905.1-c098  0.333  1.503 1.540 25.282 0.064 24.493 0.036
J013331.62+302905.1-c099 -1.239  0.926 1.547 25.700 0.222             
J013331.62+302905.1-c100 -0.798 -1.333 1.554 27.262 0.163             
J013331.62+302905.1-c101  1.553 -0.021 1.554 27.453 0.103             
J013331.62+302905.1-c102 -1.422  0.631 1.556 25.925 0.122             
J013331.62+302905.1-c103  1.125 -1.086 1.564 26.115 0.068 25.894 0.067
J013331.62+302905.1-c104  0.988 -1.220 1.570 26.337 0.094             
J013331.62+302905.1-c105  0.258  1.554 1.575 27.468 0.150             
J013331.62+302905.1-c106 -0.450 -1.528 1.593 26.689 0.192             
J013331.62+302905.1-c107 -0.676 -1.454 1.603 25.653 0.088 24.942 0.060
J013331.62+302905.1-c108  0.894 -1.335 1.607 27.931 0.136             
J013331.62+302905.1-c109  0.617 -1.496 1.618 26.105 0.075 25.805 0.090
J013331.62+302905.1-c110 -1.277  0.994 1.619 23.947 0.047 23.620 0.083
J013331.62+302905.1-c111  1.558  0.476 1.629 27.583 0.148             
J013331.62+302905.1-c112  1.388 -0.902 1.655 28.142 0.261             
J013331.62+302905.1-c113 -1.509  0.703 1.665 26.354 0.106             
J013331.62+302905.1-c114  0.765  1.485 1.670 24.515 0.247 24.113 0.066
J013331.62+302905.1-c115 -0.709  1.513 1.671 26.926 0.108             
J013331.62+302905.1-c116  1.565 -0.594 1.674 27.002 0.122             
J013331.62+302905.1-c117  1.668 -0.290 1.693 27.871 0.233             
J013331.62+302905.1-c118 -1.671 -0.277 1.694 27.814 0.175             
J013331.62+302905.1-c119  0.460  1.633 1.696 27.139 0.086             
J013331.62+302905.1-c120  1.581  0.625 1.700 26.306 0.082             
J013331.62+302905.1-c121 -0.576  1.612 1.712 24.366 0.092 23.210 0.038
J013331.62+302905.1-c122 -1.302  1.119 1.716 26.130 0.087             
J013331.62+302905.1-c123 -0.797 -1.524 1.720 25.873 0.130             
J013331.62+302905.1-c124  0.759  1.549 1.725 24.818 0.307             
J013331.62+302905.1-c125 -1.340 -1.087 1.726 26.817 0.078 26.325 0.143
J013331.62+302905.1-c126  1.724 -0.111 1.728 27.573 0.141             
J013331.62+302905.1-c127  1.695 -0.367 1.734 26.876 0.113             
J013331.62+302905.1-c128 -1.557  0.767 1.736 25.322 0.088 24.499 0.054
J013331.62+302905.1-c129 -1.448  0.959 1.737 26.126 0.112             
J013331.62+302905.1-c130  1.140 -1.321 1.745 27.170 0.079             
J013331.62+302905.1-c131  1.674 -0.508 1.749 25.988 0.065 25.600 0.065
J013331.62+302905.1-c132 -0.369 -1.723 1.762 26.082 0.085 25.597 0.081
J013331.62+302905.1-c133 -1.769  0.320 1.798 25.426 0.069 24.656 0.048
J013331.62+302905.1-c134  1.356 -1.181 1.799 27.042 0.110             
J013331.62+302905.1-c135 -1.664 -0.702 1.806 25.295 0.072 24.443 0.126
J013331.62+302905.1-c136  1.562  0.915 1.810 23.747 0.145 22.672 0.064
J013331.62+302905.1-c137  1.592  0.865 1.812 25.922 0.279             
J013331.62+302905.1-c138 -1.627 -0.804 1.815 25.182 0.054             
J013331.62+302905.1-c139  1.040 -1.487 1.815 26.565 0.096 25.947 0.085
J013331.62+302905.1-c140 -1.542  0.985 1.830 25.201 0.090 24.271 0.101
J013331.62+302905.1-c141 -1.587 -0.914 1.832 27.234 0.211             
J013331.62+302905.1-c142 -1.276 -1.315 1.833 25.726 0.058 25.819 0.073
J013331.62+302905.1-c143  1.320  1.276 1.836 23.864 0.092             
J013331.62+302905.1-c144  0.494 -1.775 1.843 26.920 0.149             
J013331.62+302905.1-c145 -1.794 -0.424 1.844 27.874 0.214             
J013331.62+302905.1-c146  1.854  0.011 1.854 26.873 0.084 26.209 0.104
J013331.62+302905.1-c147 -1.852 -0.092 1.855 25.516 0.086 24.678 0.062
J013331.62+302905.1-c148  1.636 -0.887 1.861 28.225 0.207             
J013331.62+302905.1-c149  0.576  1.775 1.866 24.976 0.055 24.163 0.071
J013331.62+302905.1-c150  1.859  0.275 1.879 27.317 0.164             
J013331.62+302905.1-c151 -1.788 -0.578 1.879 24.470 0.079 23.984 0.055
J013331.62+302905.1-c152  1.178 -1.479 1.891 26.465 0.083 25.587 0.081
J013331.62+302905.1-c153  1.812 -0.591 1.906 26.819 0.141             
J013331.62+302905.1-c154  1.905  0.097 1.907 27.762 0.125             
J013331.62+302905.1-c155  0.325 -1.885 1.913 25.293 0.089             
J013331.62+302905.1-c156  1.754  0.767 1.915 28.261 0.234             
J013331.62+302905.1-c157 -0.416 -1.870 1.915 26.787 0.095             
J013331.62+302905.1-c158 -1.051  1.618 1.930 25.259 0.144 24.823 0.082
J013331.62+302905.1-c159 -0.696 -1.801 1.930 27.726 0.228             
J013331.62+302905.1-c160  1.126  1.584 1.943 23.325 0.049 22.094 0.037
J013331.62+302905.1-c161  1.933 -0.214 1.945 27.589 0.107             
J013331.62+302905.1-c162  1.381  1.377 1.950 24.590 0.118             
J013331.62+302905.1-c163  1.831 -0.677 1.952 27.721 0.237             
J013331.62+302905.1-c164 -0.142 -1.947 1.952 26.494 0.066 26.299 0.105
J013331.62+302905.1-c165  1.465 -1.296 1.956 26.905 0.069             
J013331.62+302905.1-c166 -1.954 -0.181 1.962 26.220 0.063             
J013331.62+302905.1-c167  0.856 -1.770 1.966 27.287 0.127             
J013331.62+302905.1-c168 -1.522 -1.279 1.988 28.689 0.367             
J013331.62+302905.1-c169  0.156  1.982 1.989 27.289 0.094             
J013331.62+302905.1-c170 -1.269 -1.534 1.991 28.040 0.167             
J013331.62+302905.1-c171  0.382 -1.960 1.997 24.646 0.058 23.550 0.057
J013331.65+303931.4-c001 -0.232  0.123 0.263              22.408 0.047
J013331.65+303931.4-c002 -0.155 -0.226 0.274 23.059 0.072 23.094 0.111
J013331.65+303931.4-c003 -0.294  0.000 0.294              23.196 0.097
J013331.65+303931.4-c004  0.316  0.175 0.362 27.955 0.541             
J013331.65+303931.4-c005  0.078 -0.368 0.376 26.124 0.105             
J013331.65+303931.4-c006  0.349 -0.223 0.415 24.655 0.116 23.731 0.065
J013331.65+303931.4-c007  0.396 -0.129 0.417 25.464 0.142 24.712 0.116
J013331.65+303931.4-c008 -0.404 -0.204 0.452              24.231 0.094
J013331.65+303931.4-c009  0.204  0.410 0.458 24.270 0.076 23.395 0.055
J013331.65+303931.4-c010 -0.176 -0.445 0.478 24.326 0.040 24.497 0.043
J013331.65+303931.4-c011  0.269 -0.430 0.507 25.488 0.103             
J013331.65+303931.4-c012 -0.515 -0.014 0.516 25.473 0.129             
J013331.65+303931.4-c013  0.178 -0.486 0.518 23.949 0.049 22.967 0.070
J013331.65+303931.4-c014 -0.059  0.516 0.519 26.072 0.118             
J013331.65+303931.4-c015 -0.411  0.364 0.549 26.903 0.119             
J013331.65+303931.4-c016  0.460  0.354 0.580 26.038 0.285             
J013331.65+303931.4-c017 -0.555  0.228 0.600              25.085 0.086
J013331.65+303931.4-c018  0.512  0.322 0.605 27.240 0.342             
J013331.65+303931.4-c019  0.613  0.047 0.615 26.873 0.155             
J013331.65+303931.4-c020 -0.032  0.632 0.633 26.234 0.099             
J013331.65+303931.4-c021  0.604 -0.196 0.635 24.363 0.084 23.603 0.051
J013331.65+303931.4-c022  0.078  0.643 0.648 26.533 0.161             
J013331.65+303931.4-c023  0.693  0.127 0.704 25.686 0.058             
J013331.65+303931.4-c024  0.118 -0.698 0.708 26.114 0.087             
J013331.65+303931.4-c025 -0.214 -0.697 0.729 27.280 0.180             
J013331.65+303931.4-c026  0.220 -0.706 0.739 24.876 0.068 24.076 0.068
J013331.65+303931.4-c027  0.655 -0.400 0.767 24.814 0.114 24.189 0.112
J013331.65+303931.4-c028 -0.510  0.588 0.779 25.676 0.067 24.801 0.064
J013331.65+303931.4-c029 -0.739 -0.326 0.807 25.241 0.068 24.361 0.039
J013331.65+303931.4-c030 -0.050 -0.809 0.811 25.666 0.038             
J013331.65+303931.4-c031 -0.806 -0.109 0.814 24.673 0.042 23.747 0.046
J013331.65+303931.4-c032 -0.685  0.467 0.829 24.258 0.137 23.465 0.043
J013331.65+303931.4-c033 -0.069  0.828 0.831 26.757 0.127             
J013331.65+303931.4-c034  0.535 -0.656 0.847 25.674 0.090 24.665 0.070
J013331.65+303931.4-c035 -0.731  0.434 0.850 26.382 0.312             
J013331.65+303931.4-c036 -0.870  0.063 0.872 25.019 0.127 24.452 0.078
J013331.65+303931.4-c037 -0.257  0.834 0.873 25.527 0.180 24.342 0.070
J013331.65+303931.4-c038  0.632  0.631 0.893 25.822 0.070             
J013331.65+303931.4-c039 -0.307  0.874 0.926 26.424 0.167             
J013331.65+303931.4-c040  0.926  0.033 0.926 25.416 0.183 24.569 0.072
J013331.65+303931.4-c041 -0.929  0.083 0.933 26.160 0.316             
J013331.65+303931.4-c042  0.322 -0.887 0.943 26.310 0.152             
J013331.65+303931.4-c043  0.959  0.088 0.963 25.988 0.311             
J013331.65+303931.4-c044  0.849  0.462 0.967 25.416 0.070 24.600 0.085
J013331.65+303931.4-c045 -0.196 -0.961 0.980 26.476 0.086             
J013331.65+303931.4-c046  0.552 -0.821 0.989 24.592 0.077 23.046 0.054
J013331.65+303931.4-c047  0.558  0.818 0.990 26.810 0.252             
J013331.65+303931.4-c048  0.881 -0.458 0.993 24.520 0.089 23.857 0.071
J013331.65+303931.4-c049  0.642  0.774 1.006 26.737 0.133             
J013331.65+303931.4-c050  0.851  0.564 1.021 25.471 0.060 24.699 0.077
J013331.65+303931.4-c051  0.533  0.890 1.037 27.294 0.156             
J013331.65+303931.4-c052 -0.790  0.685 1.045 26.719 0.152             
J013331.65+303931.4-c053 -0.949 -0.447 1.049 25.830 0.216             
J013331.65+303931.4-c054  0.978  0.396 1.055 27.338 0.198             
J013331.65+303931.4-c055  1.049  0.140 1.058 25.067 0.086 24.303 0.069
J013331.65+303931.4-c056 -0.961 -0.477 1.072              25.117 0.112
J013331.65+303931.4-c057  0.219  1.060 1.083 27.113 0.117             
J013331.65+303931.4-c058 -1.056 -0.237 1.083 25.915 0.112             
J013331.65+303931.4-c059 -0.400  1.013 1.089 24.827 0.079 23.970 0.045
J013331.65+303931.4-c060 -0.956  0.524 1.090 25.400 0.059 24.636 0.046
J013331.65+303931.4-c061  0.935  0.579 1.100 26.933 0.167             
J013331.65+303931.4-c062 -0.983 -0.507 1.105 25.844 0.222             
J013331.65+303931.4-c063 -1.107 -0.146 1.117 25.404 0.052 25.095 0.108
J013331.65+303931.4-c064  0.751 -0.830 1.119 25.845 0.095 25.205 0.082
J013331.65+303931.4-c065  0.836  0.750 1.123 25.818 0.097             
J013331.65+303931.4-c066  1.019  0.492 1.131 26.682 0.110             
J013331.65+303931.4-c067 -0.214  1.120 1.140 25.413 0.065             
J013331.65+303931.4-c068  0.929 -0.667 1.144 24.481 0.049 24.100 0.038
J013331.65+303931.4-c069 -1.151  0.036 1.152 25.053 0.064 25.077 0.094
J013331.65+303931.4-c070 -1.080  0.437 1.165 26.472 0.101             
J013331.65+303931.4-c071 -0.830 -0.826 1.171 24.885 0.152 24.523 0.076
J013331.65+303931.4-c072 -0.487  1.073 1.178              24.477 0.120
J013331.65+303931.4-c073  0.083 -1.181 1.184 25.620 0.111 24.964 0.073
J013331.65+303931.4-c074  1.194  0.087 1.197 26.091 0.107             
J013331.65+303931.4-c075 -0.800 -0.913 1.214              24.804 0.111
J013331.65+303931.4-c076 -1.191  0.277 1.223 25.571 0.059             
J013331.65+303931.4-c077 -0.739  0.983 1.230 23.544 0.106 21.778 0.081
J013331.65+303931.4-c078  0.911 -0.828 1.231 25.607 0.074 24.969 0.083
J013331.65+303931.4-c079 -0.200 -1.215 1.232 25.927 0.258             
J013331.65+303931.4-c080 -0.986  0.744 1.236 26.815 0.151             
J013331.65+303931.4-c081  1.210 -0.255 1.237 27.015 0.107             
J013331.65+303931.4-c082  0.477  1.155 1.250 27.116 0.110             
J013331.65+303931.4-c083  0.342 -1.212 1.260 24.776 0.079 24.389 0.105
J013331.65+303931.4-c084 -0.574  1.130 1.267              22.667 0.102
J013331.65+303931.4-c085 -1.149 -0.550 1.274 25.577 0.085 24.891 0.068
J013331.65+303931.4-c086  0.273 -1.261 1.291 26.066 0.223             
J013331.65+303931.4-c087 -1.298 -0.068 1.300 25.201 0.065 24.356 0.085
J013331.65+303931.4-c088 -0.200 -1.293 1.308 24.485 0.108 23.475 0.050
J013331.65+303931.4-c089 -1.251  0.428 1.322 24.582 0.082 23.900 0.135
J013331.65+303931.4-c090  0.014  1.325 1.325 25.106 0.043 24.315 0.062
J013331.65+303931.4-c091  0.914 -0.961 1.326 25.709 0.104 24.856 0.093
J013331.65+303931.4-c092  1.326 -0.026 1.327 26.756 0.290             
J013331.65+303931.4-c093 -0.633 -1.170 1.330 26.518 0.292             
J013331.65+303931.4-c094 -1.192  0.610 1.339 24.816 0.085 24.245 0.059
J013331.65+303931.4-c095  1.101  0.771 1.344 25.521 0.074 24.608 0.083
J013331.65+303931.4-c096  1.237 -0.535 1.348 25.829 0.070             
J013331.65+303931.4-c097 -0.171  1.341 1.351 25.212 0.079 24.538 0.079
J013331.65+303931.4-c098  1.289  0.419 1.356 26.806 0.124             
J013331.65+303931.4-c099  1.318  0.334 1.360 25.840 0.072             
J013331.65+303931.4-c100 -0.867  1.050 1.361 25.221 0.144             
J013331.65+303931.4-c101 -1.321  0.347 1.366 25.257 0.108             
J013331.65+303931.4-c102  0.771 -1.127 1.366 25.340 0.058 24.557 0.062
J013331.65+303931.4-c103 -0.664  1.201 1.372 23.586 0.246 22.676 0.190
J013331.65+303931.4-c104 -0.618 -1.231 1.377 24.819 0.128             
J013331.65+303931.4-c105 -0.371  1.331 1.382 25.927 0.103 25.101 0.064
J013331.65+303931.4-c106  1.381 -0.068 1.383 25.722 0.132 25.108 0.079
J013331.65+303931.4-c107 -0.449 -1.314 1.388 24.662 0.110 24.693 0.068
J013331.65+303931.4-c108  0.578  1.264 1.390 25.602 0.258             
J013331.65+303931.4-c109 -1.187  0.724 1.390 26.960 0.204             
J013331.65+303931.4-c110  1.335 -0.392 1.391 24.334 0.037 23.459 0.107
J013331.65+303931.4-c111  0.380 -1.346 1.399 26.218 0.098 25.321 0.123
J013331.65+303931.4-c112  0.734  1.203 1.409 24.328 0.062 23.530 0.041
J013331.65+303931.4-c113 -1.084 -0.901 1.409 27.463 0.169             
J013331.65+303931.4-c114  0.066 -1.409 1.410 23.833 0.050 23.385 0.076
J013331.65+303931.4-c115  1.201 -0.763 1.423 26.087 0.099             
J013331.65+303931.4-c116  0.548  1.325 1.434 25.398 0.174 24.539 0.121
J013331.65+303931.4-c117  1.431 -0.122 1.437 27.304 0.454             
J013331.65+303931.4-c118  1.219  0.789 1.452 26.064 0.116             
J013331.65+303931.4-c119  1.139 -0.900 1.452 26.918 0.142             
J013331.65+303931.4-c120 -0.390 -1.402 1.455 24.646 0.070 24.529 0.069
J013331.65+303931.4-c121 -1.401 -0.400 1.457 25.085 0.116 24.332 0.062
J013331.65+303931.4-c122 -1.438  0.253 1.460 25.818 0.128 24.919 0.109
J013331.65+303931.4-c123 -0.813 -1.215 1.462 24.676 0.067 24.426 0.043
J013331.65+303931.4-c124 -0.596  1.336 1.462 23.793 0.076 23.031 0.054
J013331.65+303931.4-c125 -0.651 -1.318 1.470 26.722 0.185             
J013331.65+303931.4-c126  1.299  0.698 1.475 25.567 0.086 24.875 0.063
J013331.65+303931.4-c127 -0.024 -1.488 1.488 27.748 0.328             
J013331.65+303931.4-c128  1.484  0.116 1.489 24.880 0.132 24.533 0.088
J013331.65+303931.4-c129 -1.390 -0.556 1.497 26.908 0.205             
J013331.65+303931.4-c130  0.525  1.404 1.499 26.483 0.101             
J013331.65+303931.4-c131  1.428  0.488 1.509 26.205 0.105             
J013331.65+303931.4-c132 -1.498  0.200 1.511 27.019 0.443             
J013331.65+303931.4-c133  0.568 -1.402 1.513 26.787 0.165 25.577 0.155
J013331.65+303931.4-c134  0.189 -1.512 1.524 25.005 0.094 24.559 0.105
J013331.65+303931.4-c135 -1.217 -0.918 1.524 25.878 0.086             
J013331.65+303931.4-c136  0.794  1.313 1.535 25.426 0.081 24.646 0.086
J013331.65+303931.4-c137 -0.815  1.309 1.542 22.879 0.062 21.640 0.087
J013331.65+303931.4-c138 -1.044  1.134 1.542              24.715 0.112
J013331.65+303931.4-c139 -1.547 -0.159 1.555 25.220 0.067 24.643 0.133
J013331.65+303931.4-c140  1.556  0.021 1.556              24.866 0.079
J013331.65+303931.4-c141  1.518 -0.391 1.568 27.196 0.153             
J013331.65+303931.4-c142  1.251 -0.946 1.569 25.417 0.070 24.656 0.064
J013331.65+303931.4-c143 -1.092  1.131 1.572 24.631 0.126             
J013331.65+303931.4-c144 -0.529  1.501 1.591 26.110 0.159             
J013331.65+303931.4-c145 -1.124  1.131 1.594              24.399 0.087
J013331.65+303931.4-c146  1.201  1.064 1.605 24.073 0.067 24.275 0.112
J013331.65+303931.4-c147 -1.281  0.973 1.608 25.972 0.104             
J013331.65+303931.4-c148 -1.083 -1.195 1.612 25.667 0.093 24.983 0.111
J013331.65+303931.4-c149 -0.285  1.605 1.630 26.144 0.101             
J013331.65+303931.4-c150 -1.551 -0.500 1.630 25.958 0.157 24.716 0.060
J013331.65+303931.4-c151 -1.592  0.374 1.636 25.747 0.121 25.294 0.089
J013331.65+303931.4-c152  0.265  1.615 1.637 27.235 0.236             
J013331.65+303931.4-c153 -0.850  1.415 1.651              24.564 0.115
J013331.65+303931.4-c154  0.593 -1.542 1.652 27.277 0.178             
J013331.65+303931.4-c155  1.320  1.015 1.665 25.533 0.096 24.641 0.080
J013331.65+303931.4-c156 -1.444 -0.879 1.690 26.259 0.097             
J013331.65+303931.4-c157 -0.928 -1.416 1.693              24.885 0.084
J013331.65+303931.4-c158  1.599  0.573 1.699 27.041 0.202             
J013331.65+303931.4-c159  0.760 -1.530 1.708 26.727 0.081             
J013331.65+303931.4-c160 -1.314 -1.096 1.711 25.537 0.139 25.062 0.142
J013331.65+303931.4-c161  0.444  1.656 1.715 25.375 0.076 24.545 0.070
J013331.65+303931.4-c162 -1.694  0.267 1.715 26.601 0.292             
J013331.65+303931.4-c163 -0.844 -1.504 1.724 24.081 0.098 23.359 0.049
J013331.65+303931.4-c164  1.082  1.346 1.727              24.470 0.081
J013331.65+303931.4-c165 -1.675 -0.453 1.735 25.042 0.094 24.356 0.060
J013331.65+303931.4-c166 -0.684  1.599 1.739 24.971 0.107 24.139 0.093
J013331.65+303931.4-c167 -1.700 -0.374 1.741 25.786 0.107 25.012 0.112
J013331.65+303931.4-c168 -1.700  0.425 1.752 25.398 0.105 24.576 0.061
J013331.65+303931.4-c169 -0.028 -1.764 1.764              24.564 0.083
J013331.65+303931.4-c170  0.104  1.765 1.768 25.295 0.088 24.612 0.060
J013331.65+303931.4-c171 -1.588  0.784 1.771 24.961 0.099 24.358 0.090
J013331.65+303931.4-c172 -0.080 -1.775 1.777 25.207 0.152             
J013331.65+303931.4-c173  0.739  1.616 1.777 25.686 0.082 24.598 0.052
J013331.65+303931.4-c174 -1.786 -0.069 1.787 26.356 0.105             
J013331.65+303931.4-c175  1.574 -0.854 1.791 25.115 0.073 24.535 0.059
J013331.65+303931.4-c176 -0.510 -1.720 1.794 25.808 0.110 25.002 0.077
J013331.65+303931.4-c177  1.717 -0.543 1.801 26.007 0.122             
J013331.65+303931.4-c178 -1.539 -0.940 1.804 24.809 0.094 23.931 0.068
J013331.65+303931.4-c179 -0.245  1.788 1.805 24.905 0.101 24.119 0.079
J013331.65+303931.4-c180 -0.295 -1.784 1.808 23.497 0.132             
J013331.65+303931.4-c181 -1.422 -1.128 1.815 23.537 0.084 22.545 0.075
J013331.65+303931.4-c182  0.847  1.609 1.819 26.257 0.092             
J013331.65+303931.4-c183  1.513 -1.017 1.823 26.729 0.138             
J013331.65+303931.4-c184 -1.339  1.260 1.839 26.609 0.171             
J013331.65+303931.4-c185  0.032  1.840 1.840 26.888 0.202             
J013331.65+303931.4-c186  0.478 -1.783 1.846 26.216 0.128             
J013331.65+303931.4-c187 -1.290 -1.323 1.847 25.908 0.129             
J013331.65+303931.4-c188  1.819 -0.355 1.854 26.110 0.080             
J013331.65+303931.4-c189  1.748  0.619 1.854 27.946 0.387             
J013331.65+303931.4-c190  1.860 -0.024 1.860 26.380 0.144             
J013331.65+303931.4-c191 -1.449 -1.185 1.872              24.898 0.213
J013331.65+303931.4-c192 -0.241 -1.857 1.873 22.284 0.063 21.677 0.067
J013331.65+303931.4-c193 -1.744 -0.699 1.879 25.682 0.088             
J013331.65+303931.4-c194 -1.836  0.433 1.887 26.918 0.132             
J013331.65+303931.4-c195 -1.567  1.083 1.905 27.003 0.190             
J013331.65+303931.4-c196 -1.830 -0.557 1.913 26.410 0.112             
J013331.65+303931.4-c197  1.543  1.142 1.920 26.354 0.159             
J013331.65+303931.4-c198 -1.918 -0.079 1.920 26.451 0.132             
J013331.65+303931.4-c199 -1.661 -0.964 1.921 26.419 0.137             
J013331.65+303931.4-c200 -1.898 -0.326 1.925 26.648 0.220             
J013331.65+303931.4-c201  0.436 -1.876 1.926 24.736 0.083             
J013331.65+303931.4-c202 -1.695  0.928 1.932 26.145 0.135             
J013331.65+303931.4-c203  0.609  1.841 1.939 25.444 0.049 24.710 0.054
J013331.65+303931.4-c204  1.690  0.952 1.940 25.486 0.145 24.879 0.100
J013331.65+303931.4-c205  1.110 -1.595 1.943              25.089 0.057
J013331.65+303931.4-c206 -1.788  0.779 1.950 25.517 0.105 24.744 0.106
J013331.65+303931.4-c207  1.415  1.348 1.954 24.975 0.076 24.418 0.069
J013331.65+303931.4-c208  0.795  1.786 1.955 25.217 0.068 24.621 0.094
J013331.65+303931.4-c209  0.120  1.952 1.956 26.142 0.519             
J013331.65+303931.4-c210 -1.937  0.283 1.957 25.215 0.083 24.189 0.091
J013331.65+303931.4-c211 -1.729 -0.941 1.969 25.431 0.087 24.321 0.061
J013331.65+303931.4-c212 -0.192 -1.961 1.970              24.155 0.102
J013331.65+303931.4-c213 -1.352 -1.434 1.971 26.367 0.098 25.354 0.087
J013331.65+303931.4-c214 -1.949 -0.357 1.982 24.646 0.152 23.775 0.092
J013331.65+303931.4-c215  1.145  1.619 1.983 26.257 0.081             
J013331.65+303931.4-c216 -0.971 -1.730 1.984 23.404 0.061 22.379 0.044
J013331.65+303931.4-c217 -1.910  0.548 1.987 25.927 0.095             
J013331.65+303931.4-c218 -0.680  1.873 1.993 25.456 0.072             
J013331.65+303931.4-c219  0.071  1.995 1.996 25.823 0.083             
J013331.65+303931.4-c220  1.339 -1.483 1.998 26.417 0.088             
J013332.14+303002.3-c001 -0.182  0.034 0.185 24.522 0.065             
J013332.14+303002.3-c002  0.194 -0.040 0.198 25.602 0.092             
J013332.14+303002.3-c003 -0.016 -0.265 0.266 27.343 0.407             
J013332.14+303002.3-c004 -0.241 -0.129 0.273 26.038 0.050             
J013332.14+303002.3-c005  0.064  0.286 0.293 24.824 0.101 24.614 0.081
J013332.14+303002.3-c006 -0.064 -0.294 0.300 24.803 0.055 23.916 0.049
J013332.14+303002.3-c007 -0.252  0.263 0.364 26.423 0.148             
J013332.14+303002.3-c008 -0.417 -0.000 0.417 27.470 0.165             
J013332.14+303002.3-c009  0.353  0.235 0.424 27.242 0.089             
J013332.14+303002.3-c010  0.007  0.493 0.493 25.244 0.053             
J013332.14+303002.3-c011 -0.194  0.483 0.520 25.146 0.072 24.269 0.072
J013332.14+303002.3-c012  0.140  0.513 0.532 27.857 0.157             
J013332.14+303002.3-c013 -0.489  0.257 0.553 24.555 0.096 23.106 0.023
J013332.14+303002.3-c014  0.287  0.494 0.572 27.502 0.113             
J013332.14+303002.3-c015 -0.097  0.573 0.581 25.329 0.077             
J013332.14+303002.3-c016 -0.570 -0.226 0.613 25.411 0.064 25.395 0.064
J013332.14+303002.3-c017  0.258 -0.575 0.630 26.127 0.089             
J013332.14+303002.3-c018 -0.533  0.365 0.646 25.403 0.115             
J013332.14+303002.3-c019 -0.127 -0.663 0.675 25.453 0.060             
J013332.14+303002.3-c020  0.682 -0.184 0.707 28.219 0.350             
J013332.14+303002.3-c021  0.458 -0.541 0.708 26.296 0.063 25.542 0.076
J013332.14+303002.3-c022 -0.461  0.588 0.747 27.889 0.135             
J013332.14+303002.3-c023  0.479  0.621 0.784 26.851 0.109             
J013332.14+303002.3-c024 -0.777  0.143 0.790 26.325 0.078             
J013332.14+303002.3-c025 -0.796 -0.058 0.798 25.433 0.049 24.739 0.064
J013332.14+303002.3-c026 -0.197 -0.775 0.800 25.570 0.055 24.676 0.096
J013332.14+303002.3-c027  0.802  0.156 0.817 26.519 0.070             
J013332.14+303002.3-c028  0.675  0.464 0.819 27.584 0.136             
J013332.14+303002.3-c029 -0.748  0.334 0.819 25.547 0.101             
J013332.14+303002.3-c030  0.833 -0.020 0.833 27.902 0.140             
J013332.14+303002.3-c031  0.675 -0.500 0.840 24.632 0.148 23.944 0.140
J013332.14+303002.3-c032 -0.755  0.426 0.866 25.372 0.070 24.292 0.116
J013332.14+303002.3-c033 -0.874 -0.224 0.903 25.464 0.069 24.533 0.068
J013332.14+303002.3-c034  0.294  0.859 0.908 27.333 0.177             
J013332.14+303002.3-c035  0.876 -0.278 0.919 27.537 0.180             
J013332.14+303002.3-c036  0.544  0.748 0.925 27.425 0.125             
J013332.14+303002.3-c037  0.926 -0.132 0.936 26.631 0.101             
J013332.14+303002.3-c038 -0.548  0.773 0.948 25.892 0.062 25.866 0.061
J013332.14+303002.3-c039 -0.730 -0.625 0.961 26.446 0.093             
J013332.14+303002.3-c040 -0.639 -0.731 0.971 26.418 0.099             
J013332.14+303002.3-c041  0.837  0.496 0.973 25.803 0.105 25.013 0.065
J013332.14+303002.3-c042  0.390 -0.894 0.975 28.114 0.182             
J013332.14+303002.3-c043 -0.108  1.007 1.012 26.216 0.064 26.278 0.160
J013332.14+303002.3-c044  1.011  0.081 1.014 26.166 0.066 25.853 0.130
J013332.14+303002.3-c045 -0.951 -0.386 1.027 26.510 0.074             
J013332.14+303002.3-c046 -1.016 -0.161 1.029 26.166 0.048             
J013332.14+303002.3-c047  0.930 -0.488 1.051 26.523 0.078             
J013332.14+303002.3-c048  1.015  0.282 1.053 27.683 0.122             
J013332.14+303002.3-c049  0.533  0.918 1.061 25.402 0.044 24.753 0.049
J013332.14+303002.3-c050 -0.941  0.493 1.062 26.219 0.096 25.939 0.084
J013332.14+303002.3-c051 -0.410  0.998 1.079 25.762 0.044 25.169 0.062
J013332.14+303002.3-c052 -0.707  0.823 1.085 27.712 0.188             
J013332.14+303002.3-c053  1.081 -0.290 1.119 24.986 0.067 24.320 0.056
J013332.14+303002.3-c054  0.289 -1.085 1.123 26.093 0.073 25.298 0.083
J013332.14+303002.3-c055  0.815  0.787 1.133 26.907 0.108             
J013332.14+303002.3-c056 -0.129  1.129 1.136 27.289 0.117             
J013332.14+303002.3-c057 -0.735 -0.877 1.144 22.760 0.032 21.300 0.091
J013332.14+303002.3-c058 -0.451 -1.053 1.146 24.729 0.044             
J013332.14+303002.3-c059  0.021 -1.164 1.165 27.206 0.096             
J013332.14+303002.3-c060  0.905  0.736 1.167 29.168 0.475             
J013332.14+303002.3-c061 -1.015 -0.589 1.173 25.835 0.084 25.060 0.081
J013332.14+303002.3-c062  0.024  1.187 1.187 25.710 0.078 24.897 0.083
J013332.14+303002.3-c063 -0.329  1.147 1.194 26.844 0.113             
J013332.14+303002.3-c064  0.193  1.179 1.195 27.843 0.155             
J013332.14+303002.3-c065  0.358  1.150 1.205 26.388 0.118             
J013332.14+303002.3-c066  0.651 -1.022 1.211 27.757 0.220             
J013332.14+303002.3-c067  0.346 -1.163 1.213 26.833 0.194             
J013332.14+303002.3-c068  0.531 -1.099 1.221 27.603 0.190             
J013332.14+303002.3-c069  0.783 -0.939 1.222 27.914 0.270             
J013332.14+303002.3-c070 -0.248 -1.205 1.230 27.703 0.183             
J013332.14+303002.3-c071  0.953 -0.799 1.244 25.569 0.079 24.862 0.060
J013332.14+303002.3-c072 -1.209 -0.349 1.258 24.702 0.142 24.016 0.131
J013332.14+303002.3-c073  1.063  0.681 1.263 25.635 0.076 25.142 0.074
J013332.14+303002.3-c074 -1.183  0.460 1.270 27.478 0.134             
J013332.14+303002.3-c075  1.050 -0.722 1.274 28.393 0.404             
J013332.14+303002.3-c076 -0.943 -0.866 1.280 27.404 0.152             
J013332.14+303002.3-c077  0.154 -1.273 1.282 25.026 0.051 24.925 0.059
J013332.14+303002.3-c078 -0.532 -1.168 1.284 23.259 0.070 21.815 0.039
J013332.14+303002.3-c079  1.264  0.241 1.286 26.806 0.132             
J013332.14+303002.3-c080  1.229 -0.400 1.293 25.097 0.065 25.176 0.066
J013332.14+303002.3-c081  1.161 -0.578 1.297 25.624 0.078 25.509 0.098
J013332.14+303002.3-c082 -1.297 -0.049 1.298 25.654 0.079 24.998 0.106
J013332.14+303002.3-c083 -1.152 -0.603 1.301 26.317 0.101             
J013332.14+303002.3-c084  0.452  1.220 1.301 25.518 0.107 24.583 0.059
J013332.14+303002.3-c085  1.181  0.550 1.303 25.117 0.095 24.551 0.072
J013332.14+303002.3-c086 -1.307  0.039 1.308 26.169 0.137             
J013332.14+303002.3-c087  0.380 -1.253 1.309 24.892 0.054 23.842 0.038
J013332.14+303002.3-c088 -0.512  1.211 1.315 25.560 0.055 25.403 0.072
J013332.14+303002.3-c089 -0.018  1.321 1.322 25.492 0.080             
J013332.14+303002.3-c090  0.587  1.193 1.329 25.642 0.084             
J013332.14+303002.3-c091 -1.305 -0.254 1.330 25.436 0.063             
J013332.14+303002.3-c092  1.336 -0.126 1.342 24.003 0.051 23.464 0.062
J013332.14+303002.3-c093  0.907  1.027 1.371 27.159 0.145             
J013332.14+303002.3-c094 -1.310 -0.453 1.386 27.448 0.207             
J013332.14+303002.3-c095 -0.393  1.337 1.394 26.986 0.092             
J013332.14+303002.3-c096 -0.968 -1.026 1.410 26.591 0.089             
J013332.14+303002.3-c097 -1.408  0.144 1.415 25.298 0.060 24.649 0.048
J013332.14+303002.3-c098  0.305 -1.385 1.418 25.529 0.073 24.780 0.084
J013332.14+303002.3-c099  1.400 -0.263 1.425 24.993 0.095 23.717 0.066
J013332.14+303002.3-c100 -1.186  0.794 1.427 26.821 0.096             
J013332.14+303002.3-c101 -1.326  0.557 1.438 25.108 0.189 25.359 0.058
J013332.14+303002.3-c102 -0.401 -1.389 1.446 26.359 0.074             
J013332.14+303002.3-c103  0.029  1.453 1.453 25.649 0.068 24.607 0.070
J013332.14+303002.3-c104 -1.175 -0.863 1.458 26.228 0.058 25.596 0.054
J013332.14+303002.3-c105  1.152  0.904 1.464 27.796 0.208             
J013332.14+303002.3-c106 -0.101  1.464 1.468 27.731 0.150             
J013332.14+303002.3-c107  1.326  0.642 1.473 24.921 0.090 24.276 0.050
J013332.14+303002.3-c108  0.337  1.456 1.494 27.262 0.150             
J013332.14+303002.3-c109 -1.500 -0.160 1.508 26.458 0.113             
J013332.14+303002.3-c110  1.140 -0.988 1.509 26.837 0.101             
J013332.14+303002.3-c111 -1.433  0.472 1.509 27.007 0.112             
J013332.14+303002.3-c112  1.468 -0.365 1.513 26.281 0.121             
J013332.14+303002.3-c113  1.278 -0.811 1.513 27.110 0.115             
J013332.14+303002.3-c114 -0.718  1.333 1.514 27.614 0.132             
J013332.14+303002.3-c115  1.423  0.541 1.523 26.605 0.090             
J013332.14+303002.3-c116  0.227 -1.516 1.533 25.865 0.062 25.331 0.067
J013332.14+303002.3-c117  1.420 -0.578 1.533 25.219 0.065 24.487 0.058
J013332.14+303002.3-c118 -0.002 -1.540 1.540 24.451 0.060 23.326 0.047
J013332.14+303002.3-c119  1.538 -0.242 1.557 25.176 0.051             
J013332.14+303002.3-c120 -0.746 -1.375 1.564 25.793 0.121 24.540 0.064
J013332.14+303002.3-c121 -0.192  1.582 1.594 27.185 0.122             
J013332.14+303002.3-c122 -1.051 -1.204 1.598 26.754 0.075 26.161 0.121
J013332.14+303002.3-c123  1.304 -0.934 1.604 25.154 0.049 24.439 0.050
J013332.14+303002.3-c124 -0.521 -1.530 1.616 26.913 0.138             
J013332.14+303002.3-c125 -0.437  1.559 1.619 27.456 0.123             
J013332.14+303002.3-c126  1.163  1.150 1.635 25.291 0.078 25.100 0.086
J013332.14+303002.3-c127  0.763  1.447 1.635 25.343 0.065 24.384 0.042
J013332.14+303002.3-c128 -1.606 -0.312 1.636 27.639 0.165             
J013332.14+303002.3-c129 -0.762 -1.452 1.639 25.613 0.086             
J013332.14+303002.3-c130  1.442  0.785 1.642 26.570 0.145             
J013332.14+303002.3-c131 -0.028  1.642 1.642 25.032 0.050 24.378 0.030
J013332.14+303002.3-c132 -1.193  1.131 1.644 25.437 0.074 24.741 0.054
J013332.14+303002.3-c133 -1.310  1.018 1.659 26.666 0.108             
J013332.14+303002.3-c134 -0.366 -1.620 1.661 26.398 0.127             
J013332.14+303002.3-c135  1.664  0.087 1.666 26.679 0.140             
J013332.14+303002.3-c136  1.676  0.217 1.690 25.016 0.070 24.481 0.057
J013332.14+303002.3-c137  0.622 -1.572 1.691 26.988 0.167             
J013332.14+303002.3-c138 -0.561 -1.601 1.697 25.461 0.112 24.413 0.042
J013332.14+303002.3-c139 -1.019 -1.362 1.701 27.334 0.129             
J013332.14+303002.3-c140 -1.474 -0.850 1.701 26.591 0.100 26.144 0.082
J013332.14+303002.3-c141 -1.597  0.594 1.704 27.340 0.132             
J013332.14+303002.3-c142  1.305  1.099 1.707 27.059 0.183             
J013332.14+303002.3-c143 -0.302  1.681 1.708 24.533 0.041 24.164 0.043
J013332.14+303002.3-c144  0.789 -1.524 1.716 27.123 0.055             
J013332.14+303002.3-c145 -0.643  1.595 1.720 25.197 0.055 24.827 0.098
J013332.14+303002.3-c146 -0.747  1.556 1.726 26.870 0.124             
J013332.14+303002.3-c147 -1.320 -1.116 1.729 28.367 0.297             
J013332.14+303002.3-c148  1.720 -0.184 1.729 25.631 0.109 25.455 0.104
J013332.14+303002.3-c149  1.700  0.368 1.740 26.376 0.098             
J013332.14+303002.3-c150  1.465 -0.942 1.742 27.629 0.168             
J013332.14+303002.3-c151 -1.128 -1.335 1.748 27.261 0.139             
J013332.14+303002.3-c152 -1.482  0.930 1.749 27.473 0.115             
J013332.14+303002.3-c153  0.393 -1.705 1.750 24.512 0.096 23.988 0.046
J013332.14+303002.3-c154 -1.591  0.741 1.755 27.186 0.093             
J013332.14+303002.3-c155  1.161  1.318 1.756 26.797 0.110             
J013332.14+303002.3-c156  1.579  0.771 1.757 25.771 0.060 24.755 0.046
J013332.14+303002.3-c157 -0.242 -1.754 1.770 26.366 0.091             
J013332.14+303002.3-c158 -1.079  1.407 1.773 26.791 0.152 26.178 0.136
J013332.14+303002.3-c159 -1.615 -0.735 1.774 26.435 0.202 25.881 0.122
J013332.14+303002.3-c160 -1.270 -1.240 1.775 25.224 0.050 24.417 0.048
J013332.14+303002.3-c161 -1.437 -1.041 1.775 25.405 0.049 24.554 0.045
J013332.14+303002.3-c162 -1.777 -0.124 1.781 27.176 0.187             
J013332.14+303002.3-c163  1.637 -0.705 1.782 27.335 0.144             
J013332.14+303002.3-c164  1.709 -0.566 1.800 25.727 0.078 24.568 0.034
J013332.14+303002.3-c165  1.724  0.535 1.805 28.406 0.355             
J013332.14+303002.3-c166 -0.544  1.725 1.809 25.376 0.043 24.673 0.062
J013332.14+303002.3-c167  0.879  1.585 1.812 27.613 0.221             
J013332.14+303002.3-c168 -1.325  1.240 1.815 27.306 0.112             
J013332.14+303002.3-c169 -1.468  1.076 1.821 27.042 0.087             
J013332.14+303002.3-c170 -1.663 -0.775 1.835 26.691 0.214             
J013332.14+303002.3-c171  0.730 -1.684 1.836 25.524 0.070 25.324 0.059
J013332.14+303002.3-c172  1.844  0.048 1.845 25.228 0.069 24.869 0.079
J013332.14+303002.3-c173  0.612  1.742 1.846 26.391 0.080             
J013332.14+303002.3-c174  0.505  1.782 1.852 26.946 0.095             
J013332.14+303002.3-c175 -1.841  0.255 1.858 27.170 0.126             
J013332.14+303002.3-c176  1.668  0.820 1.859 26.882 0.081             
J013332.14+303002.3-c177 -1.691  0.779 1.862 26.994 0.115             
J013332.14+303002.3-c178  1.551  1.034 1.864 25.344 0.077 24.640 0.056
J013332.14+303002.3-c179  0.058  1.863 1.864 24.219 0.049 23.570 0.037
J013332.14+303002.3-c180 -1.866  0.075 1.867 26.199 0.095 26.393 0.174
J013332.14+303002.3-c181  1.430 -1.231 1.887 27.162 0.103             
J013332.14+303002.3-c182  0.340 -1.862 1.893 26.357 0.136             
J013332.14+303002.3-c183  1.808 -0.562 1.893 27.038 0.133             
J013332.14+303002.3-c184 -1.871 -0.433 1.920 26.474 0.128 25.984 0.086
J013332.14+303002.3-c185  1.433  1.298 1.934 27.337 0.195             
J013332.14+303002.3-c186  1.935  0.082 1.937 26.431 0.129             
J013332.14+303002.3-c187  1.067  1.643 1.959 22.525 0.044 20.216 0.024
J013332.14+303002.3-c188 -1.299  1.471 1.962 25.406 0.058 24.864 0.053
J013332.14+303002.3-c189 -1.143  1.597 1.964 25.185 0.108 24.612 0.076
J013332.14+303002.3-c190  0.876  1.774 1.978 25.450 0.078             
J013332.14+303002.3-c191  1.988 -0.132 1.992 27.683 0.209             
J013332.16+303945.7-c001 -0.020  0.168 0.170 25.074 0.170             
J013332.16+303945.7-c002  0.196  0.070 0.208 24.588 0.096             
J013332.16+303945.7-c003 -0.233 -0.019 0.234 24.183 0.056             
J013332.16+303945.7-c004  0.083 -0.234 0.248 25.746 0.096 24.995 0.190
J013332.16+303945.7-c005  0.373 -0.004 0.373 25.947 0.081             
J013332.16+303945.7-c006 -0.107  0.365 0.381 24.404 0.078 23.848 0.066
J013332.16+303945.7-c007  0.180 -0.364 0.406 27.544 0.197             
J013332.16+303945.7-c008  0.086  0.418 0.427 25.179 0.069             
J013332.16+303945.7-c009 -0.425 -0.107 0.439 25.019 0.057             
J013332.16+303945.7-c010 -0.382 -0.229 0.446 26.255 0.095             
J013332.16+303945.7-c011 -0.539 -0.082 0.545 26.487 0.132             
J013332.16+303945.7-c012 -0.046  0.558 0.560 25.816 0.072             
J013332.16+303945.7-c013  0.478 -0.299 0.564 23.735 0.049 22.820 0.036
J013332.16+303945.7-c014  0.554 -0.119 0.567 26.650 0.114             
J013332.16+303945.7-c015  0.583  0.065 0.587 25.557 0.103             
J013332.16+303945.7-c016  0.173  0.565 0.591 23.726 0.072 23.143 0.056
J013332.16+303945.7-c017 -0.351  0.494 0.606 26.772 0.091             
J013332.16+303945.7-c018 -0.498  0.346 0.607 25.798 0.076 25.149 0.092
J013332.16+303945.7-c019  0.012 -0.607 0.607 24.991 0.067             
J013332.16+303945.7-c020  0.382 -0.507 0.635 26.326 0.167             
J013332.16+303945.7-c021 -0.509 -0.385 0.638 26.338 0.127             
J013332.16+303945.7-c022 -0.074  0.635 0.640 25.918 0.097             
J013332.16+303945.7-c023  0.503  0.432 0.663 27.362 0.230             
J013332.16+303945.7-c024  0.287  0.622 0.685 25.966 0.108 24.898 0.137
J013332.16+303945.7-c025  0.646  0.298 0.712 27.025 0.167             
J013332.16+303945.7-c026  0.716  0.007 0.716 26.130 0.110             
J013332.16+303945.7-c027 -0.695 -0.196 0.722 25.022 0.106 24.379 0.080
J013332.16+303945.7-c028  0.069 -0.725 0.728 27.163 0.139             
J013332.16+303945.7-c029  0.447  0.578 0.730 25.998 0.097             
J013332.16+303945.7-c030  0.494 -0.539 0.731 25.902 0.132             
J013332.16+303945.7-c031 -0.228 -0.702 0.738 25.777 0.088 24.845 0.090
J013332.16+303945.7-c032 -0.750 -0.072 0.753 24.909 0.096 24.398 0.059
J013332.16+303945.7-c033  0.098  0.747 0.754 24.696 0.062 23.766 0.059
J013332.16+303945.7-c034 -0.071 -0.753 0.757 25.180 0.108 24.328 0.061
J013332.16+303945.7-c035  0.369  0.665 0.761 25.289 0.075 24.833 0.089
J013332.16+303945.7-c036 -0.761  0.236 0.796 26.750 0.097             
J013332.16+303945.7-c037  0.600 -0.543 0.809 25.521 0.055             
J013332.16+303945.7-c038 -0.401 -0.714 0.819 24.165 0.151 23.859 0.076
J013332.16+303945.7-c039  0.725  0.432 0.844 24.870 0.062 24.395 0.063
J013332.16+303945.7-c040  0.251 -0.808 0.846 26.976 0.223             
J013332.16+303945.7-c041 -0.267 -0.817 0.859 24.394 0.097 24.060 0.079
J013332.16+303945.7-c042 -0.707 -0.495 0.863 26.163 0.049             
J013332.16+303945.7-c043 -0.483 -0.721 0.868 25.961 0.472             
J013332.16+303945.7-c044 -0.431  0.781 0.892 24.426 0.059 23.566 0.089
J013332.16+303945.7-c045  0.884  0.153 0.897 24.836 0.131 24.601 0.055
J013332.16+303945.7-c046  0.690 -0.582 0.903 26.815 0.172             
J013332.16+303945.7-c047  0.887 -0.205 0.910 26.518 0.132             
J013332.16+303945.7-c048 -0.163  0.902 0.917 24.230 0.071 23.371 0.053
J013332.16+303945.7-c049 -0.163 -0.918 0.932 25.080 0.078 25.110 0.088
J013332.16+303945.7-c050 -0.924  0.194 0.944 26.435 0.148             
J013332.16+303945.7-c051 -0.907 -0.285 0.950 23.718 0.130 23.293 0.180
J013332.16+303945.7-c052  0.220  0.927 0.953 25.332 0.101 24.572 0.060
J013332.16+303945.7-c053  0.960 -0.039 0.961 25.396 0.079 24.308 0.070
J013332.16+303945.7-c054 -0.935 -0.227 0.963 25.101 0.301 23.448 0.248
J013332.16+303945.7-c055  0.450 -0.857 0.968 24.495 0.085 24.354 0.061
J013332.16+303945.7-c056  0.894 -0.424 0.989 26.856 0.160             
J013332.16+303945.7-c057  0.779  0.655 1.017 27.170 0.163             
J013332.16+303945.7-c058  0.395  0.942 1.021 24.785 0.095 23.493 0.089
J013332.16+303945.7-c059  0.116 -1.021 1.027 25.209 0.085 24.676 0.083
J013332.16+303945.7-c060 -0.748 -0.706 1.029 26.770 0.161             
J013332.16+303945.7-c061 -0.973  0.342 1.032 26.393 0.147             
J013332.16+303945.7-c062 -0.360  0.968 1.032 26.282 0.107             
J013332.16+303945.7-c063 -0.728  0.733 1.033 26.390 0.138             
J013332.16+303945.7-c064 -0.094 -1.032 1.037 25.401 0.086 24.637 0.082
J013332.16+303945.7-c065  0.818 -0.648 1.044 26.101 0.134             
J013332.16+303945.7-c066 -0.830  0.633 1.044 24.859 0.136 24.041 0.088
J013332.16+303945.7-c067  0.985 -0.352 1.046 25.096 0.103             
J013332.16+303945.7-c068 -0.539 -0.898 1.048 26.907 0.132             
J013332.16+303945.7-c069  0.386 -0.975 1.048 24.793 0.049 24.094 0.063
J013332.16+303945.7-c070 -1.048 -0.050 1.049 26.475 0.104             
J013332.16+303945.7-c071  1.058  0.020 1.058 23.550 0.043 24.053 0.117
J013332.16+303945.7-c072  1.048  0.171 1.062 25.421 0.067 24.804 0.148
J013332.16+303945.7-c073  0.471  0.974 1.081 25.123 0.132             
J013332.16+303945.7-c074  0.743  0.810 1.099 26.020 0.093 25.390 0.090
J013332.16+303945.7-c075 -0.400  1.047 1.121 26.427 0.092             
J013332.16+303945.7-c076  0.183  1.111 1.126 24.477 0.124 24.029 0.101
J013332.16+303945.7-c077  0.015 -1.129 1.129 24.720 0.069 23.982 0.086
J013332.16+303945.7-c078 -1.103  0.379 1.166 25.903 0.128             
J013332.16+303945.7-c079  1.066  0.489 1.173 25.388 0.114 24.784 0.094
J013332.16+303945.7-c080  1.028 -0.622 1.201 24.521 0.103 24.434 0.102
J013332.16+303945.7-c081  0.877 -0.823 1.203 24.980 0.094 24.292 0.059
J013332.16+303945.7-c082  0.452  1.131 1.218 24.942 0.088 24.222 0.120
J013332.16+303945.7-c083  0.720 -0.993 1.227 26.069 0.105 25.387 0.086
J013332.16+303945.7-c084  1.218 -0.171 1.230 27.301 0.260             
J013332.16+303945.7-c085 -0.937 -0.808 1.237 26.784 0.141             
J013332.16+303945.7-c086  0.112 -1.236 1.241 26.437 0.114             
J013332.16+303945.7-c087 -1.270 -0.104 1.274 27.149 0.247             
J013332.16+303945.7-c088  1.185 -0.490 1.282 25.648 0.096             
J013332.16+303945.7-c089 -0.975  0.833 1.283 24.275 0.064 24.548 0.074
J013332.16+303945.7-c090 -0.510  1.186 1.291 23.082 0.066 21.922 0.062
J013332.16+303945.7-c091 -0.720 -1.093 1.309 22.636 0.068 20.860 0.084
J013332.16+303945.7-c092  1.307 -0.115 1.312 25.424 0.088 24.658 0.059
J013332.16+303945.7-c093 -0.600 -1.181 1.325 24.977 0.064             
J013332.16+303945.7-c094  0.899  0.974 1.326 25.749 0.073             
J013332.16+303945.7-c095 -0.844  1.027 1.329 26.003 0.068 25.329 0.083
J013332.16+303945.7-c096  1.337  0.006 1.337 25.711 0.123 25.105 0.107
J013332.16+303945.7-c097 -0.125 -1.348 1.353 23.233 0.039 22.611 0.086
J013332.16+303945.7-c098  1.004  0.913 1.357 25.928 0.125             
J013332.16+303945.7-c099  1.266 -0.551 1.381 24.754 0.114 24.060 0.079
J013332.16+303945.7-c100  0.013  1.386 1.386 26.473 0.126             
J013332.16+303945.7-c101  0.593  1.255 1.388 25.312 0.053 24.569 0.069
J013332.16+303945.7-c102 -0.363 -1.351 1.399 25.743 0.153             
J013332.16+303945.7-c103  1.367 -0.297 1.399 25.566 0.209             
J013332.16+303945.7-c104  0.833 -1.132 1.406 25.560 0.159 24.936 0.170
J013332.16+303945.7-c105  0.346  1.377 1.420 24.959 0.099             
J013332.16+303945.7-c106  1.404 -0.238 1.424 25.447 0.169 24.198 0.079
J013332.16+303945.7-c107  1.056 -0.959 1.426 25.798 0.134 24.845 0.071
J013332.16+303945.7-c108  0.436 -1.361 1.429 25.824 0.082             
J013332.16+303945.7-c109 -1.131 -0.879 1.432 24.734 0.114             
J013332.16+303945.7-c110 -1.042  0.987 1.435 26.658 0.135             
J013332.16+303945.7-c111 -1.408 -0.280 1.436 24.386 0.112 23.784 0.122
J013332.16+303945.7-c112 -0.286  1.409 1.438 24.833 0.062             
J013332.16+303945.7-c113  0.747 -1.229 1.438 23.032 0.086 21.667 0.052
J013332.16+303945.7-c114 -1.347 -0.540 1.451 24.132 0.098 23.840 0.108
J013332.16+303945.7-c115 -1.187 -0.840 1.454 25.675 0.098             
J013332.16+303945.7-c116 -0.199  1.455 1.468 25.353 0.082 24.147 0.116
J013332.16+303945.7-c117 -0.537  1.367 1.468 25.539 0.088 24.637 0.064
J013332.16+303945.7-c118 -1.347  0.631 1.487 25.179 0.076 24.485 0.075
J013332.16+303945.7-c119  1.361  0.600 1.488 24.989 0.068 24.493 0.069
J013332.16+303945.7-c120  0.560  1.382 1.491 26.226 0.094             
J013332.16+303945.7-c121 -0.219 -1.475 1.492 23.548 0.066 22.623 0.037
J013332.16+303945.7-c122  1.092  1.029 1.500 25.827 0.086             
J013332.16+303945.7-c123  0.960  1.155 1.502 24.797 0.067 24.359 0.076
J013332.16+303945.7-c124  0.346  1.465 1.505 25.028 0.064 23.582 0.106
J013332.16+303945.7-c125 -0.822  1.263 1.507 25.740 0.213             
J013332.16+303945.7-c126 -0.045 -1.508 1.508 25.771 0.199             
J013332.16+303945.7-c127 -0.621 -1.377 1.510 26.623 0.173             
J013332.16+303945.7-c128 -1.299  0.786 1.518 26.527 0.077             
J013332.16+303945.7-c129 -0.778  1.311 1.525 25.581 0.156 24.645 0.078
J013332.16+303945.7-c130  0.231  1.513 1.530 24.800 0.078 24.861 0.092
J013332.16+303945.7-c131 -1.479  0.425 1.539 24.782 0.083 23.987 0.045
J013332.16+303945.7-c132  0.720  1.361 1.539 26.734 0.141             
J013332.16+303945.7-c133 -1.504 -0.348 1.543 25.429 0.156 24.972 0.245
J013332.16+303945.7-c134  0.836  1.309 1.553 25.693 0.063 25.431 0.113
J013332.16+303945.7-c135 -1.385 -0.728 1.565 26.043 0.082             
J013332.16+303945.7-c136  1.145 -1.079 1.573 25.811 0.123             
J013332.16+303945.7-c137  0.005 -1.577 1.577 25.580 0.178 24.721 0.093
J013332.16+303945.7-c138  0.960 -1.267 1.589 25.180 0.056 24.272 0.067
J013332.16+303945.7-c139 -0.127  1.588 1.593 25.184 0.078 24.223 0.074
J013332.16+303945.7-c140  1.322  0.890 1.594 26.170 0.063             
J013332.16+303945.7-c141 -0.293  1.570 1.597 25.697 0.098             
J013332.16+303945.7-c142  1.585 -0.285 1.610 26.089 0.218             
J013332.16+303945.7-c143  1.592  0.258 1.613 26.052 0.113             
J013332.16+303945.7-c144 -1.603  0.188 1.614 23.438 0.104 22.422 0.044
J013332.16+303945.7-c145  0.521 -1.531 1.617 24.236 0.055 23.608 0.034
J013332.16+303945.7-c146  0.159  1.612 1.620 27.224 0.280             
J013332.16+303945.7-c147  1.571 -0.398 1.621 25.654 0.094 24.914 0.057
J013332.16+303945.7-c148 -0.557 -1.524 1.623 23.575 0.048 22.539 0.042
J013332.16+303945.7-c149 -1.045  1.259 1.636 24.201 0.069 23.422 0.052
J013332.16+303945.7-c150 -0.041  1.638 1.638 25.983 0.118             
J013332.16+303945.7-c151 -0.470  1.582 1.650 26.413 0.086             
J013332.16+303945.7-c152  1.655  0.050 1.656 25.078 0.061 24.899 0.085
J013332.16+303945.7-c153 -0.782 -1.473 1.668 26.170 0.126             
J013332.16+303945.7-c154 -0.909 -1.406 1.674 25.202 0.057             
J013332.16+303945.7-c155  1.444 -0.852 1.677 28.227 0.368             
J013332.16+303945.7-c156  0.758 -1.497 1.678 26.579 0.255             
J013332.16+303945.7-c157 -1.608  0.493 1.682 26.197 0.090             
J013332.16+303945.7-c158 -1.514  0.732 1.682 24.728 0.068 24.561 0.089
J013332.16+303945.7-c159 -0.446 -1.625 1.686 25.335 0.078 24.611 0.053
J013332.16+303945.7-c160 -0.884  1.435 1.686 26.886 0.212             
J013332.16+303945.7-c161  1.664 -0.296 1.690 25.197 0.122 24.418 0.059
J013332.16+303945.7-c162  1.637  0.458 1.700 25.983 0.108             
J013332.16+303945.7-c163  1.030 -1.355 1.702 27.169 0.215             
J013332.16+303945.7-c164  1.613 -0.558 1.707 25.529 0.065 25.148 0.091
J013332.16+303945.7-c165  0.005 -1.713 1.713 27.184 0.191             
J013332.16+303945.7-c166 -0.834  1.501 1.718 25.050 0.115 24.404 0.047
J013332.16+303945.7-c167 -1.389  1.016 1.720 27.181 0.115             
J013332.16+303945.7-c168 -1.690  0.338 1.723 24.563 0.099 24.178 0.045
J013332.16+303945.7-c169  0.302 -1.698 1.725 27.169 0.160             
J013332.16+303945.7-c170  1.576 -0.702 1.725 27.271 0.193             
J013332.16+303945.7-c171 -1.694 -0.364 1.733 25.621 0.138             
J013332.16+303945.7-c172 -0.354  1.696 1.733 26.339 0.120             
J013332.16+303945.7-c173 -1.722 -0.214 1.735 24.577 0.140 24.263 0.129
J013332.16+303945.7-c174 -0.637  1.615 1.735 26.812 0.095             
J013332.16+303945.7-c175 -0.782 -1.558 1.743 26.281 0.161             
J013332.16+303945.7-c176 -1.558  0.822 1.762 27.037 0.144             
J013332.16+303945.7-c177 -1.765 -0.111 1.768 25.677 0.112 25.088 0.065
J013332.16+303945.7-c178 -1.412 -1.074 1.773 24.997 0.112 24.714 0.101
J013332.16+303945.7-c179  0.500 -1.731 1.801 27.190 0.145             
J013332.16+303945.7-c180  1.637  0.763 1.806 26.525 0.174             
J013332.16+303945.7-c181  1.805 -0.084 1.807 25.926 0.111             
J013332.16+303945.7-c182  0.740 -1.653 1.811 26.610 0.183             
J013332.16+303945.7-c183 -1.128 -1.424 1.816 26.628 0.126             
J013332.16+303945.7-c184 -1.029  1.500 1.819 24.510 0.087 23.820 0.084
J013332.16+303945.7-c185  1.501  1.041 1.827 26.481 0.185             
J013332.16+303945.7-c186  1.713  0.648 1.832 25.626 0.109             
J013332.16+303945.7-c187  0.236  1.821 1.836 26.183 0.124             
J013332.16+303945.7-c188  1.772 -0.510 1.843 24.611 0.047 24.146 0.112
J013332.16+303945.7-c189  0.326 -1.816 1.845 25.342 0.087 24.634 0.098
J013332.16+303945.7-c190 -0.918  1.602 1.846 24.938 0.079 24.194 0.055
J013332.16+303945.7-c191  1.474  1.121 1.852 24.972 0.122 24.194 0.072
J013332.16+303945.7-c192 -0.098 -1.861 1.864 26.566 0.137             
J013332.16+303945.7-c193  1.648 -0.879 1.868 25.406 0.091 24.631 0.092
J013332.16+303945.7-c194 -1.865  0.115 1.869 26.520 0.111             
J013332.16+303945.7-c195 -1.675 -0.837 1.873 25.156 0.042 24.419 0.077
J013332.16+303945.7-c196  1.865 -0.199 1.875 25.749 0.104             
J013332.16+303945.7-c197  0.930 -1.630 1.876 25.751 0.071 25.202 0.119
J013332.16+303945.7-c198 -1.264 -1.396 1.883 26.475 0.188             
J013332.16+303945.7-c199 -1.387  1.276 1.884 25.303 0.104 24.282 0.116
J013332.16+303945.7-c200  0.510  1.828 1.898 25.283 0.091 24.636 0.041
J013332.16+303945.7-c201  1.221  1.461 1.904 26.826 0.160             
J013332.16+303945.7-c202  1.521 -1.149 1.907 25.133 0.076 24.651 0.061
J013332.16+303945.7-c203  1.323 -1.379 1.911 26.302 0.146             
J013332.16+303945.7-c204 -0.552 -1.830 1.911 24.772 0.132 24.435 0.129
J013332.16+303945.7-c205  1.347  1.369 1.920 24.349 0.091             
J013332.16+303945.7-c206 -1.671  0.946 1.920 26.525 0.241             
J013332.16+303945.7-c207 -1.230 -1.488 1.931 25.363 0.066 24.528 0.079
J013332.16+303945.7-c208  1.900 -0.360 1.934 24.281 0.093 24.824 0.184
J013332.16+303945.7-c209 -1.933 -0.071 1.935 24.759 0.078 24.775 0.034
J013332.16+303945.7-c210 -1.613  1.071 1.936 26.677 0.166             
J013332.16+303945.7-c211  1.014  1.653 1.939 26.766 0.109             
J013332.16+303945.7-c212 -0.303 -1.918 1.941 26.763 0.154             
J013332.16+303945.7-c213 -1.880  0.552 1.959 24.414 0.119 24.202 0.081
J013332.16+303945.7-c214  0.535 -1.890 1.964 26.280 0.091             
J013332.16+303945.7-c215 -1.844 -0.685 1.967 25.148 0.091 24.507 0.100
J013332.16+303945.7-c216 -1.125 -1.616 1.969 25.884 0.275 24.787 0.125
J013332.16+303945.7-c217 -1.414  1.380 1.976 25.881 0.198             
J013332.16+303945.7-c218  1.938  0.415 1.981 21.962 0.049 20.979 0.041
J013332.16+303945.7-c219 -1.624 -1.137 1.983 25.279 0.119 24.758 0.097
J013332.16+303945.7-c220  1.889 -0.656 1.999 25.102 0.049             
J013332.36+302819.8-c001  0.269 -0.060 0.276 25.334 0.050             
J013332.36+302819.8-c002  0.069 -0.290 0.298 26.905 0.148             
J013332.36+302819.8-c003  0.356 -0.114 0.374 25.597 0.065             
J013332.36+302819.8-c004  0.308  0.286 0.421 26.997 0.118             
J013332.36+302819.8-c005  0.308 -0.297 0.427 25.738 0.065 24.810 0.059
J013332.36+302819.8-c006  0.446 -0.290 0.532 25.286 0.058 24.576 0.044
J013332.36+302819.8-c007 -0.430  0.370 0.568 26.770 0.093             
J013332.36+302819.8-c008 -0.361  0.494 0.612 25.690 0.070             
J013332.36+302819.8-c009  0.602  0.141 0.619 24.038 0.039 23.109 0.046
J013332.36+302819.8-c010 -0.069  0.672 0.676 26.347 0.081             
J013332.36+302819.8-c011  0.440  0.565 0.716 26.948 0.107             
J013332.36+302819.8-c012 -0.585  0.422 0.722 26.733 0.132             
J013332.36+302819.8-c013 -0.174 -0.700 0.722 26.759 0.106             
J013332.36+302819.8-c014 -0.565 -0.488 0.746 26.150 0.092 25.498 0.063
J013332.36+302819.8-c015  0.815  0.075 0.819 24.736 0.052 24.731 0.050
J013332.36+302819.8-c016 -0.670  0.518 0.847 26.112 0.083 25.562 0.107
J013332.36+302819.8-c017  0.746  0.412 0.853 25.253 0.094 24.798 0.100
J013332.36+302819.8-c018  0.689 -0.534 0.872 26.391 0.147             
J013332.36+302819.8-c019  0.369 -0.811 0.891 26.320 0.101             
J013332.36+302819.8-c020  0.232 -0.880 0.910 25.795 0.054 24.919 0.053
J013332.36+302819.8-c021 -0.911 -0.019 0.911 26.478 0.083             
J013332.36+302819.8-c022 -0.182 -0.901 0.919 27.262 0.167             
J013332.36+302819.8-c023 -0.754 -0.668 1.008 25.399 0.057 24.546 0.053
J013332.36+302819.8-c024 -0.486 -0.896 1.019 25.710 0.078 25.899 0.109
J013332.36+302819.8-c025 -0.899  0.653 1.111 26.462 0.108             
J013332.36+302819.8-c026  1.147  0.124 1.154 25.340 0.049 24.569 0.058
J013332.36+302819.8-c027  1.012 -0.601 1.177 26.281 0.094 26.011 0.133
J013332.36+302819.8-c028  1.017  0.616 1.189 23.996 0.061 23.295 0.050
J013332.36+302819.8-c029 -0.734 -0.938 1.191 25.704 0.056 25.207 0.083
J013332.36+302819.8-c030 -1.106 -0.504 1.215 24.432 0.034 23.591 0.047
J013332.36+302819.8-c031  0.219  1.260 1.279 25.744 0.066 25.651 0.108
J013332.36+302819.8-c032  0.877  0.941 1.286 26.556 0.096             
J013332.36+302819.8-c033  1.229  0.384 1.287 26.134 0.120             
J013332.36+302819.8-c034 -0.330 -1.265 1.307 26.679 0.155             
J013332.36+302819.8-c035 -1.237  0.423 1.307 24.984 0.060 24.300 0.044
J013332.36+302819.8-c036 -0.800 -1.041 1.313 26.818 0.143             
J013332.36+302819.8-c037  0.497 -1.252 1.346 25.185 0.061 24.516 0.067
J013332.36+302819.8-c038  1.347  0.250 1.370 26.875 0.102             
J013332.36+302819.8-c039 -1.208 -0.700 1.396 26.430 0.093             
J013332.36+302819.8-c040 -1.052 -0.942 1.412 25.573 0.048 25.615 0.089
J013332.36+302819.8-c041 -1.444  0.317 1.479 25.782 0.044 25.837 0.098
J013332.36+302819.8-c042  1.480 -0.042 1.480 25.945 0.065 25.235 0.077
J013332.36+302819.8-c043 -1.507  0.005 1.507 27.117 0.126             
J013332.36+302819.8-c044 -0.490 -1.433 1.515 26.141 0.098             
J013332.36+302819.8-c045 -0.338  1.492 1.530 24.972 0.045 24.379 0.056
J013332.36+302819.8-c046  1.512 -0.401 1.564 25.897 0.092             
J013332.36+302819.8-c047  1.132  1.083 1.567 26.876 0.105             
J013332.36+302819.8-c048  1.560  0.170 1.569 26.585 0.083 26.218 0.139
J013332.36+302819.8-c049  1.553 -0.301 1.582 24.905 0.064             
J013332.36+302819.8-c050  0.201 -1.577 1.589 23.746 0.072 23.025 0.030
J013332.36+302819.8-c051 -1.502  0.583 1.611 24.021 0.056 23.309 0.059
J013332.36+302819.8-c052 -0.172  1.604 1.613 25.798 0.063 25.556 0.075
J013332.36+302819.8-c053  0.903  1.340 1.616 26.556 0.154             
J013332.36+302819.8-c054 -1.097  1.235 1.651 25.333 0.050 24.569 0.046
J013332.36+302819.8-c055  0.876  1.403 1.654 26.516 0.125 25.473 0.137
J013332.36+302819.8-c056  0.915 -1.385 1.660 26.362 0.137             
J013332.36+302819.8-c057  1.595 -0.550 1.687 25.240 0.041 25.085 0.082
J013332.36+302819.8-c058  1.631  0.445 1.690 24.951 0.049 24.423 0.050
J013332.36+302819.8-c059 -1.179 -1.232 1.705 26.289 0.086             
J013332.36+302819.8-c060 -1.653 -0.425 1.707 25.574 0.073 25.482 0.089
J013332.36+302819.8-c061  1.295  1.115 1.708 26.717 0.099             
J013332.36+302819.8-c062 -1.332 -1.099 1.727 24.998 0.130             
J013332.36+302819.8-c063  1.631 -0.640 1.752 26.938 0.147             
J013332.36+302819.8-c064  0.427  1.699 1.752 25.020 0.054 24.292 0.057
J013332.36+302819.8-c065  1.762 -0.134 1.767 26.954 0.148             
J013332.36+302819.8-c066 -0.678 -1.640 1.775 26.753 0.116 25.823 0.106
J013332.36+302819.8-c067 -1.787  0.225 1.801 24.892 0.047 24.767 0.042
J013332.36+302819.8-c068  0.854 -1.595 1.809 26.864 0.106             
J013332.36+302819.8-c069 -1.382  1.175 1.814 25.145 0.054 24.354 0.044
J013332.36+302819.8-c070  0.854  1.612 1.824 26.307 0.077             
J013332.36+302819.8-c071  1.248 -1.357 1.844 25.710 0.074 25.555 0.088
J013332.36+302819.8-c072 -0.984 -1.579 1.860 24.157 0.094             
J013332.36+302819.8-c073 -0.280  1.843 1.864 25.085 0.061 24.255 0.042
J013332.36+302819.8-c074  1.860  0.236 1.875 26.728 0.100             
J013332.36+302819.8-c075 -0.950 -1.673 1.924 22.710 0.054 21.866 0.041
J013332.36+302819.8-c076 -1.903 -0.410 1.947 26.384 0.095             
J013332.36+302819.8-c077 -0.777 -1.787 1.948 26.493 0.106             
J013332.36+302819.8-c078  1.335 -1.488 1.998 24.569 0.083 24.197 0.058
J013332.41+303143.7-c001 -0.162  0.338 0.375 24.602 0.079 23.592 0.049
J013332.41+303143.7-c002 -0.380 -0.015 0.380 27.391 0.220             
J013332.41+303143.7-c003  0.390  0.155 0.420 27.761 0.095             
J013332.41+303143.7-c004 -0.402  0.192 0.446 27.340 0.142             
J013332.41+303143.7-c005  0.432 -0.161 0.461 28.092 0.262             
J013332.41+303143.7-c006  0.170  0.435 0.467 26.434 0.086 25.620 0.067
J013332.41+303143.7-c007  0.349 -0.352 0.496 26.992 0.155             
J013332.41+303143.7-c008 -0.245 -0.439 0.503 25.089 0.056 24.090 0.037
J013332.41+303143.7-c009  0.268 -0.437 0.513 27.229 0.127             
J013332.41+303143.7-c010  0.524 -0.088 0.531 27.491 0.146             
J013332.41+303143.7-c011 -0.422 -0.366 0.559 23.890 0.051 23.260 0.061
J013332.41+303143.7-c012  0.297  0.526 0.604 26.778 0.089 26.107 0.067
J013332.41+303143.7-c013  0.591  0.122 0.604 27.876 0.238             
J013332.41+303143.7-c014  0.528  0.316 0.615 25.376 0.085 24.801 0.056
J013332.41+303143.7-c015  0.619 -0.042 0.620 28.531 0.443             
J013332.41+303143.7-c016 -0.638  0.065 0.641 25.972 0.078 25.141 0.058
J013332.41+303143.7-c017 -0.671  0.147 0.687 27.037 0.176             
J013332.41+303143.7-c018 -0.041 -0.687 0.689 27.446 0.211             
J013332.41+303143.7-c019  0.593  0.395 0.712 27.201 0.198             
J013332.41+303143.7-c020 -0.705 -0.156 0.722 26.026 0.164             
J013332.41+303143.7-c021 -0.650 -0.318 0.723 27.362 0.151             
J013332.41+303143.7-c022 -0.713 -0.236 0.752 25.205 0.072 24.315 0.113
J013332.41+303143.7-c023  0.324  0.679 0.752 27.302 0.135             
J013332.41+303143.7-c024 -0.248  0.718 0.760 23.876 0.094 22.457 0.034
J013332.41+303143.7-c025  0.555  0.538 0.773 25.920 0.048 25.924 0.086
J013332.41+303143.7-c026 -0.135 -0.766 0.778 26.017 0.082 24.834 0.104
J013332.41+303143.7-c027  0.746  0.228 0.780 28.069 0.290             
J013332.41+303143.7-c028  0.815 -0.028 0.815 25.650 0.070 25.275 0.125
J013332.41+303143.7-c029 -0.773  0.276 0.821 25.389 0.051 24.486 0.048
J013332.41+303143.7-c030 -0.643 -0.515 0.824 26.514 0.091             
J013332.41+303143.7-c031  0.789 -0.309 0.848 27.381 0.154             
J013332.41+303143.7-c032 -0.442  0.723 0.848 25.105 0.095             
J013332.41+303143.7-c033  0.507  0.688 0.855 27.154 0.139             
J013332.41+303143.7-c034 -0.246 -0.828 0.864 26.939 0.103             
J013332.41+303143.7-c035 -0.770  0.400 0.868 27.814 0.207             
J013332.41+303143.7-c036 -0.767 -0.444 0.887 27.468 0.156             
J013332.41+303143.7-c037  0.888  0.041 0.889 27.240 0.177             
J013332.41+303143.7-c038  0.373  0.807 0.889 25.718 0.068 25.122 0.066
J013332.41+303143.7-c039  0.535 -0.770 0.938 24.741 0.154 23.897 0.155
J013332.41+303143.7-c040 -0.940  0.093 0.945 25.621 0.093 24.645 0.041
J013332.41+303143.7-c041 -0.148  0.958 0.969 25.098 0.119             
J013332.41+303143.7-c042 -0.982  0.153 0.994 27.362 0.409             
J013332.41+303143.7-c043 -0.991 -0.165 1.005 25.636 0.092 25.072 0.071
J013332.41+303143.7-c044  0.993 -0.185 1.010 25.247 0.125             
J013332.41+303143.7-c045  0.887  0.499 1.017 27.922 0.368             
J013332.41+303143.7-c046 -0.869 -0.532 1.019 25.451 0.072 24.475 0.062
J013332.41+303143.7-c047  0.849  0.569 1.022 25.906 0.098 25.073 0.078
J013332.41+303143.7-c048 -0.966 -0.346 1.026              24.383 0.097
J013332.41+303143.7-c049  0.780 -0.671 1.029 27.925 0.187             
J013332.41+303143.7-c050 -0.477 -0.915 1.032 26.191 0.090 25.158 0.067
J013332.41+303143.7-c051  0.273  1.016 1.052 27.419 0.181             
J013332.41+303143.7-c052  0.895 -0.585 1.069 26.050 0.101 25.066 0.103
J013332.41+303143.7-c053 -1.016 -0.370 1.081 24.736 0.152             
J013332.41+303143.7-c054  0.990 -0.473 1.097 26.583 0.142             
J013332.41+303143.7-c055 -0.826 -0.747 1.114 25.869 0.069 25.172 0.056
J013332.41+303143.7-c056  1.082 -0.328 1.131 24.010 0.055 22.743 0.044
J013332.41+303143.7-c057 -0.357 -1.104 1.161 24.769 0.129             
J013332.41+303143.7-c058  1.147  0.247 1.173 27.105 0.171             
J013332.41+303143.7-c059  0.132 -1.168 1.175 26.453 0.096             
J013332.41+303143.7-c060 -0.467  1.092 1.188 27.652 0.212             
J013332.41+303143.7-c061 -0.691  0.970 1.191 26.068 0.060 25.912 0.073
J013332.41+303143.7-c062 -1.170 -0.285 1.204 24.239 0.145 22.514 0.042
J013332.41+303143.7-c063 -0.916  0.786 1.207 26.964 0.126             
J013332.41+303143.7-c064  1.203 -0.285 1.236 23.439 0.095 23.077 0.095
J013332.41+303143.7-c065  0.921 -0.827 1.237 24.762 0.081 24.284 0.059
J013332.41+303143.7-c066 -1.099  0.584 1.245 27.630 0.098             
J013332.41+303143.7-c067  0.789  0.981 1.259 25.097 0.076 23.966 0.111
J013332.41+303143.7-c068  0.452 -1.176 1.260 27.347 0.171             
J013332.41+303143.7-c069 -1.178 -0.454 1.263 25.040 0.142             
J013332.41+303143.7-c070  0.194  1.256 1.271 27.731 0.215             
J013332.41+303143.7-c071 -0.961  0.834 1.272              25.712 0.105
J013332.41+303143.7-c072  0.730  1.056 1.283 25.130 0.055             
J013332.41+303143.7-c073  1.283 -0.006 1.283 24.889 0.062 23.990 0.056
J013332.41+303143.7-c074 -0.796 -1.015 1.290 26.452 0.101 25.131 0.094
J013332.41+303143.7-c075  1.141 -0.609 1.294 27.668 0.206             
J013332.41+303143.7-c076  1.118  0.691 1.314 27.450 0.153             
J013332.41+303143.7-c077  1.049  0.818 1.330 26.337 0.083 25.572 0.051
J013332.41+303143.7-c078 -0.600  1.188 1.331 25.907 0.079 24.793 0.067
J013332.41+303143.7-c079 -1.022 -0.858 1.335 26.030 0.092             
J013332.41+303143.7-c080  0.704  1.136 1.336 27.085 0.435             
J013332.41+303143.7-c081  1.302  0.333 1.344 24.997 0.119             
J013332.41+303143.7-c082 -0.142 -1.353 1.360 25.705 0.128             
J013332.41+303143.7-c083 -0.760 -1.127 1.360 26.982 0.122             
J013332.41+303143.7-c084  0.751 -1.135 1.361 25.884 0.047             
J013332.41+303143.7-c085 -1.127  0.772 1.366 25.675 0.056 24.975 0.040
J013332.41+303143.7-c086 -1.362  0.147 1.370 26.316 0.068 26.189 0.100
J013332.41+303143.7-c087 -1.346 -0.272 1.373 26.449 0.126             
J013332.41+303143.7-c088  1.246  0.594 1.380 26.430 0.122 25.673 0.068
J013332.41+303143.7-c089 -0.574  1.271 1.394 26.749 0.170             
J013332.41+303143.7-c090 -1.111 -0.860 1.405              24.454 0.090
J013332.41+303143.7-c091 -0.189  1.393 1.406 26.616 0.082 26.115 0.104
J013332.41+303143.7-c092 -0.996 -1.005 1.415 25.876 0.078             
J013332.41+303143.7-c093  1.218 -0.722 1.416 25.393 0.063 25.318 0.060
J013332.41+303143.7-c094 -1.143 -0.865 1.433 25.642 0.074             
J013332.41+303143.7-c095  1.410 -0.273 1.436 25.009 0.082 24.160 0.075
J013332.41+303143.7-c096 -0.784 -1.215 1.446 26.072 0.061 24.893 0.068
J013332.41+303143.7-c097  0.634 -1.316 1.461 25.860 0.058 24.772 0.062
J013332.41+303143.7-c098 -0.506 -1.397 1.486 25.822 0.066 24.996 0.085
J013332.41+303143.7-c099  0.945  1.151 1.489 28.137 0.250             
J013332.41+303143.7-c100 -0.984  1.147 1.511 27.154 0.098             
J013332.41+303143.7-c101  0.011 -1.525 1.525 21.347 0.051 21.354 0.036
J013332.41+303143.7-c102 -0.154  1.523 1.531 26.519 0.043 25.546 0.064
J013332.41+303143.7-c103  0.733 -1.352 1.538 26.628 0.088             
J013332.41+303143.7-c104 -1.493  0.401 1.546 25.484 0.105             
J013332.41+303143.7-c105  1.499  0.393 1.549 22.085 0.069 22.146 0.044
J013332.41+303143.7-c106  1.442 -0.574 1.552 26.736 0.145             
J013332.41+303143.7-c107 -1.218  0.992 1.571 28.031 0.150             
J013332.41+303143.7-c108  1.572 -0.196 1.585 26.427 0.077             
J013332.41+303143.7-c109  1.573  0.202 1.586 25.700 0.089 24.881 0.075
J013332.41+303143.7-c110 -1.595 -0.054 1.596 26.171 0.086 25.128 0.079
J013332.41+303143.7-c111  0.559  1.501 1.602 26.993 0.094             
J013332.41+303143.7-c112  1.456  0.668 1.602 25.085 0.087 24.398 0.047
J013332.41+303143.7-c113 -1.556  0.386 1.603              24.338 0.111
J013332.41+303143.7-c114 -1.598  0.207 1.611 25.553 0.068 24.593 0.061
J013332.41+303143.7-c115  1.266 -0.998 1.612 25.434 0.100 25.454 0.090
J013332.41+303143.7-c116 -1.147 -1.159 1.631 28.172 0.225             
J013332.41+303143.7-c117 -1.590  0.372 1.633 25.563 0.113             
J013332.41+303143.7-c118  0.805  1.422 1.634              26.610 0.145
J013332.41+303143.7-c119  0.253  1.618 1.638 27.213 0.116             
J013332.41+303143.7-c120  1.425 -0.818 1.643 27.479 0.184             
J013332.41+303143.7-c121 -0.994 -1.310 1.644 27.435 0.116             
J013332.41+303143.7-c122  1.391  0.879 1.645 25.822 0.057 25.077 0.101
J013332.41+303143.7-c123 -0.586 -1.541 1.649 25.856 0.092 25.059 0.088
J013332.41+303143.7-c124 -1.039  1.302 1.666 25.487 0.052 24.928 0.082
J013332.41+303143.7-c125 -0.235  1.650 1.666 27.421 0.129             
J013332.41+303143.7-c126  0.502  1.602 1.679 27.176 0.104             
J013332.41+303143.7-c127 -0.793  1.480 1.679 25.555 0.062 25.326 0.086
J013332.41+303143.7-c128 -1.480 -0.806 1.685 28.403 0.300             
J013332.41+303143.7-c129 -0.163 -1.684 1.692 24.779 0.096 24.015 0.103
J013332.41+303143.7-c130  0.058  1.696 1.697 26.287 0.098             
J013332.41+303143.7-c131  1.313  1.086 1.704 26.473 0.080             
J013332.41+303143.7-c132  1.708 -0.111 1.711 26.748 0.174             
J013332.41+303143.7-c133 -0.515  1.646 1.725 26.733 0.103             
J013332.41+303143.7-c134 -1.319  1.124 1.733 27.054 0.124 25.060 0.068
J013332.41+303143.7-c135  1.658  0.509 1.734 25.733 0.097             
J013332.41+303143.7-c136 -1.506  0.871 1.739 26.473 0.107             
J013332.41+303143.7-c137 -1.587 -0.716 1.741 25.770 0.075 24.965 0.045
J013332.41+303143.7-c138  1.738  0.181 1.747 27.033 0.148             
J013332.41+303143.7-c139  1.084 -1.373 1.749 25.199 0.139 24.385 0.091
J013332.41+303143.7-c140  1.726 -0.293 1.750 23.958 0.060 22.773 0.053
J013332.41+303143.7-c141 -0.869 -1.525 1.755 27.095 0.114             
J013332.41+303143.7-c142  1.757  0.061 1.759 26.618 0.099             
J013332.41+303143.7-c143 -1.739 -0.272 1.760 26.272 0.062 25.783 0.099
J013332.41+303143.7-c144 -1.351 -1.136 1.765 26.688 0.074             
J013332.41+303143.7-c145  1.620  0.732 1.777 27.553 0.149             
J013332.41+303143.7-c146 -1.347  1.167 1.782 26.438 0.286             
J013332.41+303143.7-c147 -0.535 -1.707 1.789 27.792 0.231             
J013332.41+303143.7-c148  0.699  1.647 1.790 26.925 0.127             
J013332.41+303143.7-c149  1.001 -1.490 1.795 24.643 0.095 24.148 0.111
J013332.41+303143.7-c150 -1.713 -0.547 1.798 26.821 0.094             
J013332.41+303143.7-c151 -0.750 -1.635 1.799 25.144 0.099             
J013332.41+303143.7-c152  0.177  1.796 1.805 26.624 0.341             
J013332.41+303143.7-c153  1.295  1.260 1.807 28.030 0.238             
J013332.41+303143.7-c154  1.323 -1.236 1.810 26.086 0.095 25.571 0.095
J013332.41+303143.7-c155 -1.188 -1.369 1.813 25.381 0.054 24.425 0.051
J013332.41+303143.7-c156  1.785 -0.397 1.829 25.601 0.080             
J013332.41+303143.7-c157  1.817  0.232 1.832 26.729 0.086             
J013332.41+303143.7-c158 -1.650 -0.803 1.834 27.596 0.184             
J013332.41+303143.7-c159 -1.811  0.301 1.836 27.940 0.157             
J013332.41+303143.7-c160 -0.452  1.782 1.838 26.932 0.136             
J013332.41+303143.7-c161 -1.031  1.526 1.842 27.762 0.128             
J013332.41+303143.7-c162 -1.315 -1.297 1.847 26.733 0.100             
J013332.41+303143.7-c163  0.460  1.789 1.847 25.059 0.062             
J013332.41+303143.7-c164  0.712  1.713 1.855 26.071 0.175 25.148 0.056
J013332.41+303143.7-c165  1.441  1.194 1.871 26.480 0.075 25.783 0.109
J013332.41+303143.7-c166 -1.868  0.104 1.871 26.346 0.060             
J013332.41+303143.7-c167 -1.847 -0.307 1.872 26.719 0.106             
J013332.41+303143.7-c168 -1.569  1.025 1.874 26.259 0.089 25.784 0.097
J013332.41+303143.7-c169  1.876  0.003 1.876 27.481 0.169             
J013332.41+303143.7-c170  0.229  1.864 1.878 23.272 0.057 22.872 0.033
J013332.41+303143.7-c171 -1.777 -0.657 1.894 27.839 0.160             
J013332.41+303143.7-c172 -1.180  1.481 1.894 27.154 0.142             
J013332.41+303143.7-c173  0.814 -1.712 1.896 26.589 0.097 26.301 0.130
J013332.41+303143.7-c174 -0.880 -1.684 1.900 23.216 0.050 22.846 0.041
J013332.41+303143.7-c175 -1.098 -1.557 1.905 27.189 0.119             
J013332.41+303143.7-c176 -1.853 -0.478 1.914 26.155 0.098 25.763 0.093
J013332.41+303143.7-c177 -0.142  1.913 1.918 24.265 0.053 23.782 0.064
J013332.41+303143.7-c178 -1.907  0.202 1.918 26.809 0.072             
J013332.41+303143.7-c179 -1.820  0.656 1.934 26.556 0.105             
J013332.41+303143.7-c180  0.281 -1.914 1.935 25.558 0.067 25.193 0.070
J013332.41+303143.7-c181  1.907 -0.339 1.937 25.928 0.088             
J013332.41+303143.7-c182 -0.830 -1.751 1.938 25.811 0.199             
J013332.41+303143.7-c183  0.205  1.949 1.959 26.043 0.201             
J013332.41+303143.7-c184 -1.180  1.565 1.960 26.084 0.051 25.534 0.084
J013332.41+303143.7-c185  1.016  1.677 1.961 26.576 0.109             
J013332.41+303143.7-c186  1.258  1.515 1.969 26.034 0.065 25.192 0.051
J013332.41+303143.7-c187  0.778 -1.811 1.971 27.619 0.204             
J013332.41+303143.7-c188  0.485 -1.912 1.972 27.525 0.161             
J013332.41+303143.7-c189  1.383 -1.407 1.973 27.030 0.131             
J013332.41+303143.7-c190 -1.975  0.004 1.975 26.912 0.093             
J013332.41+303143.7-c191  1.769  0.886 1.979 25.979 0.083 25.140 0.131
J013332.41+303143.7-c192  1.900  0.586 1.989 25.854 0.081 25.257 0.063
J013332.41+303143.7-c193  1.950  0.429 1.997 25.820 0.076             
J013332.91+303549.0-c001 -0.301  0.350 0.462 23.757 0.128 22.873 0.106
J013332.91+303549.0-c002  0.580  0.114 0.591 22.800 0.119 21.141 0.052
J013332.91+303549.0-c003  0.381 -0.529 0.652 23.014 0.067 22.112 0.067
J013332.91+303549.0-c004  0.697  0.231 0.735              21.973 0.088
J013332.91+303549.0-c005  0.198  0.873 0.895 21.819 0.058 21.991 0.056
J013332.91+303549.0-c006  0.261 -0.856 0.895 24.294 0.222             
J013332.91+303549.0-c007 -0.915  0.107 0.921 23.104 0.074 21.990 0.093
J013332.91+303549.0-c008 -0.914  0.431 1.011 23.904 0.096 22.831 0.148
J013332.91+303549.0-c009  0.715 -0.732 1.024 24.033 0.162             
J013332.91+303549.0-c010 -1.049 -0.319 1.096              22.401 0.081
J013332.91+303549.0-c011  1.075  0.284 1.112              22.524 0.087
J013332.91+303549.0-c012 -0.932  0.703 1.168 24.060 0.135             
J013332.91+303549.0-c013 -0.522 -1.235 1.341 23.911 0.126 22.743 0.092
J013332.91+303549.0-c014 -1.424 -0.129 1.430              21.867 0.056
J013332.91+303549.0-c015 -1.194 -0.833 1.456 23.932 0.175             
J013332.91+303549.0-c016 -0.427  1.490 1.550 21.582 0.031 21.893 0.073
J013332.91+303549.0-c017 -1.018 -1.191 1.567 23.917 0.113 23.321 0.122
J013332.91+303549.0-c018  0.409  1.580 1.632 20.684 0.072 18.579 0.063
J013332.91+303549.0-c019 -0.525 -1.670 1.750 23.055 0.093 21.637 0.088
J013332.91+303549.0-c020  0.194 -1.825 1.836 24.048 0.155             
J013332.91+303549.0-c021  1.444  1.174 1.861 24.107 0.184             
J013332.91+303549.0-c022 -1.926  0.418 1.971              22.661 0.128
J013333.08+304230.8-c001  0.594  0.287 0.660              21.395 0.068
J013333.08+304230.8-c002 -0.625  0.306 0.696 25.186 0.171             
J013333.08+304230.8-c003 -0.151  0.806 0.820 23.903 0.074 23.007 0.091
J013333.08+304230.8-c004 -0.145 -0.911 0.922 24.752 0.086 23.767 0.086
J013333.08+304230.8-c005 -0.518 -0.794 0.948 24.729 0.115             
J013333.08+304230.8-c006  0.753 -0.587 0.954 24.579 0.081 23.681 0.093
J013333.08+304230.8-c007 -0.218  0.955 0.980 25.157 0.176             
J013333.08+304230.8-c008  0.383 -1.027 1.096 25.229 0.161             
J013333.08+304230.8-c009 -0.994 -0.525 1.124 25.173 0.164             
J013333.08+304230.8-c010 -0.458  1.085 1.177 24.545 0.074 23.512 0.090
J013333.08+304230.8-c011  1.413  0.472 1.490              24.412 0.149
J013333.08+304230.8-c012 -1.517 -0.120 1.522              24.508 0.170
J013333.08+304230.8-c013 -1.233  1.017 1.598 24.806 0.120 24.524 0.157
J013333.08+304230.8-c014  0.089 -1.624 1.626 22.227 0.092 22.143 0.116
J013333.08+304230.8-c015  0.659  1.672 1.797 23.389 0.057 22.587 0.061
J013333.08+304230.8-c016 -0.277 -1.805 1.826 24.097 0.092 23.459 0.092
J013333.08+304230.8-c017 -1.823 -0.499 1.890 24.572 0.088 23.917 0.128
J013333.08+304230.8-c018  1.200 -1.521 1.938 24.822 0.120 24.054 0.137
J013333.08+304230.8-c019  1.660  1.096 1.989 23.975 0.105             
J013333.08+304230.8-c020  1.846  0.749 1.992 25.088 0.194             
J013333.27+303747.6-c001  0.045 -0.109 0.118              22.859 0.145
J013333.27+303747.6-c002  0.220 -0.112 0.247 25.536 0.135             
J013333.27+303747.6-c003 -0.294 -0.076 0.304 25.236 0.072 24.203 0.058
J013333.27+303747.6-c004  0.266  0.191 0.327              25.235 0.121
J013333.27+303747.6-c005 -0.257  0.272 0.375 23.803 0.063 22.994 0.040
J013333.27+303747.6-c006 -0.369 -0.173 0.408 25.737 0.088 24.873 0.070
J013333.27+303747.6-c007  0.262 -0.330 0.421 25.542 0.067             
J013333.27+303747.6-c008  0.415 -0.111 0.430              25.200 0.105
J013333.27+303747.6-c009 -0.202  0.390 0.439              24.395 0.108
J013333.27+303747.6-c010  0.371  0.328 0.495 25.641 0.097 24.931 0.096
J013333.27+303747.6-c011  0.418 -0.438 0.605 25.811 0.119             
J013333.27+303747.6-c012 -0.153 -0.620 0.639 25.162 0.056 24.040 0.112
J013333.27+303747.6-c013 -0.376 -0.547 0.664 26.040 0.065             
J013333.27+303747.6-c014 -0.010 -0.689 0.689 23.616 0.034 20.903 0.029
J013333.27+303747.6-c015 -0.680 -0.211 0.712              25.188 0.137
J013333.27+303747.6-c016 -0.712  0.057 0.714 25.470 0.077 24.537 0.057
J013333.27+303747.6-c017  0.540 -0.512 0.744 25.612 0.120 24.482 0.078
J013333.27+303747.6-c018 -0.483 -0.606 0.775 26.145 0.070 25.027 0.062
J013333.27+303747.6-c019  0.353 -0.691 0.776 25.762 0.099             
J013333.27+303747.6-c020  0.040 -0.781 0.782              24.021 0.170
J013333.27+303747.6-c021 -0.359 -0.786 0.864 26.038 0.103             
J013333.27+303747.6-c022  0.261  0.846 0.885 24.237 0.045 24.175 0.045
J013333.27+303747.6-c023 -0.538  0.715 0.895 23.473 0.034 21.529 0.029
J013333.27+303747.6-c024  0.430 -0.802 0.910 25.168 0.122 24.158 0.111
J013333.27+303747.6-c025 -0.637 -0.671 0.925 25.891 0.116             
J013333.27+303747.6-c026  0.870  0.354 0.939 26.031 0.075 25.141 0.074
J013333.27+303747.6-c027 -0.932  0.255 0.966 24.784 0.063 23.916 0.045
J013333.27+303747.6-c028 -0.953 -0.184 0.970 25.137 0.040 24.237 0.057
J013333.27+303747.6-c029  0.011 -1.002 1.002 25.874 0.093 24.807 0.084
J013333.27+303747.6-c030  0.222  1.000 1.024 26.006 0.102             
J013333.27+303747.6-c031 -0.268  0.993 1.028 25.500 0.081 24.762 0.067
J013333.27+303747.6-c032 -1.052 -0.053 1.053 25.644 0.070 24.921 0.106
J013333.27+303747.6-c033  0.975 -0.433 1.067              25.028 0.081
J013333.27+303747.6-c034 -1.058 -0.149 1.068 26.044 0.113             
J013333.27+303747.6-c035  0.846  0.654 1.070 24.986 0.089 24.048 0.064
J013333.27+303747.6-c036 -0.627  0.908 1.103 26.034 0.090 25.620 0.113
J013333.27+303747.6-c037 -0.402 -1.034 1.109 24.700 0.094 23.806 0.059
J013333.27+303747.6-c038  0.564 -1.010 1.157 25.254 0.076 24.463 0.057
J013333.27+303747.6-c039  1.051 -0.518 1.171              24.949 0.074
J013333.27+303747.6-c040  0.862  0.816 1.186 25.680 0.115 24.804 0.069
J013333.27+303747.6-c041 -1.175 -0.291 1.210 24.795 0.060 23.985 0.054
J013333.27+303747.6-c042 -0.244  1.197 1.222 25.150 0.063 24.969 0.071
J013333.27+303747.6-c043  0.488 -1.132 1.232 26.190 0.085 25.290 0.087
J013333.27+303747.6-c044  0.439  1.166 1.246              24.675 0.085
J013333.27+303747.6-c045 -1.132  0.575 1.270 23.320 0.063 23.267 0.053
J013333.27+303747.6-c046 -1.194 -0.461 1.280 26.141 0.107 25.005 0.068
J013333.27+303747.6-c047  0.002  1.299 1.299 26.337 0.111             
J013333.27+303747.6-c048  1.278 -0.245 1.301 25.523 0.072 24.687 0.085
J013333.27+303747.6-c049 -1.329 -0.164 1.339 24.408 0.069 24.315 0.071
J013333.27+303747.6-c050  0.989 -0.906 1.342 25.818 0.087 24.896 0.076
J013333.27+303747.6-c051  0.643  1.179 1.343 25.103 0.064 25.050 0.085
J013333.27+303747.6-c052  0.446 -1.268 1.344 25.560 0.067 24.804 0.050
J013333.27+303747.6-c053  1.196  0.655 1.363 26.163 0.104             
J013333.27+303747.6-c054  0.827  1.114 1.388 26.122 0.099             
J013333.27+303747.6-c055 -1.342  0.401 1.401 24.487 0.063 24.293 0.054
J013333.27+303747.6-c056 -0.415 -1.354 1.416 25.327 0.066 24.549 0.047
J013333.27+303747.6-c057  1.161 -0.835 1.429 26.668 0.192             
J013333.27+303747.6-c058  1.100  0.919 1.434 24.742 0.052 23.739 0.045
J013333.27+303747.6-c059  0.151  1.430 1.438 25.421 0.100 24.439 0.044
J013333.27+303747.6-c060  0.944 -1.089 1.441 25.768 0.090 24.534 0.050
J013333.27+303747.6-c061 -0.970  1.067 1.442              25.432 0.153
J013333.27+303747.6-c062 -1.358  0.548 1.464 25.155 0.119 24.509 0.097
J013333.27+303747.6-c063 -1.277 -0.732 1.472 25.515 0.065 24.686 0.054
J013333.27+303747.6-c064  1.181 -0.911 1.491 25.533 0.092 24.676 0.077
J013333.27+303747.6-c065  0.344 -1.463 1.503 25.661 0.132 24.629 0.071
J013333.27+303747.6-c066  1.357  0.685 1.520 25.474 0.059 25.455 0.141
J013333.27+303747.6-c067  0.093 -1.517 1.520 26.071 0.176 25.157 0.079
J013333.27+303747.6-c068 -0.063  1.523 1.524 25.113 0.068 24.095 0.044
J013333.27+303747.6-c069 -0.676  1.385 1.541 25.687 0.058 24.277 0.059
J013333.27+303747.6-c070 -1.031  1.160 1.552 24.644 0.062 23.743 0.064
J013333.27+303747.6-c071  0.620 -1.425 1.553 25.404 0.075 24.781 0.077
J013333.27+303747.6-c072  1.242 -0.958 1.569 25.811 0.111 24.847 0.102
J013333.27+303747.6-c073  1.570 -0.037 1.570 21.266 0.062 21.251 0.037
J013333.27+303747.6-c074  1.534 -0.348 1.573              24.718 0.092
J013333.27+303747.6-c075 -1.238  0.970 1.573 25.961 0.128 25.254 0.106
J013333.27+303747.6-c076  0.486  1.501 1.578 25.522 0.066 24.740 0.051
J013333.27+303747.6-c077  1.604 -0.243 1.623              24.219 0.074
J013333.27+303747.6-c078  1.051 -1.243 1.628 25.833 0.120 24.900 0.096
J013333.27+303747.6-c079 -1.521  0.592 1.633              24.575 0.105
J013333.27+303747.6-c080  1.567 -0.459 1.633 25.328 0.177             
J013333.27+303747.6-c081  1.482 -0.690 1.635 26.293 0.100             
J013333.27+303747.6-c082  0.984 -1.310 1.638 25.209 0.065 24.213 0.051
J013333.27+303747.6-c083  1.579 -0.495 1.655              24.679 0.061
J013333.27+303747.6-c084  1.285  1.091 1.686 25.983 0.123             
J013333.27+303747.6-c085  1.635  0.479 1.704 25.610 0.101             
J013333.27+303747.6-c086 -1.665  0.377 1.707 23.659 0.066 22.746 0.038
J013333.27+303747.6-c087  0.041 -1.709 1.709              25.218 0.122
J013333.27+303747.6-c088 -0.391  1.666 1.712 24.041 0.091 22.951 0.034
J013333.27+303747.6-c089 -1.652 -0.460 1.715              25.013 0.113
J013333.27+303747.6-c090 -1.278  1.145 1.716 26.210 0.141             
J013333.27+303747.6-c091 -0.471  1.652 1.717              25.232 0.129
J013333.27+303747.6-c092 -1.047 -1.371 1.725 25.587 0.074 24.677 0.084
J013333.27+303747.6-c093 -1.723 -0.225 1.738 25.218 0.071 25.107 0.070
J013333.27+303747.6-c094  0.170 -1.735 1.744 24.364 0.084 23.447 0.043
J013333.27+303747.6-c095 -1.291  1.182 1.750              25.218 0.120
J013333.27+303747.6-c096 -0.989 -1.453 1.758 25.944 0.089 24.938 0.084
J013333.27+303747.6-c097 -1.604  0.722 1.759 25.906 0.136             
J013333.27+303747.6-c098  0.936  1.489 1.759 25.084 0.058 24.073 0.042
J013333.27+303747.6-c099  0.415  1.714 1.764              25.263 0.118
J013333.27+303747.6-c100  0.649  1.657 1.780 24.592 0.076 23.835 0.044
J013333.27+303747.6-c101  1.675 -0.627 1.788 25.963 0.081             
J013333.27+303747.6-c102 -1.540  0.920 1.794 23.132 0.054 23.018 0.044
J013333.27+303747.6-c103 -1.029  1.474 1.798 26.220 0.080             
J013333.27+303747.6-c104  1.678  0.669 1.807 25.160 0.109 24.258 0.138
J013333.27+303747.6-c105  1.452 -1.082 1.811 25.316 0.070 24.510 0.072
J013333.27+303747.6-c106  0.719  1.702 1.848              25.285 0.201
J013333.27+303747.6-c107 -1.843 -0.159 1.849 26.009 0.101 25.095 0.088
J013333.27+303747.6-c108  1.276 -1.342 1.852 25.487 0.100 24.997 0.094
J013333.27+303747.6-c109 -0.948  1.594 1.855 26.449 0.083 25.224 0.086
J013333.27+303747.6-c110 -1.219  1.406 1.860 26.160 0.098 25.116 0.093
J013333.27+303747.6-c111  1.769  0.631 1.878 25.567 0.123             
J013333.27+303747.6-c112 -1.842 -0.432 1.892 24.649 0.066 23.504 0.037
J013333.27+303747.6-c113  1.394  1.284 1.895 24.607 0.050 24.247 0.069
J013333.27+303747.6-c114  1.896 -0.025 1.896 26.318 0.089 24.987 0.075
J013333.27+303747.6-c115 -1.883 -0.309 1.908 25.438 0.073 24.991 0.067
J013333.27+303747.6-c116  1.318  1.393 1.918 26.404 0.196             
J013333.27+303747.6-c117  0.854  1.721 1.921 25.299 0.065 24.485 0.062
J013333.27+303747.6-c118 -0.321  1.896 1.923 25.633 0.111 25.028 0.130
J013333.27+303747.6-c119 -1.393 -1.334 1.928 25.801 0.084 25.748 0.109
J013333.27+303747.6-c120 -0.412 -1.903 1.947 25.162 0.127 24.311 0.123
J013333.27+303747.6-c121 -1.815 -0.727 1.955 25.110 0.079 24.112 0.073
J013333.27+303747.6-c122  1.909  0.452 1.962 25.712 0.280             
J013333.27+303747.6-c123  0.651 -1.852 1.963 26.254 0.116             
J013333.27+303747.6-c124  0.988 -1.697 1.964              24.089 0.101
J013333.27+303747.6-c125 -1.491 -1.282 1.966 25.856 0.078 24.866 0.064
J013333.27+303747.6-c126 -1.969  0.002 1.969 26.222 0.126 25.213 0.065
J013333.27+303747.6-c127  0.074  1.969 1.970 25.331 0.113 24.267 0.073
J013333.27+303747.6-c128  1.287  1.498 1.975 24.195 0.064 22.805 0.030
J013333.27+303747.6-c129 -0.779  1.827 1.986              25.003 0.093
J013333.27+303747.6-c130 -0.558 -1.915 1.994 25.562 0.103 25.353 0.118
J013333.27+303747.6-c131 -0.161 -1.992 1.999 23.810 0.049 23.577 0.046
J013334.21+304725.7-c001  0.124  0.157 0.200 25.082 0.225             
J013334.21+304725.7-c002  0.218  0.150 0.265 25.774 0.234 24.125 0.097
J013334.21+304725.7-c003 -0.250 -0.143 0.288 26.474 0.153             
J013334.21+304725.7-c004  0.332  0.102 0.347 25.654 0.056             
J013334.21+304725.7-c005 -0.358  0.056 0.362 25.625 0.066 24.668 0.063
J013334.21+304725.7-c006 -0.372  0.222 0.433 26.477 0.101 26.123 0.102
J013334.21+304725.7-c007  0.493  0.066 0.497 27.523 0.269             
J013334.21+304725.7-c008 -0.152 -0.483 0.507 26.772 0.089             
J013334.21+304725.7-c009  0.471 -0.193 0.509 26.871 0.108             
J013334.21+304725.7-c010 -0.216  0.478 0.525 26.932 0.117 26.442 0.157
J013334.21+304725.7-c011  0.524  0.158 0.548 24.698 0.079 23.803 0.056
J013334.21+304725.7-c012  0.408 -0.422 0.587 26.817 0.148             
J013334.21+304725.7-c013 -0.499 -0.392 0.634 26.284 0.121 26.063 0.115
J013334.21+304725.7-c014 -0.062  0.646 0.649 25.411 0.084 24.682 0.052
J013334.21+304725.7-c015 -0.613 -0.226 0.654 26.841 0.114             
J013334.21+304725.7-c016 -0.313 -0.594 0.672 26.292 0.062 25.918 0.100
J013334.21+304725.7-c017  0.178 -0.685 0.708 26.386 0.097 26.065 0.106
J013334.21+304725.7-c018 -0.103 -0.723 0.730 27.046 0.135             
J013334.21+304725.7-c019 -0.232  0.707 0.744 26.688 0.127             
J013334.21+304725.7-c020  0.563 -0.501 0.754 24.137 0.069 23.768 0.048
J013334.21+304725.7-c021 -0.726  0.217 0.757 24.422 0.171             
J013334.21+304725.7-c022 -0.707  0.296 0.767 23.516 0.096 23.251 0.075
J013334.21+304725.7-c023 -0.398  0.656 0.767 27.321 0.124             
J013334.21+304725.7-c024  0.770 -0.105 0.777 23.465 0.146 21.875 0.032
J013334.21+304725.7-c025 -0.576 -0.528 0.782 24.404 0.068 23.338 0.025
J013334.21+304725.7-c026 -0.593  0.510 0.782 25.249 0.086 24.313 0.047
J013334.21+304725.7-c027  0.767 -0.167 0.785 24.720 0.188 25.248 0.184
J013334.21+304725.7-c028 -0.080  0.787 0.791 26.721 0.243             
J013334.21+304725.7-c029 -0.682  0.421 0.801 25.765 0.170             
J013334.21+304725.7-c030  0.701  0.452 0.834 25.401 0.131 24.666 0.078
J013334.21+304725.7-c031 -0.589 -0.620 0.855 26.555 0.156             
J013334.21+304725.7-c032  0.851  0.119 0.859 25.463 0.075 24.614 0.061
J013334.21+304725.7-c033  0.774 -0.486 0.914 25.579 0.069 24.906 0.064
J013334.21+304725.7-c034  0.743  0.581 0.944 23.785 0.088 22.939 0.045
J013334.21+304725.7-c035  0.675  0.666 0.948 25.510 0.128             
J013334.21+304725.7-c036  0.369 -0.885 0.959 25.409 0.086 24.595 0.058
J013334.21+304725.7-c037 -0.081  0.961 0.965 25.754 0.100 25.777 0.090
J013334.21+304725.7-c038  0.946  0.213 0.969 24.519 0.069 24.053 0.058
J013334.21+304725.7-c039 -0.384  0.900 0.978 25.675 0.087 25.330 0.079
J013334.21+304725.7-c040  0.600  0.789 0.991 26.481 0.101             
J013334.21+304725.7-c041  0.804 -0.598 1.002 24.427 0.079 23.974 0.079
J013334.21+304725.7-c042 -0.086 -1.013 1.017 26.885 0.094             
J013334.21+304725.7-c043  1.006 -0.165 1.019 23.205 0.161 21.522 0.040
J013334.21+304725.7-c044  1.020 -0.111 1.026 23.303 0.234 24.530 0.189
J013334.21+304725.7-c045 -0.547 -0.870 1.027 26.978 0.115             
J013334.21+304725.7-c046  1.035  0.101 1.040 25.621 0.099 24.733 0.052
J013334.21+304725.7-c047  0.185  1.075 1.091 27.277 0.143             
J013334.21+304725.7-c048 -0.857 -0.705 1.109 27.563 0.183             
J013334.21+304725.7-c049 -0.371 -1.072 1.134 26.460 0.099 25.958 0.086
J013334.21+304725.7-c050 -0.049  1.143 1.144 27.087 0.106             
J013334.21+304725.7-c051  1.033  0.511 1.152 24.977 0.103 24.318 0.041
J013334.21+304725.7-c052 -1.164  0.023 1.164 24.946 0.113 24.698 0.058
J013334.21+304725.7-c053  0.567  1.021 1.168 25.936 0.072 25.840 0.088
J013334.21+304725.7-c054  0.864  0.803 1.180 26.662 0.112             
J013334.21+304725.7-c055 -0.793  0.959 1.244 26.446 0.103 25.512 0.065
J013334.21+304725.7-c056 -1.085  0.616 1.248 25.411 0.150 25.903 0.123
J013334.21+304725.7-c057  1.218 -0.283 1.250 25.144 0.128 24.256 0.118
J013334.21+304725.7-c058  0.832  0.944 1.258 26.826 0.109 26.285 0.150
J013334.21+304725.7-c059 -0.580 -1.124 1.264 26.570 0.089 26.360 0.118
J013334.21+304725.7-c060 -0.442  1.188 1.267 26.932 0.169             
J013334.21+304725.7-c061 -1.261 -0.175 1.273 25.228 0.133 25.665 0.127
J013334.21+304725.7-c062 -1.221  0.367 1.275 25.512 0.143 25.615 0.059
J013334.21+304725.7-c063  1.161 -0.534 1.278 26.534 0.139             
J013334.21+304725.7-c064  1.035 -0.754 1.280 24.520 0.051 23.525 0.024
J013334.21+304725.7-c065  1.281 -0.031 1.281 24.592 0.108 24.122 0.052
J013334.21+304725.7-c066  0.202 -1.275 1.291 25.450 0.073 24.582 0.069
J013334.21+304725.7-c067  1.196  0.506 1.299 25.287 0.133 25.306 0.157
J013334.21+304725.7-c068 -0.249 -1.286 1.310 25.352 0.037 25.019 0.059
J013334.21+304725.7-c069  1.315  0.032 1.316 24.846 0.213             
J013334.21+304725.7-c070  0.578 -1.183 1.317 27.011 0.224             
J013334.21+304725.7-c071 -1.021 -0.834 1.318 27.498 0.235             
J013334.21+304725.7-c072  0.487 -1.245 1.337 24.542 0.100 24.060 0.047
J013334.21+304725.7-c073  1.228  0.606 1.369 24.313 0.094 23.464 0.068
J013334.21+304725.7-c074  1.370 -0.175 1.381 27.585 0.201             
J013334.21+304725.7-c075 -0.107 -1.380 1.384 26.434 0.064             
J013334.21+304725.7-c076  1.368  0.221 1.386 23.496 0.079 22.486 0.037
J013334.21+304725.7-c077  0.487  1.302 1.390 26.879 0.434             
J013334.21+304725.7-c078  0.134 -1.398 1.404 23.462 0.062 22.461 0.041
J013334.21+304725.7-c079 -0.610 -1.272 1.411 24.944 0.079 24.745 0.049
J013334.21+304725.7-c080  1.219 -0.808 1.462 25.616 0.092 24.877 0.060
J013334.21+304725.7-c081  0.119 -1.496 1.501 26.063 0.222             
J013334.21+304725.7-c082 -1.060  1.065 1.502 26.869 0.123 26.422 0.127
J013334.21+304725.7-c083  0.589  1.399 1.518 25.857 0.084 25.867 0.092
J013334.21+304725.7-c084 -1.515  0.144 1.522 25.750 0.108 25.200 0.056
J013334.21+304725.7-c085  0.420 -1.477 1.535 25.428 0.079 25.200 0.086
J013334.21+304725.7-c086  1.443 -0.550 1.544 25.377 0.087 24.761 0.043
J013334.21+304725.7-c087  1.330 -0.801 1.552 25.387 0.122 24.663 0.063
J013334.21+304725.7-c088  1.548  0.195 1.560 24.788 0.088 24.626 0.079
J013334.21+304725.7-c089 -0.571 -1.454 1.562 25.885 0.103 25.295 0.061
J013334.21+304725.7-c090 -1.524  0.417 1.580 22.879 0.115             
J013334.21+304725.7-c091 -0.370 -1.537 1.581 26.152 0.102             
J013334.21+304725.7-c092 -1.513  0.484 1.589 22.564 0.078 21.832 0.034
J013334.21+304725.7-c093  1.069 -1.187 1.597 26.001 0.107 25.170 0.069
J013334.21+304725.7-c094  0.074  1.600 1.602 27.113 0.119             
J013334.21+304725.7-c095 -0.832 -1.374 1.606 28.016 0.405             
J013334.21+304725.7-c096  1.157 -1.136 1.621 25.527 0.107 25.639 0.093
J013334.21+304725.7-c097  0.065 -1.626 1.628 25.836 0.103 24.921 0.078
J013334.21+304725.7-c098  0.800  1.430 1.639 27.477 0.139             
J013334.21+304725.7-c099  1.250  1.061 1.639 27.773 0.262             
J013334.21+304725.7-c100 -0.437  1.589 1.648 27.613 0.209 26.445 0.108
J013334.21+304725.7-c101  1.597  0.410 1.649 25.507 0.117 24.856 0.052
J013334.21+304725.7-c102 -0.446 -1.596 1.657 25.276 0.134 24.682 0.059
J013334.21+304725.7-c103  1.301 -1.028 1.658 27.037 0.148             
J013334.21+304725.7-c104  1.135  1.219 1.666 26.404 0.099 26.027 0.159
J013334.21+304725.7-c105 -0.190 -1.662 1.673 25.822 0.116 24.996 0.042
J013334.21+304725.7-c106 -1.551 -0.641 1.678 27.187 0.127             
J013334.21+304725.7-c107  1.404  0.931 1.685 26.331 0.074 25.576 0.108
J013334.21+304725.7-c108  1.072  1.315 1.697 26.886 0.156             
J013334.21+304725.7-c109 -0.870 -1.469 1.707 25.027 0.083 23.992 0.055
J013334.21+304725.7-c110 -0.345  1.680 1.715 26.527 0.089 26.219 0.086
J013334.21+304725.7-c111 -1.672 -0.477 1.739 23.966 0.062 23.535 0.042
J013334.21+304725.7-c112  1.743 -0.102 1.746 26.508 0.091 25.703 0.088
J013334.21+304725.7-c113  1.546  0.814 1.748 25.292 0.152             
J013334.21+304725.7-c114 -1.019 -1.425 1.752 27.857 0.190             
J013334.21+304725.7-c115  1.699  0.454 1.758 24.478 0.088 24.299 0.040
J013334.21+304725.7-c116  1.621 -0.701 1.766 25.483 0.119 25.558 0.080
J013334.21+304725.7-c117  1.676 -0.567 1.769 24.650 0.088 24.378 0.055
J013334.21+304725.7-c118 -1.383 -1.113 1.775 24.440 0.085 21.691 0.021
J013334.21+304725.7-c119 -0.879 -1.546 1.779 26.515 0.179             
J013334.21+304725.7-c120  0.302 -1.761 1.786 26.628 0.084 26.613 0.192
J013334.21+304725.7-c121  1.712  0.538 1.795 27.270 0.300             
J013334.21+304725.7-c122  1.214  1.322 1.795 26.681 0.130             
J013334.21+304725.7-c123  1.564  0.881 1.795 24.121 0.072 23.900 0.049
J013334.21+304725.7-c124 -1.755  0.434 1.808 25.976 0.162             
J013334.21+304725.7-c125  0.926  1.576 1.828 27.119 0.145             
J013334.21+304725.7-c126  1.272 -1.317 1.831 28.026 0.389             
J013334.21+304725.7-c127  1.409 -1.182 1.840 24.985 0.131 24.897 0.054
J013334.21+304725.7-c128  1.700  0.737 1.853 26.133 0.112 25.307 0.059
J013334.21+304725.7-c129  1.854  0.127 1.859 23.893 0.086             
J013334.21+304725.7-c130 -1.392 -1.232 1.859 25.020 0.078 23.815 0.072
J013334.21+304725.7-c131  0.015 -1.868 1.868 25.374 0.069 24.711 0.049
J013334.21+304725.7-c132  1.857  0.230 1.871 22.905 0.104 21.192 0.045
J013334.21+304725.7-c133  0.019  1.876 1.876 26.686 0.133 25.941 0.107
J013334.21+304725.7-c134  1.235 -1.416 1.879 24.799 0.073 23.782 0.032
J013334.21+304725.7-c135 -1.106  1.533 1.890 27.736 0.176             
J013334.21+304725.7-c136 -1.399 -1.295 1.907 26.194 0.378             
J013334.21+304725.7-c137  1.785 -0.685 1.912 25.878 0.084 25.821 0.094
J013334.21+304725.7-c138  1.490  1.200 1.912 27.139 0.146             
J013334.21+304725.7-c139 -1.824  0.579 1.913 26.177 0.137 26.206 0.161
J013334.21+304725.7-c140 -0.552 -1.840 1.921 25.508 0.098 24.563 0.054
J013334.21+304725.7-c141 -1.729  0.839 1.922 25.897 0.180 25.599 0.058
J013334.21+304725.7-c142  1.615 -1.055 1.929 25.968 0.066 26.068 0.101
J013334.21+304725.7-c143 -1.384  1.350 1.934 25.347 0.112 24.596 0.088
J013334.21+304725.7-c144  1.223  1.514 1.946 25.442 0.081 24.739 0.047
J013334.21+304725.7-c145  1.245 -1.521 1.966 25.714 0.099 25.534 0.090
J013334.21+304725.7-c146  1.937 -0.390 1.976 27.136 0.159             
J013334.21+304725.7-c147 -1.796  0.858 1.991 27.069 0.229             
J013334.21+304725.7-c148  1.971 -0.287 1.992 26.472 0.103 26.161 0.126
J013334.21+304725.7-c149  1.783  0.895 1.995 27.381 0.124             
J013334.21+304725.7-c150 -1.342  1.483 2.000 26.725 0.143             
J013334.38+303530.7-c001  0.127  0.356 0.378              24.053 0.269
J013334.38+303530.7-c002  0.349 -0.557 0.658 23.547 0.125 22.018 0.080
J013334.38+303530.7-c003  0.664 -0.193 0.692 21.772 0.043 22.049 0.077
J013334.38+303530.7-c004 -0.423 -0.688 0.808              21.034 0.073
J013334.38+303530.7-c005  0.864  0.128 0.874 23.243 0.088 22.860 0.135
J013334.38+303530.7-c006 -0.138 -0.891 0.901 24.089 0.159 22.684 0.140
J013334.38+303530.7-c007 -0.223  1.097 1.120 22.753 0.084 21.587 0.106
J013334.38+303530.7-c008 -0.561  1.097 1.232              22.589 0.123
J013334.38+303530.7-c009  1.054  0.729 1.282 23.962 0.104             
J013334.38+303530.7-c010 -0.335  1.517 1.553 22.623 0.090 20.972 0.075
J013334.38+303530.7-c011 -0.071 -1.670 1.671 23.668 0.171 22.464 0.143
J013334.38+303530.7-c012  0.501  1.595 1.672              22.811 0.086
J013334.38+303530.7-c013  1.565 -0.787 1.752 23.808 0.137 22.803 0.184
J013334.38+303530.7-c014  1.750 -0.372 1.789              20.967 0.072
J013334.38+303530.7-c015  1.785 -0.287 1.808 22.979 0.112             
J013334.38+303530.7-c016  0.171  1.802 1.810 23.604 0.093             
J013334.38+303530.7-c017 -0.798  1.630 1.815              22.717 0.115
J013334.38+303530.7-c018  0.867  1.629 1.845 23.744 0.110             
J013334.38+303530.7-c019 -0.269  1.973 1.991              23.142 0.177
J013335.57+303649.6-c001  0.004 -0.063 0.063 21.730 0.150 21.013 0.123
J013335.57+303649.6-c002 -0.229  0.140 0.269 24.991 0.133             
J013335.57+303649.6-c003  0.056 -0.270 0.276 24.949 0.098             
J013335.57+303649.6-c004  0.281 -0.107 0.300 25.784 0.127 24.702 0.105
J013335.57+303649.6-c005 -0.122  0.292 0.316 25.413 0.123 24.520 0.102
J013335.57+303649.6-c006 -0.180 -0.279 0.332 24.716 0.056 24.493 0.079
J013335.57+303649.6-c007  0.301  0.179 0.350 25.122 0.157             
J013335.57+303649.6-c008  0.373  0.122 0.392 25.249 0.118 23.763 0.157
J013335.57+303649.6-c009 -0.401 -0.152 0.429 25.422 0.072 24.556 0.053
J013335.57+303649.6-c010 -0.247 -0.444 0.508 24.504 0.070 23.611 0.044
J013335.57+303649.6-c011 -0.468  0.263 0.537 24.714 0.049 23.630 0.031
J013335.57+303649.6-c012 -0.385 -0.423 0.572 25.308 0.077 24.332 0.045
J013335.57+303649.6-c013 -0.246  0.531 0.585 24.470 0.069 24.042 0.055
J013335.57+303649.6-c014  0.479 -0.394 0.620 24.991 0.057 23.776 0.035
J013335.57+303649.6-c015  0.252  0.623 0.672 24.868 0.046 24.097 0.063
J013335.57+303649.6-c016  0.672 -0.035 0.673 26.405 0.117             
J013335.57+303649.6-c017 -0.504  0.448 0.674 26.463 0.154 25.488 0.087
J013335.57+303649.6-c018 -0.356 -0.580 0.680 25.564 0.084 24.873 0.065
J013335.57+303649.6-c019  0.396  0.566 0.691 25.679 0.081 24.758 0.085
J013335.57+303649.6-c020 -0.294  0.626 0.692 25.222 0.089 24.637 0.065
J013335.57+303649.6-c021 -0.665 -0.204 0.695 24.291 0.070 23.346 0.038
J013335.57+303649.6-c022  0.635  0.302 0.703 24.496 0.117 23.771 0.092
J013335.57+303649.6-c023 -0.704 -0.069 0.707 26.370 0.101             
J013335.57+303649.6-c024 -0.015  0.715 0.716 24.466 0.056 23.616 0.047
J013335.57+303649.6-c025 -0.441  0.591 0.738 25.982 0.078 25.167 0.087
J013335.57+303649.6-c026  0.051 -0.739 0.741 26.356 0.095             
J013335.57+303649.6-c027  0.528 -0.587 0.789 24.989 0.097 24.236 0.072
J013335.57+303649.6-c028  0.714 -0.342 0.791 24.686 0.044 23.612 0.036
J013335.57+303649.6-c029  0.740  0.324 0.808 23.880 0.046 22.673 0.037
J013335.57+303649.6-c030  0.543 -0.704 0.889 24.833 0.051 24.232 0.050
J013335.57+303649.6-c031 -0.888 -0.074 0.891 25.491 0.067 24.843 0.060
J013335.57+303649.6-c032 -0.639  0.636 0.902 25.225 0.083 24.323 0.046
J013335.57+303649.6-c033 -0.921  0.097 0.926 25.783 0.138 25.225 0.120
J013335.57+303649.6-c034  0.130  0.927 0.936 24.376 0.079 24.184 0.055
J013335.57+303649.6-c035  0.187 -0.922 0.941 26.207 0.096             
J013335.57+303649.6-c036  0.766 -0.617 0.984 25.794 0.075             
J013335.57+303649.6-c037  0.713 -0.699 0.998 25.394 0.068 23.976 0.046
J013335.57+303649.6-c038 -0.686  0.746 1.014 25.908 0.121             
J013335.57+303649.6-c039  0.968  0.380 1.040 24.884 0.068 23.938 0.054
J013335.57+303649.6-c040 -0.975 -0.369 1.043 26.185 0.091 25.243 0.095
J013335.57+303649.6-c041 -0.752 -0.729 1.047 25.116 0.061 24.443 0.078
J013335.57+303649.6-c042  0.563 -0.893 1.056 26.329 0.105 25.063 0.094
J013335.57+303649.6-c043  0.921 -0.521 1.058 26.381 0.148             
J013335.57+303649.6-c044  0.780  0.727 1.066 25.885 0.095             
J013335.57+303649.6-c045 -0.841 -0.665 1.073 24.480 0.048 23.501 0.039
J013335.57+303649.6-c046 -1.025  0.319 1.073 24.695 0.056 24.551 0.099
J013335.57+303649.6-c047 -0.601  0.896 1.079 25.508 0.132 24.720 0.094
J013335.57+303649.6-c048  0.056 -1.085 1.086 25.428 0.088 24.600 0.041
J013335.57+303649.6-c049  1.002 -0.423 1.088 25.785 0.134 25.257 0.171
J013335.57+303649.6-c050 -1.095 -0.307 1.137 25.765 0.095             
J013335.57+303649.6-c051  0.670  0.937 1.152 23.429 0.063 22.553 0.028
J013335.57+303649.6-c052  1.085  0.468 1.182 26.282 0.152             
J013335.57+303649.6-c053 -1.126  0.409 1.198 25.112 0.071 25.032 0.082
J013335.57+303649.6-c054  0.527 -1.078 1.200 26.070 0.123 25.313 0.099
J013335.57+303649.6-c055 -0.832 -0.878 1.210 25.195 0.090 24.161 0.058
J013335.57+303649.6-c056 -1.053  0.621 1.222 24.786 0.040 23.920 0.042
J013335.57+303649.6-c057  0.713 -0.994 1.224 25.789 0.091 24.573 0.088
J013335.57+303649.6-c058  0.930  0.802 1.228 25.930 0.110 24.800 0.071
J013335.57+303649.6-c059  0.525  1.110 1.228 26.297 0.159 25.562 0.121
J013335.57+303649.6-c060  1.037  0.679 1.240 26.566 0.186             
J013335.57+303649.6-c061 -0.570  1.102 1.241 25.966 0.094 25.371 0.124
J013335.57+303649.6-c062 -1.155 -0.463 1.244 26.088 0.090 25.338 0.104
J013335.57+303649.6-c063 -0.542 -1.120 1.245 24.517 0.089 24.236 0.118
J013335.57+303649.6-c064 -1.032 -0.711 1.253 26.190 0.174 25.148 0.109
J013335.57+303649.6-c065  0.383  1.194 1.254 24.497 0.053 23.519 0.046
J013335.57+303649.6-c066  0.836 -0.945 1.262 25.783 0.083 25.124 0.085
J013335.57+303649.6-c067  1.091 -0.645 1.267 25.318 0.072 24.496 0.103
J013335.57+303649.6-c068 -0.018  1.267 1.267 24.922 0.098 24.352 0.067
J013335.57+303649.6-c069  1.049 -0.759 1.295 25.923 0.077 25.679 0.173
J013335.57+303649.6-c070 -1.263  0.345 1.309 25.192 0.077 24.333 0.057
J013335.57+303649.6-c071 -0.819 -1.040 1.324 26.264 0.121 25.224 0.093
J013335.57+303649.6-c072  1.062  0.793 1.325 26.060 0.133             
J013335.57+303649.6-c073 -1.302 -0.272 1.331 24.946 0.109 24.545 0.205
J013335.57+303649.6-c074 -0.456 -1.255 1.335 25.390 0.137             
J013335.57+303649.6-c075 -1.330  0.228 1.350 26.066 0.133             
J013335.57+303649.6-c076  0.949 -0.999 1.378 26.164 0.116 25.199 0.088
J013335.57+303649.6-c077 -1.007 -0.948 1.383 25.787 0.073 24.875 0.057
J013335.57+303649.6-c078 -0.454  1.314 1.390 25.846 0.098 24.837 0.072
J013335.57+303649.6-c079  0.919  1.046 1.392 23.706 0.093 22.665 0.043
J013335.57+303649.6-c080  0.351 -1.350 1.395 24.909 0.048 24.081 0.052
J013335.57+303649.6-c081  0.808 -1.143 1.399 25.048 0.068 24.239 0.056
J013335.57+303649.6-c082  1.169  0.777 1.404 25.769 0.112             
J013335.57+303649.6-c083  0.398  1.348 1.406 23.702 0.141 21.770 0.029
J013335.57+303649.6-c084  0.054  1.428 1.429 25.373 0.131 24.532 0.077
J013335.57+303649.6-c085  0.134 -1.436 1.442 25.284 0.119 24.633 0.090
J013335.57+303649.6-c086  0.381  1.392 1.444 23.745 0.179             
J013335.57+303649.6-c087 -0.158  1.451 1.459 25.921 0.127 24.971 0.057
J013335.57+303649.6-c088 -1.305  0.666 1.466 25.567 0.073 24.766 0.058
J013335.57+303649.6-c089 -1.203  0.849 1.472 24.641 0.064 23.991 0.053
J013335.57+303649.6-c090 -1.019  1.066 1.474 25.808 0.139             
J013335.57+303649.6-c091 -1.496  0.018 1.497 25.889 0.072 24.889 0.083
J013335.57+303649.6-c092  0.851 -1.260 1.520 25.430 0.086 25.297 0.119
J013335.57+303649.6-c093 -1.386 -0.666 1.538 25.768 0.112 25.113 0.107
J013335.57+303649.6-c094 -0.231 -1.526 1.543 26.211 0.144             
J013335.57+303649.6-c095  0.244  1.531 1.550 25.172 0.113 24.473 0.074
J013335.57+303649.6-c096 -1.465 -0.509 1.551 23.807 0.055 22.547 0.029
J013335.57+303649.6-c097 -1.236 -0.952 1.560 25.367 0.067 24.395 0.050
J013335.57+303649.6-c098 -1.242  0.958 1.569 26.178 0.132             
J013335.57+303649.6-c099  0.174 -1.572 1.582 24.276 0.069 23.578 0.043
J013335.57+303649.6-c100  0.688  1.439 1.595 26.560 0.144             
J013335.57+303649.6-c101 -1.213 -1.050 1.604 24.385 0.056 23.613 0.045
J013335.57+303649.6-c102  0.106  1.606 1.610 25.295 0.125 24.871 0.069
J013335.57+303649.6-c103  0.039 -1.615 1.615 25.666 0.102 24.835 0.110
J013335.57+303649.6-c104 -1.038 -1.241 1.618 25.461 0.093 24.625 0.091
J013335.57+303649.6-c105 -1.074  1.211 1.618 25.591 0.103             
J013335.57+303649.6-c106  0.447  1.588 1.650 25.485 0.081 24.664 0.067
J013335.57+303649.6-c107 -1.195 -1.140 1.652 26.612 0.215             
J013335.57+303649.6-c108 -0.360  1.650 1.689 26.137 0.112 25.372 0.096
J013335.57+303649.6-c109 -1.477 -0.830 1.694 23.701 0.058 21.277 0.033
J013335.57+303649.6-c110  0.430 -1.653 1.708 24.816 0.088 24.354 0.090
J013335.57+303649.6-c111 -1.436 -0.930 1.711 26.069 0.179 24.240 0.205
J013335.57+303649.6-c112  0.756  1.535 1.711 25.373 0.060 25.072 0.085
J013335.57+303649.6-c113 -0.777  1.534 1.720 23.723 0.057 22.476 0.048
J013335.57+303649.6-c114 -1.367  1.056 1.727 25.660 0.122             
J013335.57+303649.6-c115 -1.548  0.767 1.727 25.501 0.082 24.658 0.068
J013335.57+303649.6-c116 -1.676  0.444 1.734 25.789 0.103             
J013335.57+303649.6-c117 -1.735  0.103 1.738 24.606 0.114 23.787 0.116
J013335.57+303649.6-c118 -1.506  0.897 1.753 26.300 0.122 25.482 0.122
J013335.57+303649.6-c119 -0.095 -1.754 1.757 25.518 0.166 24.960 0.129
J013335.57+303649.6-c120  0.283  1.734 1.757 24.750 0.062 24.754 0.078
J013335.57+303649.6-c121 -0.010  1.758 1.758 26.299 0.113 25.214 0.079
J013335.57+303649.6-c122 -1.194 -1.302 1.767 25.164 0.099 24.368 0.063
J013335.57+303649.6-c123 -1.755 -0.232 1.771 24.426 0.103 23.412 0.036
J013335.57+303649.6-c124 -0.634 -1.662 1.779 24.220 0.121 23.812 0.033
J013335.57+303649.6-c125  0.874 -1.556 1.785 25.782 0.094             
J013335.57+303649.6-c126 -0.470  1.727 1.790 25.650 0.136 25.057 0.105
J013335.57+303649.6-c127  0.481  1.729 1.795 24.859 0.115 24.107 0.096
J013335.57+303649.6-c128  1.227  1.350 1.824 22.320 0.090 20.330 0.067
J013335.57+303649.6-c129  0.107 -1.834 1.837 25.802 0.084 25.145 0.088
J013335.57+303649.6-c130 -1.744  0.630 1.855 25.506 0.050 24.625 0.054
J013335.57+303649.6-c131 -0.442 -1.814 1.867 25.565 0.089 24.597 0.059
J013335.57+303649.6-c132 -1.857  0.230 1.871 25.192 0.095 23.459 0.086
J013335.57+303649.6-c133 -0.906  1.695 1.922 25.348 0.056 24.896 0.058
J013335.57+303649.6-c134 -1.490  1.216 1.923 26.180 0.107             
J013335.57+303649.6-c135 -1.923  0.186 1.932 25.436 0.143 25.595 0.207
J013335.57+303649.6-c136  0.851 -1.750 1.946 25.830 0.142             
J013335.57+303649.6-c137 -1.112 -1.624 1.968 25.972 0.079 24.976 0.114
J013335.57+303649.6-c138 -1.645  1.096 1.977 25.824 0.098 24.576 0.074
J013335.57+303649.6-c139 -1.611 -1.152 1.981 24.153 0.079 23.018 0.034
J013335.57+303649.6-c140  0.038 -1.989 1.989 24.993 0.116             
J013335.57+303649.6-c141 -1.720 -1.019 1.999 24.414 0.091 23.284 0.058
J013336.28+303731.3-c001 -0.163  0.183 0.246 25.460 0.079 24.407 0.062
J013336.28+303731.3-c002 -0.036 -0.295 0.297 25.038 0.082 24.097 0.060
J013336.28+303731.3-c003  0.334  0.019 0.335 24.434 0.064 23.678 0.045
J013336.28+303731.3-c004 -0.248 -0.236 0.342 24.044 0.061 22.605 0.061
J013336.28+303731.3-c005  0.167  0.352 0.390 26.613 0.122             
J013336.28+303731.3-c006 -0.400 -0.005 0.400 23.335 0.063 23.301 0.044
J013336.28+303731.3-c007 -0.233 -0.362 0.430 24.140 0.057 23.201 0.052
J013336.28+303731.3-c008  0.431  0.120 0.447 25.803 0.079             
J013336.28+303731.3-c009 -0.415  0.206 0.463 26.597 0.123             
J013336.28+303731.3-c010 -0.473 -0.062 0.478 25.988 0.213 24.915 0.098
J013336.28+303731.3-c011  0.080  0.504 0.511 25.930 0.089 25.164 0.082
J013336.28+303731.3-c012  0.430  0.327 0.540 26.172 0.113             
J013336.28+303731.3-c013  0.492 -0.297 0.575 24.996 0.132 24.502 0.082
J013336.28+303731.3-c014  0.391  0.516 0.648 24.915 0.056 24.121 0.042
J013336.28+303731.3-c015 -0.643 -0.182 0.668 26.037 0.114             
J013336.28+303731.3-c016  0.070  0.671 0.675 25.225 0.098 24.560 0.071
J013336.28+303731.3-c017 -0.501 -0.481 0.694 25.618 0.066 24.792 0.088
J013336.28+303731.3-c018 -0.640  0.295 0.705 25.629 0.063 25.091 0.068
J013336.28+303731.3-c019  0.472 -0.535 0.714 23.985 0.106 23.045 0.112
J013336.28+303731.3-c020  0.662 -0.322 0.736 24.698 0.080 24.493 0.082
J013336.28+303731.3-c021  0.568  0.478 0.742 24.530 0.067 23.028 0.063
J013336.28+303731.3-c022  0.541  0.535 0.761 25.298 0.167             
J013336.28+303731.3-c023 -0.592 -0.520 0.788 25.723 0.074 24.942 0.124
J013336.28+303731.3-c024  0.514 -0.614 0.801 26.897 0.457 25.781 0.247
J013336.28+303731.3-c025 -0.409 -0.690 0.802 24.373 0.074 23.397 0.045
J013336.28+303731.3-c026 -0.459  0.666 0.809 26.223 0.090 25.112 0.081
J013336.28+303731.3-c027 -0.160  0.815 0.831 24.917 0.075 24.667 0.095
J013336.28+303731.3-c028 -0.680  0.523 0.858 24.766 0.119 23.914 0.053
J013336.28+303731.3-c029 -0.312 -0.822 0.880 24.913 0.057 24.277 0.070
J013336.28+303731.3-c030  0.863  0.208 0.888 26.128 0.093             
J013336.28+303731.3-c031 -0.842 -0.285 0.889 26.406 0.133             
J013336.28+303731.3-c032 -0.757 -0.475 0.894 26.104 0.113 24.908 0.065
J013336.28+303731.3-c033  0.798  0.430 0.906 26.289 0.136             
J013336.28+303731.3-c034 -0.804  0.461 0.927 25.835 0.111 25.213 0.106
J013336.28+303731.3-c035  0.911 -0.180 0.929 25.234 0.072 24.590 0.052
J013336.28+303731.3-c036  0.698 -0.620 0.933 25.491 0.099 24.719 0.078
J013336.28+303731.3-c037 -0.645 -0.678 0.936 26.036 0.092 25.580 0.124
J013336.28+303731.3-c038  0.261 -0.903 0.940 25.546 0.077 25.381 0.098
J013336.28+303731.3-c039  0.904  0.326 0.961 23.877 0.047 20.953 0.037
J013336.28+303731.3-c040 -0.446  0.868 0.976 25.897 0.079             
J013336.28+303731.3-c041 -0.226  0.965 0.991 24.809 0.116 24.255 0.081
J013336.28+303731.3-c042  0.843  0.527 0.995 24.895 0.054             
J013336.28+303731.3-c043 -0.852  0.547 1.013 24.970 0.073 24.113 0.067
J013336.28+303731.3-c044  0.191  0.999 1.017 25.881 0.079 25.159 0.080
J013336.28+303731.3-c045 -0.983  0.303 1.028 26.331 0.120 25.415 0.150
J013336.28+303731.3-c046  0.319 -0.982 1.033 25.132 0.163 24.518 0.068
J013336.28+303731.3-c047  1.034  0.071 1.037 25.057 0.196             
J013336.28+303731.3-c048  0.887 -0.570 1.054 26.340 0.128             
J013336.28+303731.3-c049  0.632 -0.859 1.066 25.696 0.079 24.864 0.111
J013336.28+303731.3-c050  1.070  0.012 1.070 24.274 0.090 23.011 0.055
J013336.28+303731.3-c051 -0.776  0.774 1.096 22.742 0.035 21.372 0.027
J013336.28+303731.3-c052 -1.129 -0.003 1.129 24.511 0.041 23.409 0.043
J013336.28+303731.3-c053  1.121 -0.133 1.129 25.531 0.084 24.756 0.072
J013336.28+303731.3-c054  0.940 -0.647 1.142 25.864 0.103 24.867 0.135
J013336.28+303731.3-c055  0.169  1.134 1.147 24.713 0.049 24.560 0.095
J013336.28+303731.3-c056 -1.148 -0.137 1.156 26.217 0.115             
J013336.28+303731.3-c057 -0.755 -0.880 1.160 26.444 0.091 25.412 0.084
J013336.28+303731.3-c058 -0.412 -1.101 1.175 25.446 0.060 24.650 0.087
J013336.28+303731.3-c059  0.731  0.928 1.181 24.011 0.062 22.689 0.032
J013336.28+303731.3-c060  1.173  0.157 1.183 26.086 0.135             
J013336.28+303731.3-c061 -0.275 -1.152 1.185 25.670 0.078 24.764 0.097
J013336.28+303731.3-c062 -0.711  0.960 1.195 25.826 0.091             
J013336.28+303731.3-c063 -0.647  1.020 1.208 25.019 0.087 24.018 0.050
J013336.28+303731.3-c064 -1.209  0.097 1.213 26.557 0.154 26.056 0.268
J013336.28+303731.3-c065 -1.151  0.513 1.260 25.799 0.074 24.886 0.101
J013336.28+303731.3-c066 -1.139 -0.544 1.262 25.993 0.121 24.857 0.101
J013336.28+303731.3-c067 -0.620 -1.104 1.266 24.186 0.048 23.356 0.038
J013336.28+303731.3-c068 -0.899  0.906 1.276 25.841 0.099 24.849 0.087
J013336.28+303731.3-c069 -0.439 -1.202 1.280 25.642 0.075 24.800 0.104
J013336.28+303731.3-c070 -0.926 -0.889 1.284 25.593 0.080 25.340 0.093
J013336.28+303731.3-c071  0.768 -1.030 1.285 25.299 0.066 24.547 0.045
J013336.28+303731.3-c072 -1.293 -0.018 1.293 25.091 0.065 24.119 0.060
J013336.28+303731.3-c073 -0.053 -1.313 1.314 25.696 0.085 24.824 0.061
J013336.28+303731.3-c074  1.082  0.795 1.342 25.363 0.105 24.645 0.084
J013336.28+303731.3-c075  1.344 -0.163 1.354 25.147 0.051 25.141 0.091
J013336.28+303731.3-c076  0.116 -1.354 1.359 25.945 0.094             
J013336.28+303731.3-c077 -0.256  1.347 1.371 26.016 0.118 25.113 0.099
J013336.28+303731.3-c078 -0.319 -1.337 1.375 25.470 0.080 24.656 0.084
J013336.28+303731.3-c079 -1.369  0.156 1.378 26.011 0.105 25.119 0.081
J013336.28+303731.3-c080  0.508 -1.299 1.394 25.633 0.064 24.879 0.065
J013336.28+303731.3-c081 -0.658 -1.244 1.408 25.359 0.076 24.685 0.074
J013336.28+303731.3-c082 -1.319 -0.518 1.417 24.804 0.266             
J013336.28+303731.3-c083  0.706  1.238 1.425 26.495 0.116 25.297 0.107
J013336.28+303731.3-c084  1.108 -0.904 1.430 25.586 0.053 24.789 0.072
J013336.28+303731.3-c085 -1.319 -0.560 1.433 24.430 0.174 22.659 0.053
J013336.28+303731.3-c086 -0.383  1.384 1.436 25.722 0.081 24.710 0.070
J013336.28+303731.3-c087  1.366 -0.451 1.438 26.304 0.097             
J013336.28+303731.3-c088 -1.388  0.404 1.446 24.843 0.110 24.642 0.083
J013336.28+303731.3-c089 -0.268 -1.423 1.448 24.765 0.071 24.491 0.081
J013336.28+303731.3-c090 -1.432 -0.287 1.461 25.543 0.070 24.723 0.095
J013336.28+303731.3-c091  0.036  1.460 1.461 25.649 0.102 24.650 0.182
J013336.28+303731.3-c092  0.240  1.444 1.463 25.695 0.082             
J013336.28+303731.3-c093 -1.149  0.911 1.467 25.573 0.096 25.140 0.218
J013336.28+303731.3-c094 -1.314 -0.653 1.467 24.714 0.052 23.534 0.062
J013336.28+303731.3-c095  0.440 -1.414 1.481 26.251 0.139             
J013336.28+303731.3-c096 -0.545  1.396 1.499 25.339 0.084 24.459 0.067
J013336.28+303731.3-c097  1.447  0.397 1.500 23.831 0.147             
J013336.28+303731.3-c098  0.702 -1.340 1.512 25.888 0.116 26.042 0.266
J013336.28+303731.3-c099 -1.134  1.003 1.514 24.925 0.073 24.474 0.182
J013336.28+303731.3-c100 -0.445 -1.451 1.517 25.906 0.100 24.879 0.126
J013336.28+303731.3-c101 -0.065  1.520 1.521 25.884 0.114             
J013336.28+303731.3-c102 -0.171 -1.512 1.521 24.106 0.079 23.426 0.062
J013336.28+303731.3-c103  0.651  1.396 1.540 25.670 0.084 24.879 0.059
J013336.28+303731.3-c104 -0.614 -1.413 1.540 25.534 0.097 24.796 0.100
J013336.28+303731.3-c105  1.362 -0.762 1.561 23.285 0.042 22.463 0.093
J013336.28+303731.3-c106 -1.515 -0.381 1.562 24.310 0.060 23.214 0.045
J013336.28+303731.3-c107 -1.263 -0.924 1.565 22.437 0.051 21.363 0.040
J013336.28+303731.3-c108  1.583 -0.155 1.590 25.027 0.145             
J013336.28+303731.3-c109 -1.081  1.174 1.596 25.627 0.093 25.470 0.118
J013336.28+303731.3-c110  1.605  0.014 1.605 24.527 0.046 24.023 0.209
J013336.28+303731.3-c111 -0.089  1.611 1.613 25.625 0.079 24.660 0.084
J013336.28+303731.3-c112 -1.420 -0.774 1.617 25.077 0.066 24.509 0.093
J013336.28+303731.3-c113  0.478 -1.550 1.622 24.303 0.047 23.455 0.024
J013336.28+303731.3-c114 -0.848  1.414 1.648 22.102 0.042 21.053 0.048
J013336.28+303731.3-c115 -0.087 -1.650 1.653 25.903 0.104 24.888 0.095
J013336.28+303731.3-c116  1.482 -0.736 1.654 26.102 0.147             
J013336.28+303731.3-c117  1.030 -1.295 1.655 25.370 0.179             
J013336.28+303731.3-c118  1.615  0.377 1.658 23.889 0.540             
J013336.28+303731.3-c119 -1.553  0.582 1.658 26.564 0.162             
J013336.28+303731.3-c120 -1.420 -0.857 1.659 25.605 0.180 24.921 0.215
J013336.28+303731.3-c121 -1.655  0.146 1.661 25.809 0.114 24.875 0.117
J013336.28+303731.3-c122  0.121 -1.658 1.662 25.509 0.085             
J013336.28+303731.3-c123  0.992 -1.344 1.670 25.517 0.098 24.203 0.080
J013336.28+303731.3-c124 -0.810 -1.466 1.675 25.600 0.116 25.308 0.119
J013336.28+303731.3-c125 -1.629  0.401 1.677 23.109 0.056 22.023 0.042
J013336.28+303731.3-c126  0.059  1.683 1.684 26.213 0.137 25.304 0.128
J013336.28+303731.3-c127  1.160 -1.224 1.687 25.401 0.088 25.238 0.118
J013336.28+303731.3-c128  1.592 -0.564 1.690 25.511 0.067 24.714 0.055
J013336.28+303731.3-c129 -1.328 -1.053 1.695 24.529 0.050 23.488 0.042
J013336.28+303731.3-c130 -0.547 -1.615 1.706 25.647 0.088 24.677 0.069
J013336.28+303731.3-c131  0.319  1.687 1.717 25.177 0.090 24.415 0.068
J013336.28+303731.3-c132  1.674  0.400 1.721 24.117 0.365 22.930 0.137
J013336.28+303731.3-c133  1.721  0.028 1.721 24.750 0.053 21.291 0.038
J013336.28+303731.3-c134 -1.559 -0.756 1.733 25.891 0.095 24.984 0.108
J013336.28+303731.3-c135 -1.123  1.350 1.756 25.254 0.101 24.339 0.065
J013336.28+303731.3-c136  1.613  0.693 1.756 25.877 0.116             
J013336.28+303731.3-c137  0.144 -1.752 1.758 23.936 0.068 22.836 0.070
J013336.28+303731.3-c138 -0.019 -1.768 1.768 26.070 0.105             
J013336.28+303731.3-c139  0.771  1.596 1.773 25.021 0.087 24.297 0.061
J013336.28+303731.3-c140 -1.317  1.190 1.775 24.897 0.081             
J013336.28+303731.3-c141  1.595 -0.789 1.779 24.810 0.071 23.853 0.049
J013336.28+303731.3-c142  1.417  1.094 1.790 25.738 0.109             
J013336.28+303731.3-c143 -1.781 -0.291 1.805 26.103 0.105 25.064 0.080
J013336.28+303731.3-c144 -0.650 -1.684 1.806 25.652 0.074 24.688 0.066
J013336.28+303731.3-c145 -1.485  1.041 1.813 23.436 0.071 22.493 0.060
J013336.28+303731.3-c146 -1.112 -1.437 1.817 24.681 0.062 24.465 0.085
J013336.28+303731.3-c147 -0.128 -1.813 1.817 25.377 0.060 24.881 0.095
J013336.28+303731.3-c148  0.892  1.584 1.818 25.409 0.093 24.636 0.093
J013336.28+303731.3-c149 -1.767  0.437 1.820 25.631 0.095 24.745 0.103
J013336.28+303731.3-c150  1.381 -1.188 1.822 25.897 0.107             
J013336.28+303731.3-c151  1.177  1.399 1.828 25.005 0.074 24.722 0.068
J013336.28+303731.3-c152  0.496 -1.761 1.830 25.313 0.053 24.524 0.050
J013336.28+303731.3-c153 -1.263 -1.336 1.839 25.353 0.135 24.705 0.130
J013336.28+303731.3-c154  0.660  1.716 1.839 25.535 0.065 24.649 0.052
J013336.28+303731.3-c155  1.696 -0.747 1.853 26.267 0.136 25.197 0.120
J013336.28+303731.3-c156 -1.724 -0.694 1.858 25.161 0.058 24.261 0.051
J013336.28+303731.3-c157  1.855  0.165 1.862 25.982 0.086             
J013336.28+303731.3-c158  0.968  1.621 1.888 25.077 0.097 23.990 0.072
J013336.28+303731.3-c159  1.865  0.305 1.890 25.128 0.070 24.469 0.069
J013336.28+303731.3-c160 -1.393  1.280 1.892 24.755 0.140 23.692 0.113
J013336.28+303731.3-c161  1.828  0.496 1.894 25.438 0.109 24.626 0.090
J013336.28+303731.3-c162 -1.616 -0.989 1.895 25.622 0.109 24.861 0.093
J013336.28+303731.3-c163 -1.806 -0.577 1.896 24.237 0.057 23.066 0.043
J013336.28+303731.3-c164  1.324 -1.358 1.897 23.583 0.063 22.108 0.024
J013336.28+303731.3-c165  1.874 -0.316 1.900 25.732 0.072 24.846 0.080
J013336.28+303731.3-c166  0.478  1.861 1.921 25.789 0.103 25.627 0.163
J013336.28+303731.3-c167 -0.991  1.649 1.924 26.032 0.132 25.023 0.100
J013336.28+303731.3-c168 -0.005 -1.929 1.929 24.334 0.071 23.171 0.034
J013336.28+303731.3-c169 -1.426 -1.310 1.936 25.964 0.085             
J013336.28+303731.3-c170 -0.431 -1.890 1.939 22.659 0.028 21.785 0.043
J013336.28+303731.3-c171  1.804  0.816 1.980 23.978 0.049 23.091 0.055
J013336.28+303731.3-c172  1.866 -0.662 1.980 25.702 0.086 24.831 0.088
J013336.28+303731.3-c173  1.357 -1.444 1.981 25.031 0.132             
J013336.28+303731.3-c174 -1.980 -0.247 1.995 25.142 0.105 24.514 0.069
J013336.28+303731.3-c175 -1.419 -1.405 1.997 25.314 0.090 24.356 0.155
J013336.71+304916.9-c001 -0.021 -0.069 0.073 23.401 0.148 23.281 0.196
J013336.71+304916.9-c002 -0.171  0.169 0.241 27.427 0.254             
J013336.71+304916.9-c003  0.210 -0.181 0.278 24.023 0.083 23.855 0.044
J013336.71+304916.9-c004 -0.140 -0.247 0.284 26.159 0.114             
J013336.71+304916.9-c005 -0.133  0.261 0.293 25.638 0.125 24.840 0.062
J013336.71+304916.9-c006  0.107 -0.325 0.342 25.440 0.151 24.535 0.053
J013336.71+304916.9-c007 -0.351 -0.031 0.352 24.889 0.085 24.600 0.060
J013336.71+304916.9-c008  0.353 -0.056 0.357 25.408 0.092 24.996 0.060
J013336.71+304916.9-c009 -0.397  0.065 0.402 26.837 0.141             
J013336.71+304916.9-c010 -0.366  0.183 0.409 26.402 0.186 25.631 0.089
J013336.71+304916.9-c011 -0.058  0.423 0.427 27.130 0.117             
J013336.71+304916.9-c012 -0.365  0.257 0.447 27.631 0.395             
J013336.71+304916.9-c013  0.328 -0.388 0.509 24.074 0.106 23.954 0.025
J013336.71+304916.9-c014 -0.223  0.475 0.524 26.818 0.095 25.805 0.078
J013336.71+304916.9-c015 -0.005  0.556 0.556 26.461 0.085 26.171 0.121
J013336.71+304916.9-c016 -0.216 -0.524 0.567 25.981 0.099 25.008 0.059
J013336.71+304916.9-c017 -0.558  0.134 0.574 24.145 0.104 24.045 0.070
J013336.71+304916.9-c018  0.430  0.400 0.587 26.649 0.121 26.048 0.132
J013336.71+304916.9-c019  0.211 -0.566 0.604 24.453 0.067 23.521 0.037
J013336.71+304916.9-c020  0.034 -0.640 0.641 24.358 0.054 23.546 0.029
J013336.71+304916.9-c021 -0.233  0.608 0.651 25.814 0.058 25.522 0.073
J013336.71+304916.9-c022  0.613 -0.228 0.654 27.259 0.216             
J013336.71+304916.9-c023 -0.487 -0.440 0.656 25.112 0.139 24.918 0.145
J013336.71+304916.9-c024  0.468 -0.463 0.658 26.089 0.097 25.635 0.069
J013336.71+304916.9-c025  0.595 -0.331 0.681 26.003 0.091 25.583 0.086
J013336.71+304916.9-c026  0.694  0.025 0.694 27.112 0.122 26.694 0.147
J013336.71+304916.9-c027 -0.410 -0.565 0.698 25.990 0.137 25.522 0.154
J013336.71+304916.9-c028  0.633  0.363 0.729 25.094 0.058 23.977 0.035
J013336.71+304916.9-c029  0.461 -0.583 0.744 25.733 0.107 24.795 0.051
J013336.71+304916.9-c030  0.547  0.511 0.749 27.965 0.230             
J013336.71+304916.9-c031 -0.058  0.756 0.758 24.991 0.075 24.072 0.039
J013336.71+304916.9-c032  0.297 -0.751 0.808 26.971 0.226 26.155 0.124
J013336.71+304916.9-c033  0.787  0.291 0.838 25.304 0.095 24.425 0.060
J013336.71+304916.9-c034  0.516 -0.669 0.845 25.928 0.100 25.996 0.187
J013336.71+304916.9-c035 -0.421 -0.746 0.857 27.590 0.201             
J013336.71+304916.9-c036 -0.788 -0.349 0.862 23.887 0.110 23.140 0.105
J013336.71+304916.9-c037  0.879 -0.001 0.879 24.675 0.135 24.166 0.079
J013336.71+304916.9-c038  0.335 -0.831 0.896 26.231 0.122 25.165 0.061
J013336.71+304916.9-c039 -0.327 -0.864 0.924 26.120 0.104 25.889 0.122
J013336.71+304916.9-c040 -0.102  0.920 0.926 25.130 0.085 24.506 0.039
J013336.71+304916.9-c041 -0.808  0.458 0.929 24.759 0.062 23.928 0.038
J013336.71+304916.9-c042 -0.258  0.896 0.932 25.915 0.112 25.491 0.095
J013336.71+304916.9-c043 -0.720  0.599 0.937 25.695 0.069 24.720 0.065
J013336.71+304916.9-c044 -0.396  0.861 0.948 27.245 0.141             
J013336.71+304916.9-c045  0.634 -0.723 0.962 24.009 0.047 23.776 0.040
J013336.71+304916.9-c046 -0.177 -0.953 0.969 26.897 0.134             
J013336.71+304916.9-c047 -0.528 -0.832 0.986 24.900 0.090 24.784 0.082
J013336.71+304916.9-c048  0.770  0.646 1.005 25.906 0.108 25.682 0.103
J013336.71+304916.9-c049 -0.745 -0.680 1.009 24.381 0.112 24.409 0.087
J013336.71+304916.9-c050  0.905  0.471 1.020 24.006 0.061 23.036 0.046
J013336.71+304916.9-c051 -0.891 -0.516 1.030 24.355 0.137 24.364 0.137
J013336.71+304916.9-c052 -0.413 -0.947 1.033 25.223 0.099 24.103 0.032
J013336.71+304916.9-c053 -1.020  0.245 1.049 23.793 0.102 23.755 0.095
J013336.71+304916.9-c054  0.654 -0.867 1.085 25.268 0.083 24.456 0.057
J013336.71+304916.9-c055 -1.087  0.094 1.091 23.107 0.076 23.004 0.059
J013336.71+304916.9-c056 -0.585 -0.925 1.095 26.705 0.185             
J013336.71+304916.9-c057 -0.566  0.940 1.097 25.944 0.078 25.792 0.080
J013336.71+304916.9-c058  0.227 -1.100 1.123 26.027 0.094 25.592 0.080
J013336.71+304916.9-c059  1.096  0.333 1.146 26.364 0.120             
J013336.71+304916.9-c060  0.334  1.099 1.149 26.929 0.112             
J013336.71+304916.9-c061 -1.109 -0.350 1.163 23.040 0.095 22.604 0.090
J013336.71+304916.9-c062  0.131 -1.165 1.173 27.098 0.167             
J013336.71+304916.9-c063 -1.181 -0.036 1.182 21.419 0.086 21.146 0.055
J013336.71+304916.9-c064 -0.498 -1.111 1.217 24.843 0.062 24.595 0.058
J013336.71+304916.9-c065 -1.104 -0.581 1.248 22.339 0.105 22.026 0.051
J013336.71+304916.9-c066 -1.181 -0.445 1.262 22.258 0.086 22.114 0.061
J013336.71+304916.9-c067  0.182  1.289 1.302 26.448 0.147 25.492 0.102
J013336.71+304916.9-c068 -0.060 -1.306 1.307 24.070 0.045 22.953 0.056
J013336.71+304916.9-c069 -0.921 -0.939 1.315 24.309 0.105 23.744 0.163
J013336.71+304916.9-c070  1.273 -0.363 1.323 24.190 0.095 23.443 0.038
J013336.71+304916.9-c071  1.291  0.351 1.337 26.660 0.182 25.904 0.122
J013336.71+304916.9-c072 -1.292 -0.355 1.340 23.676 0.099 22.944 0.084
J013336.71+304916.9-c073 -1.094  0.786 1.347 26.755 0.148             
J013336.71+304916.9-c074  0.738 -1.139 1.358 25.842 0.088 24.733 0.034
J013336.71+304916.9-c075 -0.799  1.102 1.361 26.153 0.106 25.313 0.061
J013336.71+304916.9-c076  0.130 -1.361 1.367 26.301 0.079 24.960 0.059
J013336.71+304916.9-c077 -0.637 -1.212 1.369 26.452 0.102             
J013336.71+304916.9-c078 -0.076 -1.370 1.372 26.297 0.490             
J013336.71+304916.9-c079  1.221  0.657 1.387 25.650 0.075 24.810 0.056
J013336.71+304916.9-c080  0.329 -1.367 1.406 26.401 0.116 26.263 0.148
J013336.71+304916.9-c081 -0.264 -1.388 1.413 26.329 0.087 26.344 0.137
J013336.71+304916.9-c082 -1.310 -0.550 1.421 23.176 0.085 22.996 0.057
J013336.71+304916.9-c083  1.425 -0.093 1.428 26.836 0.083 26.463 0.121
J013336.71+304916.9-c084 -1.373  0.458 1.447 26.561 0.182             
J013336.71+304916.9-c085 -0.808  1.202 1.448 26.034 0.112 25.710 0.109
J013336.71+304916.9-c086 -0.578  1.329 1.450 24.180 0.065 23.848 0.049
J013336.71+304916.9-c087 -0.476 -1.372 1.453 26.338 0.092 25.970 0.108
J013336.71+304916.9-c088  0.846  1.182 1.453 25.412 0.087 24.891 0.058
J013336.71+304916.9-c089 -1.221 -0.789 1.454 22.330 0.072 22.105 0.058
J013336.71+304916.9-c090  0.696 -1.277 1.454 25.899 0.100 25.642 0.094
J013336.71+304916.9-c091  0.688  1.329 1.497 26.632 0.170             
J013336.71+304916.9-c092 -0.484  1.419 1.499 26.838 0.132             
J013336.71+304916.9-c093 -0.654 -1.351 1.501 25.822 0.087 25.603 0.081
J013336.71+304916.9-c094 -1.347 -0.674 1.507 23.673 0.243 23.558 0.175
J013336.71+304916.9-c095 -0.220 -1.496 1.512 25.896 0.096 25.051 0.066
J013336.71+304916.9-c096  1.134  1.019 1.525 26.489 0.072 26.212 0.108
J013336.71+304916.9-c097 -1.482 -0.422 1.541 23.773 0.123 23.376 0.091
J013336.71+304916.9-c098 -0.981 -1.201 1.551 25.664 0.095 25.437 0.076
J013336.71+304916.9-c099  0.515 -1.466 1.553 26.902 0.112 25.746 0.072
J013336.71+304916.9-c100 -1.512  0.361 1.554 23.749 0.067 23.617 0.043
J013336.71+304916.9-c101 -0.407 -1.500 1.555 25.367 0.058 24.198 0.052
J013336.71+304916.9-c102 -0.907  1.286 1.573 25.433 0.071 25.138 0.055
J013336.71+304916.9-c103 -1.316 -0.879 1.583 23.605 0.078             
J013336.71+304916.9-c104  1.584 -0.032 1.585 24.732 0.036 23.893 0.042
J013336.71+304916.9-c105 -1.424 -0.700 1.587 23.582 0.103 23.165 0.083
J013336.71+304916.9-c106  1.567  0.355 1.607 26.232 0.074 25.206 0.059
J013336.71+304916.9-c107 -1.601 -0.154 1.609 25.038 0.186             
J013336.71+304916.9-c108 -1.595  0.260 1.616 26.560 0.211             
J013336.71+304916.9-c109  1.617  0.243 1.635 27.276 0.151             
J013336.71+304916.9-c110 -0.567 -1.535 1.636 25.372 0.108 24.472 0.045
J013336.71+304916.9-c111  1.460  0.740 1.637 26.532 0.182 26.031 0.125
J013336.71+304916.9-c112 -1.615 -0.429 1.671 21.601 0.062 20.414 0.041
J013336.71+304916.9-c113 -0.724 -1.511 1.675 24.739 0.077 24.700 0.069
J013336.71+304916.9-c114 -1.687  0.107 1.690 26.356 0.126 26.077 0.117
J013336.71+304916.9-c115 -0.496 -1.639 1.713 25.355 0.090 24.473 0.052
J013336.71+304916.9-c116 -1.452  0.910 1.714 24.973 0.061 24.842 0.051
J013336.71+304916.9-c117  0.691 -1.575 1.720 26.960 0.123             
J013336.71+304916.9-c118 -0.305 -1.697 1.724 26.852 0.108             
J013336.71+304916.9-c119 -1.550  0.773 1.732 25.727 0.104 25.078 0.076
J013336.71+304916.9-c120  1.177  1.282 1.740 27.397 0.112             
J013336.71+304916.9-c121  1.547  0.817 1.750 24.167 0.041 23.958 0.042
J013336.71+304916.9-c122 -1.652 -0.596 1.756 23.265 0.115 22.869 0.132
J013336.71+304916.9-c123 -1.715  0.380 1.756 27.823 0.402             
J013336.71+304916.9-c124 -1.761 -0.103 1.764 25.094 0.075 24.708 0.095
J013336.71+304916.9-c125 -1.760  0.156 1.767 26.051 0.093 25.006 0.068
J013336.71+304916.9-c126 -1.136 -1.361 1.773 26.390 0.091 26.124 0.118
J013336.71+304916.9-c127  0.909 -1.534 1.783 25.463 0.087 24.688 0.054
J013336.71+304916.9-c128  0.411 -1.736 1.784 27.039 0.089 25.967 0.087
J013336.71+304916.9-c129 -0.370  1.754 1.792 26.986 0.090 26.458 0.111
J013336.71+304916.9-c130  0.587  1.696 1.794 26.100 0.113 25.756 0.081
J013336.71+304916.9-c131 -1.254  1.304 1.809 24.420 0.074 24.248 0.041
J013336.71+304916.9-c132  1.124 -1.418 1.810 25.755 0.079 24.771 0.068
J013336.71+304916.9-c133 -1.691  0.680 1.822 24.819 0.089 24.550 0.071
J013336.71+304916.9-c134  1.396  1.206 1.845 26.868 0.132 26.306 0.123
J013336.71+304916.9-c135 -0.848  1.640 1.846 26.403 0.324             
J013336.71+304916.9-c136  1.850  0.001 1.850 25.552 0.083 24.762 0.051
J013336.71+304916.9-c137 -1.313 -1.305 1.851 25.367 0.079 25.025 0.067
J013336.71+304916.9-c138 -1.654  0.848 1.858 25.158 0.086 24.345 0.049
J013336.71+304916.9-c139  1.827 -0.346 1.860 26.770 0.089 25.692 0.095
J013336.71+304916.9-c140  1.733 -0.684 1.863 25.557 0.075 24.680 0.056
J013336.71+304916.9-c141 -1.588  0.991 1.872 26.470 0.062 26.049 0.109
J013336.71+304916.9-c142 -1.832 -0.400 1.875 25.017 0.081 24.377 0.058
J013336.71+304916.9-c143 -1.464  1.193 1.888 25.113 0.050 24.973 0.062
J013336.71+304916.9-c144  1.889  0.151 1.895 26.478 0.111 25.714 0.100
J013336.71+304916.9-c145  0.387  1.857 1.897 26.906 0.118             
J013336.71+304916.9-c146  1.849 -0.433 1.899 26.949 0.104             
J013336.71+304916.9-c147  0.583 -1.808 1.900 26.977 0.101 26.014 0.098
J013336.71+304916.9-c148 -1.900 -0.025 1.901 26.621 0.123 26.111 0.106
J013336.71+304916.9-c149 -1.728 -0.836 1.920 25.078 0.119 24.358 0.071
J013336.71+304916.9-c150 -0.849  1.724 1.921 25.067 0.073 23.748 0.063
J013336.71+304916.9-c151 -0.618  1.832 1.933 27.056 0.126             
J013336.71+304916.9-c152 -1.152 -1.560 1.939 26.729 0.247             
J013336.71+304916.9-c153  1.553  1.163 1.941 25.845 0.062 25.376 0.087
J013336.71+304916.9-c154 -1.942  0.158 1.948 25.653 0.151 24.813 0.078
J013336.71+304916.9-c155 -1.247 -1.505 1.955 25.793 0.058 24.588 0.049
J013336.71+304916.9-c156  0.469  1.911 1.968 26.467 0.092 25.584 0.088
J013336.71+304916.9-c157 -1.582 -1.186 1.977 25.305 0.064 25.078 0.056
J013336.71+304916.9-c158 -1.914 -0.569 1.996 25.025 0.184 25.165 0.115
J013338.25+304251.0-c001  0.246 -0.529 0.583 24.501 0.123 23.762 0.087
J013338.25+304251.0-c002 -0.573  0.178 0.600 25.046 0.122             
J013338.25+304251.0-c003  0.681 -0.023 0.681              23.542 0.104
J013338.25+304251.0-c004  0.401  0.568 0.695 23.502 0.094 22.525 0.080
J013338.25+304251.0-c005 -0.670 -0.343 0.753 23.449 0.068 22.710 0.063
J013338.25+304251.0-c006 -0.980 -0.365 1.045              22.444 0.110
J013338.25+304251.0-c007 -0.928  0.595 1.103 21.962 0.060 21.753 0.064
J013338.25+304251.0-c008 -0.991 -0.489 1.105              24.271 0.355
J013338.25+304251.0-c009  1.137 -0.525 1.252 25.095 0.149             
J013338.25+304251.0-c010  0.876 -1.005 1.333 24.645 0.086 23.314 0.080
J013338.25+304251.0-c011 -1.250 -0.540 1.361              23.709 0.133
J013338.25+304251.0-c012 -1.069  0.875 1.381 23.929 0.122 22.825 0.104
J013338.25+304251.0-c013  1.384 -0.386 1.437 24.276 0.079 23.388 0.084
J013338.25+304251.0-c014 -1.439 -0.246 1.460              23.283 0.143
J013338.25+304251.0-c015 -0.520  1.400 1.493 25.920 0.340 24.851 0.248
J013338.25+304251.0-c016  0.505  1.423 1.510 24.228 0.104 23.565 0.109
J013338.25+304251.0-c017  1.043  1.280 1.651 24.373 0.090 23.326 0.083
J013338.25+304251.0-c018  0.673 -1.669 1.799 24.747 0.112 23.605 0.084
J013338.25+304251.0-c019  1.746 -0.447 1.803 23.974 0.065 22.766 0.065
J013338.25+304251.0-c020 -1.782  0.360 1.818 23.083 0.091 21.271 0.051
J013338.25+304251.0-c021 -1.245  1.351 1.837 23.165 0.060 21.909 0.061
J013338.25+304251.0-c022  1.706  0.752 1.864 25.274 0.157             
J013338.25+304251.0-c023 -1.884  0.005 1.884 23.654 0.096 22.946 0.111
J013338.25+304251.0-c024 -1.854  0.452 1.908 24.390 0.239             
J013338.25+304251.0-c025  1.016  1.661 1.947 24.698 0.129             
J013338.25+304251.0-c026 -0.979 -1.708 1.969 23.659 0.056 22.819 0.070
J013338.25+304251.0-c027 -0.929  1.762 1.992 24.781 0.113 23.472 0.073
J013338.39+304751.3-c001  0.189  0.238 0.304 24.649 0.109 23.780 0.070
J013338.39+304751.3-c002  0.249 -0.251 0.353 21.593 0.180             
J013338.39+304751.3-c003 -0.324 -0.172 0.366 25.203 0.093 24.390 0.053
J013338.39+304751.3-c004  0.222 -0.303 0.375 21.499 0.055             
J013338.39+304751.3-c005  0.260 -0.289 0.389              20.040 0.035
J013338.39+304751.3-c006 -0.461 -0.077 0.467              25.913 0.083
J013338.39+304751.3-c007  0.359  0.311 0.475              25.777 0.161
J013338.39+304751.3-c008  0.329  0.356 0.485 26.278 0.157             
J013338.39+304751.3-c009 -0.492 -0.064 0.496 26.624 0.104             
J013338.39+304751.3-c010  0.499 -0.278 0.571              25.340 0.121
J013338.39+304751.3-c011 -0.556  0.139 0.573 27.944 0.220             
J013338.39+304751.3-c012 -0.450 -0.363 0.578              24.492 0.049
J013338.39+304751.3-c013  0.531 -0.239 0.583 26.644 0.091             
J013338.39+304751.3-c014  0.527  0.264 0.589 26.548 0.109             
J013338.39+304751.3-c015 -0.482 -0.351 0.596 25.251 0.052             
J013338.39+304751.3-c016 -0.254 -0.563 0.618 26.916 0.111             
J013338.39+304751.3-c017  0.408  0.471 0.623 24.889 0.092             
J013338.39+304751.3-c018  0.439  0.457 0.634              24.671 0.055
J013338.39+304751.3-c019  0.524 -0.360 0.636 26.594 0.108             
J013338.39+304751.3-c020  0.636  0.108 0.645 26.544 0.072             
J013338.39+304751.3-c021 -0.329  0.569 0.657              24.902 0.053
J013338.39+304751.3-c022  0.560 -0.354 0.662              25.716 0.126
J013338.39+304751.3-c023 -0.010 -0.674 0.674 26.643 0.119 25.666 0.078
J013338.39+304751.3-c024 -0.362  0.571 0.676 25.966 0.116             
J013338.39+304751.3-c025 -0.322  0.630 0.707 26.704 0.272             
J013338.39+304751.3-c026  0.223  0.674 0.710 26.635 0.111             
J013338.39+304751.3-c027  0.050  0.724 0.726              25.514 0.074
J013338.39+304751.3-c028  0.019  0.737 0.737 26.403 0.080             
J013338.39+304751.3-c029 -0.632  0.453 0.778              25.152 0.056
J013338.39+304751.3-c030  0.778 -0.067 0.781 23.335 0.062             
J013338.39+304751.3-c031 -0.467  0.636 0.789              26.784 0.179
J013338.39+304751.3-c032  0.557  0.566 0.794 26.288 0.084             
J013338.39+304751.3-c033 -0.005 -0.796 0.796 25.427 0.089 24.773 0.035
J013338.39+304751.3-c034 -0.770  0.221 0.801              22.076 0.040
J013338.39+304751.3-c035  0.411  0.689 0.802 25.056 0.075             
J013338.39+304751.3-c036 -0.780 -0.184 0.802 26.922 0.129             
J013338.39+304751.3-c037 -0.663  0.463 0.809 26.194 0.097             
J013338.39+304751.3-c038  0.442  0.679 0.810              24.254 0.052
J013338.39+304751.3-c039  0.592  0.557 0.812              25.284 0.062
J013338.39+304751.3-c040  0.809 -0.075 0.813              20.383 0.024
J013338.39+304751.3-c041 -0.505  0.640 0.815 27.619 0.170             
J013338.39+304751.3-c042 -0.803  0.229 0.835 23.700 0.075             
J013338.39+304751.3-c043  0.662 -0.522 0.843              25.332 0.114
J013338.39+304751.3-c044  0.073  0.849 0.852 26.545 0.207             
J013338.39+304751.3-c045  0.345 -0.784 0.856 25.294 0.123             
J013338.39+304751.3-c046  0.868  0.028 0.869              24.167 0.247
J013338.39+304751.3-c047  0.776  0.400 0.873 26.459 0.152 25.879 0.148
J013338.39+304751.3-c048  0.141  0.873 0.884 25.202 0.071 23.948 0.036
J013338.39+304751.3-c049  0.417  0.803 0.904 24.592 0.045 23.779 0.034
J013338.39+304751.3-c050 -0.811  0.408 0.908              26.040 0.133
J013338.39+304751.3-c051  0.722 -0.590 0.933 23.604 0.086             
J013338.39+304751.3-c052  0.754 -0.599 0.963              22.967 0.058
J013338.39+304751.3-c053  0.431  0.863 0.964 26.574 0.523             
J013338.39+304751.3-c054 -0.621  0.747 0.971              25.786 0.100
J013338.39+304751.3-c055 -0.661  0.750 0.999 26.138 0.091             
J013338.39+304751.3-c056 -0.584  0.832 1.016 27.068 0.147             
J013338.39+304751.3-c057  0.887  0.506 1.021 25.681 0.066 24.807 0.058
J013338.39+304751.3-c058 -0.731 -0.731 1.034              26.746 0.198
J013338.39+304751.3-c059  1.035 -0.116 1.041 26.266 0.114             
J013338.39+304751.3-c060  0.196  1.035 1.053              25.404 0.069
J013338.39+304751.3-c061  0.166  1.042 1.055 26.599 0.087             
J013338.39+304751.3-c062  1.077  0.011 1.078 26.355 0.111             
J013338.39+304751.3-c063 -0.590 -0.912 1.086 26.510 0.080 26.070 0.108
J013338.39+304751.3-c064  1.067  0.298 1.108 27.480 0.327             
J013338.39+304751.3-c065 -0.246  1.101 1.128 26.359 0.101 25.197 0.045
J013338.39+304751.3-c066  1.135 -0.183 1.150 26.679 0.104             
J013338.39+304751.3-c067 -0.953  0.681 1.171              25.790 0.089
J013338.39+304751.3-c068  1.113 -0.371 1.173 25.905 0.081 24.965 0.042
J013338.39+304751.3-c069  1.075 -0.481 1.178 26.976 0.136             
J013338.39+304751.3-c070 -1.181 -0.103 1.186 26.370 0.095 25.967 0.079
J013338.39+304751.3-c071  0.748  0.921 1.186 25.255 0.098 25.096 0.086
J013338.39+304751.3-c072  0.211 -1.173 1.192 25.216 0.083             
J013338.39+304751.3-c073 -0.914  0.775 1.198              26.216 0.130
J013338.39+304751.3-c074  1.092 -0.513 1.207              26.340 0.117
J013338.39+304751.3-c075  0.240  1.199 1.223              26.080 0.164
J013338.39+304751.3-c076 -0.769  0.956 1.227 26.394 0.076 25.258 0.056
J013338.39+304751.3-c077  1.026 -0.681 1.232 27.559 0.191             
J013338.39+304751.3-c078 -0.469 -1.158 1.249              25.828 0.083
J013338.39+304751.3-c079  0.224 -1.232 1.252              23.027 0.039
J013338.39+304751.3-c080  0.225  1.235 1.256 26.599 0.097             
J013338.39+304751.3-c081  0.188 -1.246 1.260 24.328 0.066             
J013338.39+304751.3-c082 -0.504 -1.156 1.261 26.472 0.095             
J013338.39+304751.3-c083  1.060 -0.690 1.264              26.926 0.199
J013338.39+304751.3-c084  0.410  1.210 1.277              25.341 0.073
J013338.39+304751.3-c085  0.367  1.225 1.279 26.091 0.101             
J013338.39+304751.3-c086 -0.501  1.186 1.288 24.189 0.075 23.359 0.035
J013338.39+304751.3-c087  0.303  1.267 1.302              25.252 0.092
J013338.39+304751.3-c088  1.115  0.681 1.306              25.656 0.154
J013338.39+304751.3-c089  1.286  0.246 1.309 26.558 0.099 26.357 0.121
J013338.39+304751.3-c090  1.046  0.813 1.324 24.527 0.094 24.533 0.074
J013338.39+304751.3-c091 -0.022  1.346 1.346 26.708 0.093             
J013338.39+304751.3-c092  0.736  1.136 1.353 24.844 0.105 24.076 0.084
J013338.39+304751.3-c093  0.108 -1.354 1.358 24.709 0.092             
J013338.39+304751.3-c094  1.189  0.656 1.359 25.018 0.097             
J013338.39+304751.3-c095 -1.361  0.084 1.363 28.061 0.345             
J013338.39+304751.3-c096  0.139 -1.356 1.363              24.441 0.073
J013338.39+304751.3-c097  0.304  1.343 1.377 26.810 0.113             
J013338.39+304751.3-c098  1.225  0.642 1.383              24.503 0.044
J013338.39+304751.3-c099 -0.166  1.433 1.443 26.445 0.088 25.610 0.071
J013338.39+304751.3-c100 -0.112 -1.441 1.445 25.333 0.106 24.497 0.078
J013338.39+304751.3-c101 -1.434 -0.185 1.446 27.675 0.188             
J013338.39+304751.3-c102  1.108  0.953 1.462 28.432 0.542             
J013338.39+304751.3-c103  0.189  1.470 1.482 26.921 0.111 26.573 0.144
J013338.39+304751.3-c104  1.188 -0.890 1.484 26.503 0.118 26.224 0.144
J013338.39+304751.3-c105 -1.064 -1.042 1.489 26.301 0.090 26.223 0.150
J013338.39+304751.3-c106 -0.891  1.206 1.499              24.303 0.080
J013338.39+304751.3-c107  0.994 -1.128 1.504 26.288 0.108             
J013338.39+304751.3-c108 -0.933  1.199 1.519 25.421 0.144             
J013338.39+304751.3-c109  1.032 -1.125 1.526              25.566 0.083
J013338.39+304751.3-c110  1.532  0.084 1.534 26.247 0.098 26.004 0.121
J013338.39+304751.3-c111 -0.891  1.258 1.542 25.434 0.159             
J013338.39+304751.3-c112  0.136  1.545 1.551 26.711 0.083 25.586 0.060
J013338.39+304751.3-c113  1.375 -0.719 1.552 26.933 0.078 26.671 0.153
J013338.39+304751.3-c114  1.143  1.057 1.557 26.563 0.082 25.496 0.064
J013338.39+304751.3-c115 -1.557  0.042 1.557 27.424 0.138 26.759 0.154
J013338.39+304751.3-c116  1.557 -0.152 1.565 26.575 0.092 26.177 0.084
J013338.39+304751.3-c117 -1.041  1.179 1.573 25.145 0.080 24.404 0.071
J013338.39+304751.3-c118 -1.405  0.729 1.583 27.011 0.217 25.556 0.121
J013338.39+304751.3-c119  0.690  1.432 1.589 25.802 0.063 24.843 0.043
J013338.39+304751.3-c120 -0.660  1.458 1.601 27.031 0.154             
J013338.39+304751.3-c121  1.518 -0.536 1.610 25.975 0.063 25.003 0.055
J013338.39+304751.3-c122 -0.647 -1.493 1.627              24.783 0.073
J013338.39+304751.3-c123 -0.678 -1.485 1.632 25.566 0.097             
J013338.39+304751.3-c124  0.521  1.555 1.640 25.966 0.088 24.822 0.052
J013338.39+304751.3-c125 -1.623  0.242 1.641              24.436 0.051
J013338.39+304751.3-c126 -1.433  0.800 1.641 25.646 0.073 24.572 0.056
J013338.39+304751.3-c127 -1.261  1.065 1.650 23.729 0.123 22.929 0.039
J013338.39+304751.3-c128  1.101 -1.242 1.660 25.581 0.072             
J013338.39+304751.3-c129  1.129  1.226 1.667 24.506 0.078 23.637 0.026
J013338.39+304751.3-c130 -1.655  0.253 1.675 25.179 0.085             
J013338.39+304751.3-c131 -0.421  1.630 1.684 26.864 0.111             
J013338.39+304751.3-c132  1.131 -1.249 1.685              24.833 0.044
J013338.39+304751.3-c133 -0.102 -1.683 1.686 24.931 0.070 24.810 0.045
J013338.39+304751.3-c134  1.666 -0.307 1.695 26.017 0.117             
J013338.39+304751.3-c135  1.700 -0.313 1.728              25.751 0.084
J013338.39+304751.3-c136  1.068 -1.365 1.733 26.923 0.108             
J013338.39+304751.3-c137 -0.939 -1.469 1.744 26.174 0.099 25.161 0.062
J013338.39+304751.3-c138  1.709  0.373 1.749 27.602 0.142             
J013338.39+304751.3-c139 -1.727 -0.305 1.753 26.935 0.094             
J013338.39+304751.3-c140  1.447  0.992 1.754 26.004 0.056 25.726 0.084
J013338.39+304751.3-c141  1.358 -1.111 1.755 23.327 0.105 22.276 0.092
J013338.39+304751.3-c142  0.644 -1.636 1.758 26.475 0.065 25.358 0.070
J013338.39+304751.3-c143  1.390 -1.081 1.761              24.987 0.465
J013338.39+304751.3-c144 -0.180 -1.780 1.790 26.959 0.122 26.497 0.136
J013338.39+304751.3-c145 -1.056  1.447 1.791 26.869 0.155             
J013338.39+304751.3-c146  1.741  0.480 1.806 26.270 0.070 25.215 0.062
J013338.39+304751.3-c147 -1.124  1.422 1.812              24.873 0.074
J013338.39+304751.3-c148  1.714  0.603 1.817 27.438 0.152             
J013338.39+304751.3-c149 -1.803  0.231 1.818              25.484 0.131
J013338.39+304751.3-c150 -0.745 -1.664 1.823 25.728 0.295             
J013338.39+304751.3-c151 -1.167  1.426 1.843 26.086 0.087             
J013338.39+304751.3-c152 -1.562  0.980 1.844 27.182 0.101             
J013338.39+304751.3-c153  0.152  1.840 1.846              24.543 0.058
J013338.39+304751.3-c154 -1.213 -1.395 1.848 27.388 0.173             
J013338.39+304751.3-c155  1.652 -0.832 1.850 25.942 0.134 25.225 0.101
J013338.39+304751.3-c156  0.114  1.847 1.850 25.194 0.075             
J013338.39+304751.3-c157  0.159 -1.844 1.851 24.159 0.054 23.045 0.046
J013338.39+304751.3-c158 -1.844  0.230 1.858 26.231 0.116             
J013338.39+304751.3-c159  0.839 -1.660 1.860 27.689 0.206             
J013338.39+304751.3-c160 -1.699 -0.775 1.868 25.643 0.076 25.699 0.078
J013338.39+304751.3-c161 -0.191  1.865 1.875              26.223 0.105
J013338.39+304751.3-c162 -1.779 -0.608 1.880 25.174 0.066 24.255 0.036
J013338.39+304751.3-c163 -1.828  0.456 1.884 26.603 0.116 25.684 0.079
J013338.39+304751.3-c164 -0.989  1.615 1.894 25.450 0.096 24.687 0.055
J013338.39+304751.3-c165 -0.225  1.883 1.896 26.819 0.075             
J013338.39+304751.3-c166 -0.788 -1.736 1.906 23.032 0.052 21.778 0.039
J013338.39+304751.3-c167  0.777 -1.745 1.910 25.886 0.063 24.691 0.039
J013338.39+304751.3-c168 -0.044  1.911 1.912 26.164 0.147             
J013338.39+304751.3-c169  1.258 -1.446 1.917 26.964 0.092 26.205 0.110
J013338.39+304751.3-c170  1.226  1.501 1.938 25.758 0.060             
J013338.39+304751.3-c171  0.753  1.788 1.940 24.362 0.114             
J013338.39+304751.3-c172 -1.914  0.321 1.941              24.281 0.041
J013338.39+304751.3-c173  0.787  1.777 1.943              23.558 0.097
J013338.39+304751.3-c174  1.256  1.489 1.948              25.562 0.066
J013338.39+304751.3-c175 -1.948  0.159 1.955 25.397 0.071 24.418 0.056
J013338.39+304751.3-c176  0.151 -1.956 1.962 24.098 0.084             
J013338.39+304751.3-c177 -1.695 -1.010 1.973 27.242 0.132 26.315 0.124
J013338.39+304751.3-c178 -1.945  0.335 1.974 24.946 0.080             
J013338.39+304751.3-c179  0.184 -1.970 1.979              23.453 0.051
J013338.39+304751.3-c180 -1.315  1.480 1.980              26.246 0.099
J013338.39+304751.3-c181  1.754 -0.939 1.990 27.399 0.149             
J013338.39+304751.3-c182  1.874 -0.678 1.993 25.299 0.071             
J013338.39+304751.3-c183 -1.992 -0.073 1.994              25.959 0.083
J013338.80+303751.5-c001 -0.063 -0.187 0.197 24.062 0.073 22.873 0.064
J013338.80+303751.5-c002 -0.315  0.066 0.322 25.746 0.152             
J013338.80+303751.5-c003 -0.381 -0.246 0.454 25.168 0.091 24.365 0.049
J013338.80+303751.5-c004  0.533  0.028 0.534 25.780 0.093 24.390 0.057
J013338.80+303751.5-c005  0.165 -0.533 0.558 26.536 0.131             
J013338.80+303751.5-c006  0.395 -0.396 0.560 25.301 0.075 24.583 0.066
J013338.80+303751.5-c007  0.276  0.502 0.573 25.756 0.082 24.777 0.075
J013338.80+303751.5-c008 -0.395 -0.426 0.581 25.536 0.072 24.726 0.066
J013338.80+303751.5-c009 -0.594 -0.131 0.608 26.016 0.086 24.749 0.055
J013338.80+303751.5-c010 -0.264  0.567 0.625 26.161 0.092             
J013338.80+303751.5-c011  0.674 -0.017 0.674 25.292 0.135 24.020 0.095
J013338.80+303751.5-c012  0.557  0.407 0.690 25.371 0.061 25.191 0.094
J013338.80+303751.5-c013 -0.604  0.350 0.698 23.780 0.155 23.533 0.062
J013338.80+303751.5-c014 -0.395 -0.616 0.732 26.264 0.104             
J013338.80+303751.5-c015 -0.625 -0.422 0.754 25.150 0.116 23.994 0.070
J013338.80+303751.5-c016  0.331  0.678 0.755 25.308 0.094 23.895 0.058
J013338.80+303751.5-c017 -0.737 -0.298 0.795 24.080 0.063 23.229 0.043
J013338.80+303751.5-c018  0.209  0.773 0.801 25.063 0.073 23.988 0.053
J013338.80+303751.5-c019 -0.800  0.088 0.805 24.013 0.072 23.470 0.037
J013338.80+303751.5-c020  0.415  0.712 0.824 25.884 0.120 25.047 0.097
J013338.80+303751.5-c021 -0.001 -0.869 0.869 24.162 0.101 22.807 0.039
J013338.80+303751.5-c022  0.789 -0.389 0.880 24.795 0.064 23.754 0.043
J013338.80+303751.5-c023 -0.894 -0.094 0.899 25.395 0.086 24.608 0.049
J013338.80+303751.5-c024 -0.760 -0.557 0.942 25.977 0.140 25.006 0.104
J013338.80+303751.5-c025  0.422  0.853 0.952 25.722 0.088 24.728 0.083
J013338.80+303751.5-c026  0.806  0.591 0.999 25.293 0.123 24.395 0.114
J013338.80+303751.5-c027 -0.515 -0.865 1.007 25.147 0.063 24.862 0.112
J013338.80+303751.5-c028 -0.991 -0.231 1.017 25.340 0.069 24.048 0.040
J013338.80+303751.5-c029  0.980 -0.281 1.020 26.670 0.171 25.770 0.151
J013338.80+303751.5-c030 -0.088  1.072 1.075 26.430 0.194 25.232 0.112
J013338.80+303751.5-c031  0.428 -1.044 1.128 24.481 0.070 23.472 0.044
J013338.80+303751.5-c032  0.217  1.115 1.135 25.224 0.074 24.342 0.064
J013338.80+303751.5-c033 -0.906  0.686 1.137 26.017 0.063 25.119 0.107
J013338.80+303751.5-c034 -0.187  1.123 1.139 24.225 0.065 23.132 0.042
J013338.80+303751.5-c035  1.130  0.226 1.152 25.402 0.082 24.723 0.128
J013338.80+303751.5-c036 -0.487 -1.053 1.160 25.790 0.073 25.608 0.161
J013338.80+303751.5-c037  0.524 -1.082 1.202 26.355 0.130             
J013338.80+303751.5-c038  0.652 -1.011 1.203 25.513 0.068 24.228 0.072
J013338.80+303751.5-c039 -0.957 -0.746 1.213 24.857 0.103 24.265 0.059
J013338.80+303751.5-c040  0.022  1.224 1.225 24.149 0.056 23.114 0.051
J013338.80+303751.5-c041  1.212  0.189 1.227 25.889 0.125             
J013338.80+303751.5-c042 -0.305  1.200 1.238 24.655 0.096 23.750 0.090
J013338.80+303751.5-c043 -0.796  0.959 1.246 26.223 0.133             
J013338.80+303751.5-c044 -0.330 -1.205 1.249 25.578 0.076 24.711 0.085
J013338.80+303751.5-c045 -1.250  0.178 1.262 24.566 0.058 23.587 0.041
J013338.80+303751.5-c046 -0.453 -1.179 1.263 25.945 0.088 25.546 0.155
J013338.80+303751.5-c047  1.185 -0.450 1.267 26.802 0.125 25.509 0.139
J013338.80+303751.5-c048  0.975 -0.833 1.283 24.611 0.045 23.674 0.033
J013338.80+303751.5-c049 -0.846 -0.966 1.284 22.941 0.060 21.652 0.033
J013338.80+303751.5-c050 -0.545  1.164 1.285 23.688 0.050 22.712 0.036
J013338.80+303751.5-c051 -0.904  0.967 1.324 25.659 0.070 24.101 0.052
J013338.80+303751.5-c052  0.202  1.315 1.331 25.651 0.081 24.677 0.068
J013338.80+303751.5-c053 -1.329 -0.253 1.353 26.154 0.085             
J013338.80+303751.5-c054  0.318 -1.315 1.353 24.925 0.088 24.111 0.063
J013338.80+303751.5-c055 -1.302  0.426 1.370 24.182 0.116 24.381 0.078
J013338.80+303751.5-c056 -1.111 -0.824 1.383 24.094 0.092 23.288 0.053
J013338.80+303751.5-c057 -1.210  0.772 1.435 26.559 0.138             
J013338.80+303751.5-c058  1.434  0.152 1.442 24.548 0.053 24.191 0.073
J013338.80+303751.5-c059 -1.322 -0.582 1.444 26.355 0.109             
J013338.80+303751.5-c060  1.465 -0.140 1.472 25.834 0.074 24.775 0.065
J013338.80+303751.5-c061 -0.252 -1.452 1.474 25.644 0.077 24.714 0.067
J013338.80+303751.5-c062  0.181  1.465 1.476 24.779 0.071 23.390 0.029
J013338.80+303751.5-c063 -0.929  1.180 1.502 25.890 0.074 25.429 0.106
J013338.80+303751.5-c064  1.412 -0.567 1.522 25.453 0.058 24.747 0.142
J013338.80+303751.5-c065 -1.508  0.210 1.523 26.186 0.122 25.355 0.133
J013338.80+303751.5-c066  0.316 -1.498 1.531 25.459 0.123 24.575 0.088
J013338.80+303751.5-c067  0.613 -1.410 1.537 25.601 0.085 24.718 0.090
J013338.80+303751.5-c068 -1.541  0.058 1.542 25.497 0.112 24.246 0.092
J013338.80+303751.5-c069  0.719  1.371 1.548 24.123 0.090 22.818 0.043
J013338.80+303751.5-c070  1.294 -0.856 1.552 24.627 0.063 24.159 0.051
J013338.80+303751.5-c071 -1.485  0.453 1.552 25.630 0.109             
J013338.80+303751.5-c072 -1.131 -1.088 1.569 25.383 0.078 24.542 0.063
J013338.80+303751.5-c073  1.431 -0.663 1.577 26.465 0.122             
J013338.80+303751.5-c074  0.832 -1.346 1.583 25.684 0.084 24.763 0.065
J013338.80+303751.5-c075 -0.936  1.290 1.594 26.183 0.088 25.084 0.085
J013338.80+303751.5-c076 -1.457 -0.661 1.600 25.476 0.063 24.639 0.076
J013338.80+303751.5-c077 -0.653  1.495 1.631 25.204 0.089 24.645 0.083
J013338.80+303751.5-c078 -1.633  0.115 1.637 26.113 0.121             
J013338.80+303751.5-c079 -1.622  0.224 1.638 25.089 0.051 24.121 0.093
J013338.80+303751.5-c080  0.661 -1.505 1.643 25.503 0.067 25.178 0.129
J013338.80+303751.5-c081 -1.258  1.064 1.647 25.096 0.048 23.589 0.041
J013338.80+303751.5-c082  1.632 -0.254 1.652 26.526 0.111             
J013338.80+303751.5-c083 -1.173  1.203 1.680 26.087 0.097             
J013338.80+303751.5-c084  1.182 -1.210 1.692 26.535 0.131 25.164 0.100
J013338.80+303751.5-c085 -0.085 -1.708 1.710 25.305 0.049 25.053 0.090
J013338.80+303751.5-c086  1.143  1.272 1.710 24.908 0.178 24.729 0.062
J013338.80+303751.5-c087  0.659  1.586 1.717 25.732 0.128             
J013338.80+303751.5-c088  0.540  1.648 1.735 25.223 0.066 24.089 0.066
J013338.80+303751.5-c089  1.650 -0.559 1.742 25.697 0.122 24.646 0.111
J013338.80+303751.5-c090 -1.309 -1.151 1.743 26.276 0.171             
J013338.80+303751.5-c091  0.093  1.742 1.744 24.874 0.054 23.178 0.047
J013338.80+303751.5-c092 -1.699 -0.408 1.747 25.842 0.117             
J013338.80+303751.5-c093  1.572  0.775 1.752 24.174 0.056 22.861 0.032
J013338.80+303751.5-c094 -1.442  1.007 1.759 25.927 0.108 25.364 0.076
J013338.80+303751.5-c095  1.635 -0.661 1.764 26.560 0.121             
J013338.80+303751.5-c096  0.046 -1.777 1.778 25.485 0.097 24.741 0.096
J013338.80+303751.5-c097 -1.775  0.228 1.789 26.136 0.086 25.270 0.134
J013338.80+303751.5-c098 -1.371  1.156 1.793 25.350 0.076 24.551 0.057
J013338.80+303751.5-c099  1.792  0.100 1.794 26.087 0.108             
J013338.80+303751.5-c100  1.624 -0.766 1.796 24.576 0.032 23.441 0.072
J013338.80+303751.5-c101  1.792  0.262 1.811 25.519 0.074 24.709 0.098
J013338.80+303751.5-c102  1.607 -0.841 1.814 26.230 0.229             
J013338.80+303751.5-c103  1.557  0.948 1.823 26.532 0.142             
J013338.80+303751.5-c104  0.330  1.801 1.831 25.220 0.073 24.335 0.050
J013338.80+303751.5-c105 -0.340 -1.806 1.838 24.360 0.049 22.964 0.044
J013338.80+303751.5-c106 -0.715  1.696 1.840 26.287 0.127 25.362 0.117
J013338.80+303751.5-c107 -0.911  1.604 1.845 25.941 0.153             
J013338.80+303751.5-c108 -1.303  1.330 1.861 26.181 0.106             
J013338.80+303751.5-c109  1.730  0.733 1.879 26.455 0.150 25.339 0.185
J013338.80+303751.5-c110  1.047 -1.560 1.879 23.298 0.064 22.429 0.049
J013338.80+303751.5-c111  1.781 -0.605 1.881 25.778 0.081 24.429 0.052
J013338.80+303751.5-c112 -1.877 -0.229 1.891 25.318 0.065 24.566 0.079
J013338.80+303751.5-c113  1.893  0.223 1.906 26.084 0.102 25.178 0.141
J013338.80+303751.5-c114  0.067 -1.906 1.907 24.705 0.114 23.993 0.082
J013338.80+303751.5-c115 -0.827 -1.729 1.916 25.213 0.094 24.420 0.063
J013338.80+303751.5-c116 -1.883  0.452 1.937 25.341 0.081 24.683 0.051
J013338.80+303751.5-c117 -0.500  1.872 1.938 24.947 0.092 24.688 0.153
J013338.80+303751.5-c118  1.944 -0.292 1.965 24.424 0.080 23.614 0.049
J013339.67+302709.0-c001 -0.024  0.217 0.219 25.829 0.230             
J013339.67+302709.0-c002  0.226 -0.194 0.298 25.830 0.139             
J013339.67+302709.0-c003  0.333 -0.030 0.334 24.494 0.042 23.562 0.040
J013339.67+302709.0-c004 -0.067  0.365 0.371 22.906 0.052 21.811 0.038
J013339.67+302709.0-c005  0.026 -0.441 0.442 22.688 0.057 21.716 0.032
J013339.67+302709.0-c006  0.395 -0.213 0.448 25.852 0.078 25.286 0.086
J013339.67+302709.0-c007 -0.314 -0.350 0.470 24.780 0.056 24.856 0.062
J013339.67+302709.0-c008 -0.475  0.212 0.520 25.816 0.116 25.504 0.112
J013339.67+302709.0-c009  0.299 -0.494 0.577 25.837 0.085 24.923 0.062
J013339.67+302709.0-c010  0.586  0.147 0.604 26.948 0.108             
J013339.67+302709.0-c011 -0.105  0.653 0.662 23.825 0.047 22.900 0.049
J013339.67+302709.0-c012  0.665 -0.215 0.699 24.753 0.062 23.697 0.046
J013339.67+302709.0-c013  0.700 -0.037 0.701 25.679 0.147             
J013339.67+302709.0-c014  0.770  0.082 0.775 26.812 0.112             
J013339.67+302709.0-c015 -0.321  0.710 0.779 26.950 0.117             
J013339.67+302709.0-c016  0.500 -0.617 0.794 25.165 0.122 25.011 0.071
J013339.67+302709.0-c017 -0.035 -0.821 0.822 26.524 0.079             
J013339.67+302709.0-c018 -0.395 -0.758 0.854 25.710 0.146 25.230 0.127
J013339.67+302709.0-c019  0.328  0.809 0.873 25.532 0.044 24.762 0.053
J013339.67+302709.0-c020  0.118  0.911 0.919 26.431 0.069 25.573 0.066
J013339.67+302709.0-c021  0.806  0.534 0.967 24.605 0.083 24.084 0.066
J013339.67+302709.0-c022 -0.974  0.131 0.982 24.668 0.047 23.790 0.044
J013339.67+302709.0-c023 -0.274 -0.965 1.003 27.148 0.135             
J013339.67+302709.0-c024 -0.939 -0.362 1.006 25.553 0.048 24.756 0.063
J013339.67+302709.0-c025 -0.813 -0.624 1.025 26.382 0.124             
J013339.67+302709.0-c026 -0.980  0.316 1.030 25.819 0.053 25.019 0.050
J013339.67+302709.0-c027 -0.595  0.854 1.041 26.748 0.148             
J013339.67+302709.0-c028 -0.681  0.787 1.041 25.028 0.101 24.357 0.065
J013339.67+302709.0-c029  0.079 -1.059 1.062 26.986 0.148             
J013339.67+302709.0-c030 -0.203 -1.090 1.109 26.241 0.060             
J013339.67+302709.0-c031  0.245  1.104 1.131 25.813 0.053             
J013339.67+302709.0-c032  0.040 -1.162 1.163 24.613 0.082 23.950 0.033
J013339.67+302709.0-c033  1.104 -0.377 1.166 24.848 0.075 24.407 0.075
J013339.67+302709.0-c034 -1.039  0.532 1.167 25.420 0.056 24.697 0.044
J013339.67+302709.0-c035  0.999  0.618 1.174 25.303 0.050             
J013339.67+302709.0-c036  1.075  0.503 1.187 25.955 0.069 24.698 0.109
J013339.67+302709.0-c037  0.951 -0.719 1.192 25.596 0.076 24.782 0.056
J013339.67+302709.0-c038  0.159  1.188 1.199 27.214 0.188             
J013339.67+302709.0-c039  1.185  0.295 1.221 26.954 0.129             
J013339.67+302709.0-c040  1.027  0.753 1.273 25.647 0.065             
J013339.67+302709.0-c041  0.657 -1.097 1.279 25.761 0.072 25.258 0.084
J013339.67+302709.0-c042 -0.156 -1.301 1.311 26.323 0.104             
J013339.67+302709.0-c043 -0.176  1.304 1.316 23.695 0.121 23.121 0.151
J013339.67+302709.0-c044  0.854  1.010 1.322 25.191 0.066 25.068 0.053
J013339.67+302709.0-c045 -0.694 -1.138 1.333 25.362 0.047 25.475 0.061
J013339.67+302709.0-c046 -0.962  0.946 1.349 26.124 0.097 25.509 0.083
J013339.67+302709.0-c047 -0.861 -1.060 1.366 25.051 0.064 25.171 0.065
J013339.67+302709.0-c048  1.278  0.516 1.379 24.048 0.055 24.162 0.062
J013339.67+302709.0-c049 -0.072 -1.392 1.394 25.587 0.117 25.025 0.123
J013339.67+302709.0-c050 -1.357  0.500 1.446 24.294 0.060 23.467 0.033
J013339.67+302709.0-c051  1.348  0.724 1.530 25.339 0.054 25.071 0.063
J013339.67+302709.0-c052  0.080 -1.528 1.530 26.209 0.067 25.427 0.075
J013339.67+302709.0-c053 -0.384  1.490 1.539 24.925 0.087 24.248 0.053
J013339.67+302709.0-c054 -1.084 -1.155 1.584 25.666 0.069 24.696 0.046
J013339.67+302709.0-c055 -0.101  1.621 1.624 26.600 0.126 25.667 0.072
J013339.67+302709.0-c056 -1.438 -0.761 1.627 25.955 0.083 25.369 0.087
J013339.67+302709.0-c057 -1.299 -1.028 1.656 24.801 0.071 24.789 0.065
J013339.67+302709.0-c058 -0.644 -1.580 1.706 25.597 0.080 24.828 0.062
J013339.67+302709.0-c059  0.229 -1.693 1.709 26.978 0.152             
J013339.67+302709.0-c060 -1.665  0.386 1.709 25.035 0.083 24.288 0.059
J013339.67+302709.0-c061 -1.655 -0.478 1.723 24.480 0.083 23.194 0.103
J013339.67+302709.0-c062 -1.648 -0.563 1.741 24.009 0.063             
J013339.67+302709.0-c063  1.626  0.628 1.743 24.026 0.051 23.204 0.036
J013339.67+302709.0-c064  1.356  1.108 1.752 26.342 0.065 25.284 0.083
J013339.67+302709.0-c065  1.756 -0.110 1.760 25.663 0.061 24.849 0.057
J013339.67+302709.0-c066 -0.188 -1.762 1.772 26.679 0.095 25.841 0.102
J013339.67+302709.0-c067 -0.950  1.521 1.793 24.324 0.070             
J013339.67+302709.0-c068  0.725 -1.648 1.800 24.499 0.070 23.554 0.041
J013339.67+302709.0-c069 -0.618 -1.695 1.804 26.795 0.118             
J013339.67+302709.0-c070 -0.294  1.824 1.847 25.531 0.069 24.756 0.044
J013339.67+302709.0-c071 -1.761  0.564 1.849 25.827 0.153             
J013339.67+302709.0-c072  0.771  1.722 1.887 25.921 0.077             
J013339.67+302709.0-c073 -1.660  0.903 1.890 24.770 0.067 23.993 0.040
J013339.67+302709.0-c074 -1.754  0.761 1.912 24.015 0.061 23.239 0.032
J013339.67+302709.0-c075  1.923  0.058 1.924 25.164 0.110 24.962 0.116
J013339.67+302709.0-c076 -0.313 -1.899 1.924 25.629 0.052 25.646 0.097
J013339.67+302709.0-c077  0.028 -1.941 1.942 26.784 0.136 25.693 0.190
J013339.67+302709.0-c078  1.777  0.810 1.953 25.831 0.120             
J013339.67+302709.0-c079  1.944 -0.220 1.956 25.040 0.117 24.402 0.096
J013339.67+302709.0-c080  0.942 -1.725 1.966 25.733 0.072 25.417 0.066
J013339.67+302709.0-c081 -0.244 -1.980 1.995 26.838 0.112             
J013340.17+304740.3-c001 -0.053 -0.074 0.091 23.987 0.190 23.296 0.127
J013340.17+304740.3-c002  0.142 -0.086 0.166 26.624 0.237             
J013340.17+304740.3-c003  0.053  0.187 0.195 23.447 0.124 22.461 0.117
J013340.17+304740.3-c004  0.193  0.143 0.240 26.358 0.184             
J013340.17+304740.3-c005 -0.029 -0.321 0.322 26.263 0.080 25.889 0.092
J013340.17+304740.3-c006  0.427  0.029 0.429 26.876 0.086             
J013340.17+304740.3-c007  0.080 -0.442 0.449 25.974 0.084 25.725 0.075
J013340.17+304740.3-c008 -0.158  0.440 0.467 25.243 0.097 24.387 0.037
J013340.17+304740.3-c009  0.338  0.327 0.470 25.243 0.075 24.985 0.074
J013340.17+304740.3-c010  0.057  0.513 0.516 25.887 0.077 25.012 0.050
J013340.17+304740.3-c011  0.492 -0.183 0.525 26.738 0.096 26.712 0.176
J013340.17+304740.3-c012 -0.110  0.538 0.549 27.417 0.308             
J013340.17+304740.3-c013  0.398 -0.436 0.590 26.961 0.107             
J013340.17+304740.3-c014  0.596 -0.085 0.601 24.872 0.060 23.933 0.036
J013340.17+304740.3-c015 -0.540  0.312 0.624 25.719 0.103 25.010 0.050
J013340.17+304740.3-c016 -0.515 -0.384 0.643 26.794 0.116 26.447 0.116
J013340.17+304740.3-c017 -0.036 -0.647 0.648 26.458 0.108 25.387 0.049
J013340.17+304740.3-c018  0.436  0.488 0.654 26.047 0.192             
J013340.17+304740.3-c019 -0.686 -0.002 0.686 26.949 0.116 26.003 0.090
J013340.17+304740.3-c020 -0.681 -0.267 0.731 27.111 0.113             
J013340.17+304740.3-c021  0.513 -0.529 0.737 25.456 0.093 25.265 0.075
J013340.17+304740.3-c022  0.098 -0.771 0.777 27.309 0.110             
J013340.17+304740.3-c023 -0.434 -0.695 0.819 26.495 0.081 26.416 0.116
J013340.17+304740.3-c024 -0.264 -0.806 0.848 27.196 0.232             
J013340.17+304740.3-c025 -0.527  0.672 0.854 25.976 0.104 25.694 0.109
J013340.17+304740.3-c026  0.849  0.136 0.859 26.863 0.185 26.668 0.250
J013340.17+304740.3-c027  0.371  0.778 0.862 23.212 0.063 22.091 0.023
J013340.17+304740.3-c028  0.291 -0.850 0.898 25.444 0.067 25.109 0.071
J013340.17+304740.3-c029  0.085  0.895 0.899 25.520 0.076 25.004 0.056
J013340.17+304740.3-c030 -0.807 -0.437 0.918 24.179 0.072 23.341 0.032
J013340.17+304740.3-c031 -0.328 -0.872 0.932 25.572 0.072 24.611 0.039
J013340.17+304740.3-c032 -0.713  0.600 0.932 25.649 0.087 24.680 0.043
J013340.17+304740.3-c033  0.910  0.213 0.935 23.812 0.036 22.914 0.031
J013340.17+304740.3-c034 -0.917  0.228 0.945 26.457 0.090 25.815 0.087
J013340.17+304740.3-c035  0.798  0.531 0.958 25.095 0.089 24.448 0.043
J013340.17+304740.3-c036  0.937 -0.302 0.985 26.504 0.072 26.528 0.137
J013340.17+304740.3-c037  0.424 -0.904 0.999 26.753 0.090             
J013340.17+304740.3-c038  0.743 -0.685 1.011 25.537 0.067 24.686 0.047
J013340.17+304740.3-c039 -0.645 -0.868 1.082 25.602 0.111 24.743 0.065
J013340.17+304740.3-c040 -0.965  0.502 1.088 26.764 0.130             
J013340.17+304740.3-c041  0.785  0.756 1.090 25.551 0.155             
J013340.17+304740.3-c042 -1.091  0.016 1.091 25.394 0.154 24.676 0.052
J013340.17+304740.3-c043 -0.030 -1.094 1.094 26.970 0.145             
J013340.17+304740.3-c044  0.918  0.616 1.106 25.198 0.162 24.875 0.144
J013340.17+304740.3-c045  0.447 -1.012 1.107 26.283 0.093             
J013340.17+304740.3-c046 -0.987 -0.511 1.111 25.744 0.062 25.357 0.063
J013340.17+304740.3-c047 -0.756  0.829 1.122 26.675 0.511             
J013340.17+304740.3-c048 -0.812  0.803 1.142 26.021 0.308 25.197 0.089
J013340.17+304740.3-c049  0.864 -0.755 1.147 26.127 0.088 25.972 0.097
J013340.17+304740.3-c050 -1.120 -0.261 1.150 26.759 0.138 26.207 0.142
J013340.17+304740.3-c051  0.554  1.030 1.170 24.987 0.063 24.313 0.041
J013340.17+304740.3-c052 -1.107  0.395 1.175 26.066 0.102 25.104 0.070
J013340.17+304740.3-c053 -0.046 -1.176 1.177 26.269 0.083 25.287 0.073
J013340.17+304740.3-c054  0.412  1.104 1.178 27.345 0.161 26.141 0.115
J013340.17+304740.3-c055 -0.919  0.745 1.183 26.716 0.142             
J013340.17+304740.3-c056  0.716  0.951 1.190 26.352 0.108 26.054 0.114
J013340.17+304740.3-c057 -1.013  0.639 1.197 25.796 0.070 25.390 0.092
J013340.17+304740.3-c058 -0.669 -0.999 1.202 26.135 0.127 25.340 0.083
J013340.17+304740.3-c059  0.537 -1.082 1.208 25.969 0.079 24.665 0.116
J013340.17+304740.3-c060  0.079  1.227 1.230 27.222 0.121             
J013340.17+304740.3-c061  1.233  0.079 1.236 26.500 0.114 25.998 0.138
J013340.17+304740.3-c062 -0.121 -1.234 1.240 26.446 0.255 25.807 0.106
J013340.17+304740.3-c063 -1.238  0.106 1.243 27.016 0.151             
J013340.17+304740.3-c064  1.138  0.505 1.245 26.858 0.082 26.118 0.111
J013340.17+304740.3-c065  0.196  1.256 1.271 27.437 0.143             
J013340.17+304740.3-c066 -0.998 -0.804 1.282 24.334 0.045 23.131 0.036
J013340.17+304740.3-c067  0.058 -1.294 1.295 25.115 0.101 25.082 0.061
J013340.17+304740.3-c068 -0.290 -1.290 1.323 26.793 0.128 26.181 0.179
J013340.17+304740.3-c069 -1.216 -0.525 1.324 26.289 0.086 25.340 0.081
J013340.17+304740.3-c070 -1.329  0.021 1.329 27.082 0.134 26.483 0.149
J013340.17+304740.3-c071  1.245 -0.493 1.339 25.764 0.043 24.787 0.052
J013340.17+304740.3-c072 -1.229  0.572 1.356 26.453 0.177 25.880 0.151
J013340.17+304740.3-c073 -0.909  1.006 1.356 26.305 0.118 25.375 0.061
J013340.17+304740.3-c074  1.043  0.885 1.368 26.199 0.088 25.249 0.060
J013340.17+304740.3-c075  0.682  1.218 1.396 27.136 0.138             
J013340.17+304740.3-c076  0.545  1.290 1.400 25.423 0.111 24.787 0.053
J013340.17+304740.3-c077 -1.391  0.215 1.407 25.441 0.317 25.112 0.070
J013340.17+304740.3-c078  1.328  0.472 1.410 25.823 0.074 25.446 0.070
J013340.17+304740.3-c079 -0.833 -1.150 1.420 26.079 0.068 24.853 0.049
J013340.17+304740.3-c080  0.067 -1.421 1.423 26.731 0.140 26.253 0.123
J013340.17+304740.3-c081 -1.427  0.178 1.438 26.484 0.155             
J013340.17+304740.3-c082 -0.371  1.403 1.451 26.201 0.083 25.707 0.069
J013340.17+304740.3-c083 -1.455 -0.094 1.458 27.263 0.145             
J013340.17+304740.3-c084 -1.325 -0.610 1.459 24.731 0.069 23.463 0.039
J013340.17+304740.3-c085  0.791 -1.230 1.463 26.557 0.113 25.475 0.074
J013340.17+304740.3-c086 -0.913  1.153 1.470 25.145 0.097 24.262 0.044
J013340.17+304740.3-c087 -1.153 -0.915 1.472 27.471 0.177 26.563 0.191
J013340.17+304740.3-c088 -0.076 -1.487 1.489 26.088 0.067 25.712 0.063
J013340.17+304740.3-c089  1.345 -0.659 1.497 27.087 0.137             
J013340.17+304740.3-c090  1.516  0.072 1.518 24.858 0.119 24.526 0.051
J013340.17+304740.3-c091  0.547  1.419 1.521 25.463 0.040 24.351 0.049
J013340.17+304740.3-c092  0.496 -1.461 1.543 26.403 0.159             
J013340.17+304740.3-c093 -1.364 -0.722 1.543 26.523 0.162             
J013340.17+304740.3-c094  0.574 -1.443 1.553 26.595 0.134 25.403 0.071
J013340.17+304740.3-c095 -1.504 -0.494 1.583 26.522 0.088 26.188 0.097
J013340.17+304740.3-c096  0.795  1.381 1.594 26.053 0.088 25.513 0.072
J013340.17+304740.3-c097  0.034  1.596 1.597 24.844 0.049 24.055 0.033
J013340.17+304740.3-c098  1.126 -1.148 1.609 25.416 0.129 24.962 0.047
J013340.17+304740.3-c099 -0.915  1.338 1.621 26.966 0.131             
J013340.17+304740.3-c100  0.405  1.573 1.624 26.574 0.191 25.961 0.181
J013340.17+304740.3-c101 -0.517 -1.540 1.625 27.493 0.210             
J013340.17+304740.3-c102 -1.495  0.660 1.634 27.637 0.142             
J013340.17+304740.3-c103  1.292 -1.009 1.639 24.314 0.156 23.833 0.046
J013340.17+304740.3-c104  1.575  0.472 1.645 26.371 0.128 25.898 0.113
J013340.17+304740.3-c105  1.338 -0.966 1.650 26.832 0.443             
J013340.17+304740.3-c106 -1.221 -1.130 1.664 25.573 0.126 25.562 0.145
J013340.17+304740.3-c107  1.669 -0.140 1.675 24.322 0.054 23.250 0.037
J013340.17+304740.3-c108 -0.317 -1.645 1.676 23.969 0.059 22.615 0.037
J013340.17+304740.3-c109  0.963  1.400 1.699 25.475 0.074 24.741 0.065
J013340.17+304740.3-c110 -1.505 -0.847 1.727 23.454 0.052 21.709 0.037
J013340.17+304740.3-c111 -0.895 -1.487 1.735 27.322 0.107 26.615 0.174
J013340.17+304740.3-c112  0.610  1.626 1.737 26.054 0.075 25.123 0.045
J013340.17+304740.3-c113  1.541  0.803 1.738 26.475 0.075 25.328 0.068
J013340.17+304740.3-c114 -1.745  0.165 1.753 25.650 0.091 24.768 0.046
J013340.17+304740.3-c115  0.329 -1.737 1.768 26.025 0.066 25.014 0.039
J013340.17+304740.3-c116 -1.532 -0.917 1.786 25.275 0.203 24.596 0.145
J013340.17+304740.3-c117  1.428  1.083 1.792 25.837 0.066 25.313 0.062
J013340.17+304740.3-c118 -1.639  0.744 1.800 26.112 0.110 25.867 0.079
J013340.17+304740.3-c119 -0.745  1.640 1.801 25.417 0.105 25.340 0.102
J013340.17+304740.3-c120 -0.385 -1.761 1.803 27.083 0.194             
J013340.17+304740.3-c121 -0.123 -1.821 1.825 27.156 0.167             
J013340.17+304740.3-c122 -0.762 -1.663 1.829 27.040 0.113             
J013340.17+304740.3-c123  0.761  1.679 1.843 28.095 0.264             
J013340.17+304740.3-c124 -1.455 -1.154 1.857 25.810 0.113 25.501 0.116
J013340.17+304740.3-c125  0.262  1.840 1.859 25.203 0.148 25.816 0.117
J013340.17+304740.3-c126  1.297 -1.334 1.860 26.335 0.075 25.523 0.062
J013340.17+304740.3-c127  0.988  1.580 1.863 27.038 0.151 26.637 0.183
J013340.17+304740.3-c128  1.009 -1.588 1.882 26.664 0.079 26.077 0.102
J013340.17+304740.3-c129 -0.576 -1.797 1.887 25.404 0.115 26.559 0.235
J013340.17+304740.3-c130 -1.557 -1.080 1.895 23.857 0.068 23.567 0.041
J013340.17+304740.3-c131 -1.529  1.128 1.900 26.404 0.099 25.016 0.098
J013340.17+304740.3-c132  0.595 -1.816 1.911 25.802 0.084 25.090 0.065
J013340.17+304740.3-c133  1.370  1.336 1.914 25.758 0.108             
J013340.17+304740.3-c134 -0.152 -1.908 1.914 25.825 0.069 24.330 0.036
J013340.17+304740.3-c135 -0.385 -1.891 1.930 26.222 0.113 25.588 0.129
J013340.17+304740.3-c136  1.278  1.462 1.942 25.656 0.156 25.300 0.159
J013340.17+304740.3-c137  0.554  1.865 1.946 26.145 0.095 25.159 0.066
J013340.17+304740.3-c138 -0.599 -1.861 1.955 23.935 0.087 22.775 0.041
J013340.17+304740.3-c139 -0.942 -1.725 1.966 25.814 0.141 25.087 0.123
J013340.17+304740.3-c140 -1.889  0.565 1.972 26.004 0.066 25.712 0.068
J013340.17+304740.3-c141  1.708  1.019 1.989 26.899 0.208             
J013340.17+304740.3-c142 -1.920 -0.532 1.992 26.261 0.094 25.763 0.079
J013340.17+304740.3-c143 -1.959  0.366 1.993 25.824 0.102 25.461 0.088
J013341.04+304339.9-c001  0.424  0.395 0.580              22.979 0.163
J013341.04+304339.9-c002  0.415  0.451 0.613 23.453 0.096             
J013341.04+304339.9-c003 -0.757 -0.074 0.761 23.783 0.092 22.552 0.086
J013341.04+304339.9-c004 -0.444  0.639 0.778 25.315 0.171             
J013341.04+304339.9-c005  0.735  0.267 0.782 23.210 0.085 21.539 0.102
J013341.04+304339.9-c006  0.733  0.437 0.853 24.210 0.152             
J013341.04+304339.9-c007 -0.076 -0.918 0.922              22.377 0.124
J013341.04+304339.9-c008 -0.451 -0.827 0.942 23.807 0.106 22.821 0.092
J013341.04+304339.9-c009 -0.705 -0.940 1.175 24.785 0.125             
J013341.04+304339.9-c010  1.124 -0.357 1.179 22.603 0.050 20.748 0.091
J013341.04+304339.9-c011  0.904  0.777 1.192 24.262 0.144 23.131 0.099
J013341.04+304339.9-c012 -0.768  0.959 1.228 24.562 0.102 23.713 0.106
J013341.04+304339.9-c013  1.151 -0.501 1.255 23.800 0.081             
J013341.04+304339.9-c014 -1.363  0.071 1.365              23.632 0.146
J013341.04+304339.9-c015 -1.373 -0.207 1.389              24.026 0.150
J013341.04+304339.9-c016 -1.468 -0.030 1.469              23.211 0.063
J013341.04+304339.9-c017  0.906 -1.178 1.487 24.659 0.123             
J013341.04+304339.9-c018  0.254  1.514 1.536 25.393 0.365             
J013341.04+304339.9-c019  1.445  0.760 1.633 25.032 0.128 24.158 0.126
J013341.04+304339.9-c020 -1.361 -0.946 1.658 23.362 0.169 22.797 0.182
J013341.04+304339.9-c021  0.252  1.658 1.677 24.220 0.141 23.114 0.082
J013341.04+304339.9-c022  1.543 -0.716 1.700 24.434 0.248             
J013341.04+304339.9-c023 -1.030  1.454 1.782 23.389 0.087 21.486 0.051
J013341.04+304339.9-c024 -1.700  0.573 1.794 24.392 0.092 24.231 0.121
J013341.04+304339.9-c025  1.879  0.087 1.881 24.113 0.099 22.913 0.092
J013341.04+304339.9-c026  0.765 -1.847 1.999 23.717 0.069 23.776 0.094
J013341.20+303550.4-c001  0.043 -0.099 0.108              22.124 0.145
J013341.20+303550.4-c002 -0.141 -0.111 0.180              21.851 0.058
J013341.20+303550.4-c003  0.129  0.211 0.247              24.594 0.105
J013341.20+303550.4-c004 -0.033  0.301 0.302              24.873 0.137
J013341.20+303550.4-c005  0.290  0.339 0.446 26.243 0.076             
J013341.20+303550.4-c006 -0.142 -0.428 0.451 25.033 0.095 24.800 0.076
J013341.20+303550.4-c007  0.239 -0.382 0.451 25.373 0.082 24.763 0.130
J013341.20+303550.4-c008  0.128  0.449 0.467 26.143 0.116 25.216 0.109
J013341.20+303550.4-c009 -0.471  0.205 0.514 27.360 0.230 25.917 0.124
J013341.20+303550.4-c010  0.037  0.525 0.527 25.606 0.103 24.488 0.063
J013341.20+303550.4-c011 -0.321 -0.433 0.539 26.913 0.158 25.489 0.129
J013341.20+303550.4-c012 -0.552 -0.015 0.552 26.195 0.128             
J013341.20+303550.4-c013  0.556  0.054 0.559 25.997 0.075 24.951 0.055
J013341.20+303550.4-c014  0.362  0.436 0.566              25.651 0.148
J013341.20+303550.4-c015 -0.559 -0.169 0.584              25.527 0.115
J013341.20+303550.4-c016  0.607 -0.051 0.609 27.658 0.290             
J013341.20+303550.4-c017  0.138  0.602 0.618 25.192 0.101 25.187 0.128
J013341.20+303550.4-c018  0.137 -0.603 0.618 26.951 0.176 26.086 0.184
J013341.20+303550.4-c019 -0.442  0.473 0.648 26.009 0.122 25.645 0.137
J013341.20+303550.4-c020 -0.406 -0.507 0.650 24.898 0.045 24.460 0.071
J013341.20+303550.4-c021  0.478 -0.454 0.659 25.845 0.130             
J013341.20+303550.4-c022  0.565  0.353 0.666              24.279 0.206
J013341.20+303550.4-c023 -0.032 -0.675 0.676 25.875 0.123 24.917 0.152
J013341.20+303550.4-c024 -0.579 -0.403 0.706 25.825 0.144 25.387 0.112
J013341.20+303550.4-c025  0.589  0.423 0.725 24.257 0.139 24.274 0.071
J013341.20+303550.4-c026 -0.673 -0.275 0.727 25.028 0.099 24.804 0.058
J013341.20+303550.4-c027 -0.587  0.437 0.732 25.004 0.065 23.723 0.034
J013341.20+303550.4-c028  0.631 -0.375 0.734 24.083 0.086 22.989 0.065
J013341.20+303550.4-c029  0.453 -0.582 0.737 25.594 0.113             
J013341.20+303550.4-c030 -0.107 -0.740 0.747 24.842 0.051 23.886 0.043
J013341.20+303550.4-c031  0.204 -0.735 0.762 26.806 0.132             
J013341.20+303550.4-c032  0.104  0.764 0.771              24.093 0.101
J013341.20+303550.4-c033  0.254 -0.730 0.773              24.794 0.071
J013341.20+303550.4-c034 -0.370  0.681 0.775 26.156 0.145             
J013341.20+303550.4-c035  0.578 -0.537 0.789 25.406 0.090 24.727 0.112
J013341.20+303550.4-c036  0.709  0.351 0.791 26.401 0.175             
J013341.20+303550.4-c037  0.108  0.797 0.805 24.450 0.145             
J013341.20+303550.4-c038 -0.806 -0.028 0.807 25.446 0.103 23.843 0.050
J013341.20+303550.4-c039  0.033  0.812 0.813              25.108 0.137
J013341.20+303550.4-c040  0.540  0.621 0.823 26.469 0.167             
J013341.20+303550.4-c041 -0.024 -0.838 0.839 26.879 0.167             
J013341.20+303550.4-c042  0.816  0.233 0.849 26.295 0.122             
J013341.20+303550.4-c043  0.529 -0.679 0.861 25.408 0.102             
J013341.20+303550.4-c044 -0.380 -0.774 0.862              24.869 0.096
J013341.20+303550.4-c045  0.867 -0.032 0.867              24.804 0.256
J013341.20+303550.4-c046 -0.609  0.619 0.868 25.665 0.153             
J013341.20+303550.4-c047  0.754  0.431 0.868 25.502 0.088 25.035 0.108
J013341.20+303550.4-c048  0.170  0.859 0.876              24.504 0.098
J013341.20+303550.4-c049  0.571  0.675 0.884              25.481 0.169
J013341.20+303550.4-c050 -0.563  0.682 0.885              25.089 0.148
J013341.20+303550.4-c051  0.888 -0.069 0.891 23.762 0.114 22.756 0.087
J013341.20+303550.4-c052 -0.894  0.082 0.898 25.023 0.085 23.897 0.038
J013341.20+303550.4-c053 -0.902 -0.033 0.902 25.459 0.095 24.785 0.101
J013341.20+303550.4-c054 -0.780 -0.456 0.904 25.045 0.055 24.056 0.050
J013341.20+303550.4-c055  0.568  0.715 0.913 26.264 0.106             
J013341.20+303550.4-c056 -0.151  0.906 0.919 26.254 0.150 25.557 0.140
J013341.20+303550.4-c057 -0.791  0.526 0.950 24.848 0.047 24.854 0.053
J013341.20+303550.4-c058 -0.167 -0.941 0.956 27.682 0.246             
J013341.20+303550.4-c059  0.396  0.871 0.957 26.813 0.425             
J013341.20+303550.4-c060 -0.911 -0.295 0.958 27.006 0.157             
J013341.20+303550.4-c061  0.948 -0.246 0.979              25.180 0.098
J013341.20+303550.4-c062  0.355  0.920 0.986 25.224 0.052 24.855 0.066
J013341.20+303550.4-c063 -0.852 -0.526 1.001 26.458 0.145 25.443 0.145
J013341.20+303550.4-c064  0.917 -0.422 1.009 25.997 0.175             
J013341.20+303550.4-c065 -0.210  0.994 1.016 24.289 0.088 23.355 0.063
J013341.20+303550.4-c066 -0.073 -1.021 1.023 26.398 0.092             
J013341.20+303550.4-c067  0.274 -0.998 1.035 25.748 0.066 24.945 0.062
J013341.20+303550.4-c068  0.101  1.030 1.035              25.244 0.114
J013341.20+303550.4-c069  0.477 -0.953 1.066 26.662 0.106 26.217 0.134
J013341.20+303550.4-c070  1.073 -0.019 1.073 23.855 0.110 23.667 0.055
J013341.20+303550.4-c071 -1.098 -0.067 1.100 28.110 0.386             
J013341.20+303550.4-c072 -0.555  0.951 1.101 28.108 0.391             
J013341.20+303550.4-c073 -0.786  0.775 1.104 26.515 0.103             
J013341.20+303550.4-c074 -0.893  0.660 1.110 26.813 0.155             
J013341.20+303550.4-c075 -0.335  1.068 1.120              24.405 0.092
J013341.20+303550.4-c076  0.889  0.682 1.121 25.232 0.108             
J013341.20+303550.4-c077  1.016 -0.502 1.133 23.538 0.089 22.332 0.024
J013341.20+303550.4-c078  0.802 -0.803 1.135 26.465 0.140 25.084 0.079
J013341.20+303550.4-c079 -0.693 -0.905 1.139 25.738 0.129 25.248 0.118
J013341.20+303550.4-c080  0.947 -0.645 1.146 26.549 0.189             
J013341.20+303550.4-c081 -0.380 -1.087 1.152 27.623 0.261             
J013341.20+303550.4-c082 -0.362  1.102 1.160 24.982 0.135             
J013341.20+303550.4-c083 -1.024 -0.543 1.160 25.668 0.094 24.388 0.063
J013341.20+303550.4-c084  1.077  0.430 1.160              24.689 0.058
J013341.20+303550.4-c085  0.395 -1.105 1.174 26.350 0.097 25.715 0.144
J013341.20+303550.4-c086 -0.058  1.189 1.190 24.340 0.072 23.528 0.042
J013341.20+303550.4-c087 -0.223 -1.175 1.196 27.237 0.243             
J013341.20+303550.4-c088 -0.856 -0.848 1.205 22.726 0.088 22.640 0.035
J013341.20+303550.4-c089 -0.516 -1.090 1.206              25.287 0.117
J013341.20+303550.4-c090  1.111  0.475 1.208 25.723 0.171             
J013341.20+303550.4-c091  0.906 -0.801 1.209 27.247 0.195             
J013341.20+303550.4-c092  0.833 -0.889 1.218 25.828 0.073 25.468 0.117
J013341.20+303550.4-c093  0.988 -0.714 1.219 25.449 0.086 24.456 0.086
J013341.20+303550.4-c094 -0.554 -1.095 1.227 26.884 0.224             
J013341.20+303550.4-c095 -1.200 -0.259 1.227 25.171 0.052 24.187 0.051
J013341.20+303550.4-c096  0.393  1.168 1.232 25.016 0.116             
J013341.20+303550.4-c097 -0.863  0.881 1.233              25.520 0.152
J013341.20+303550.4-c098  1.242 -0.040 1.242 25.401 0.142             
J013341.20+303550.4-c099 -0.413  1.174 1.245              24.477 0.081
J013341.20+303550.4-c100 -0.895  0.871 1.249 27.051 0.266             
J013341.20+303550.4-c101  1.250 -0.081 1.253              24.546 0.071
J013341.20+303550.4-c102 -0.189 -1.239 1.253 26.608 0.162 25.422 0.114
J013341.20+303550.4-c103 -0.844  0.931 1.257 26.872 0.210             
J013341.20+303550.4-c104 -0.015 -1.260 1.260 26.216 0.105 26.043 0.143
J013341.20+303550.4-c105  0.414  1.205 1.274              21.286 0.030
J013341.20+303550.4-c106 -1.041 -0.746 1.281 24.964 0.063 23.557 0.038
J013341.20+303550.4-c107  1.283  0.004 1.283              24.863 0.092
J013341.20+303550.4-c108 -1.255  0.274 1.284 26.263 0.100             
J013341.20+303550.4-c109  1.179  0.534 1.295              25.159 0.128
J013341.20+303550.4-c110  0.402  1.237 1.300 24.459 0.134             
J013341.20+303550.4-c111 -1.140  0.625 1.301 27.303 0.155             
J013341.20+303550.4-c112  0.027  1.311 1.312 26.981 0.150             
J013341.20+303550.4-c113  0.497 -1.241 1.337 26.258 0.123 25.661 0.117
J013341.20+303550.4-c114  1.186  0.619 1.338 24.969 0.127             
J013341.20+303550.4-c115 -0.206 -1.325 1.341 26.931 0.180             
J013341.20+303550.4-c116 -0.195  1.330 1.344 26.901 0.176             
J013341.20+303550.4-c117  0.571  1.218 1.345 25.029 0.103 24.015 0.082
J013341.20+303550.4-c118 -0.587 -1.229 1.362 27.320 0.219             
J013341.20+303550.4-c119  0.906  1.022 1.366 23.658 0.065 22.351 0.023
J013341.20+303550.4-c120 -0.305 -1.333 1.368              25.388 0.096
J013341.20+303550.4-c121 -1.218 -0.625 1.369 25.310 0.066 24.365 0.046
J013341.20+303550.4-c122  1.217  0.634 1.372              23.896 0.100
J013341.20+303550.4-c123 -0.335 -1.339 1.380 25.236 0.087             
J013341.20+303550.4-c124  0.716 -1.183 1.383 24.792 0.045 23.835 0.054
J013341.20+303550.4-c125  1.243 -0.625 1.392 25.156 0.091 24.829 0.081
J013341.20+303550.4-c126 -0.808  1.138 1.396 26.072 0.099 25.688 0.161
J013341.20+303550.4-c127 -0.899 -1.086 1.410 25.575 0.072 25.467 0.092
J013341.20+303550.4-c128  1.109  0.883 1.417 27.127 0.181             
J013341.20+303550.4-c129  0.118  1.414 1.419 26.241 0.073             
J013341.20+303550.4-c130 -1.047 -0.959 1.420 27.397 0.230             
J013341.20+303550.4-c131  1.282  0.616 1.422 26.326 0.211             
J013341.20+303550.4-c132 -1.172  0.820 1.430 26.923 0.296             
J013341.20+303550.4-c133  0.547 -1.341 1.448 25.527 0.124 24.936 0.054
J013341.20+303550.4-c134 -0.698  1.272 1.451 27.223 0.215             
J013341.20+303550.4-c135  1.430 -0.267 1.454              25.420 0.090
J013341.20+303550.4-c136 -0.463 -1.378 1.454 27.509 0.202             
J013341.20+303550.4-c137  0.339  1.416 1.456 25.604 0.089 24.660 0.101
J013341.20+303550.4-c138 -1.442 -0.257 1.465 26.217 0.155             
J013341.20+303550.4-c139 -0.890  1.170 1.470 25.709 0.083 25.225 0.124
J013341.20+303550.4-c140 -0.712 -1.287 1.471 27.666 0.279             
J013341.20+303550.4-c141 -1.473 -0.107 1.476 26.401 0.091 25.777 0.106
J013341.20+303550.4-c142  0.876 -1.202 1.487 26.398 0.121 25.495 0.093
J013341.20+303550.4-c143 -0.185  1.484 1.496 23.816 0.050 22.516 0.044
J013341.20+303550.4-c144 -1.445  0.426 1.506              23.060 0.142
J013341.20+303550.4-c145  1.506  0.148 1.514 26.314 0.127             
J013341.20+303550.4-c146 -1.234  0.884 1.518 24.059 0.043 22.948 0.046
J013341.20+303550.4-c147  0.815  1.286 1.522 25.786 0.087 24.681 0.054
J013341.20+303550.4-c148  0.453 -1.456 1.525              25.548 0.106
J013341.20+303550.4-c149 -1.476  0.425 1.536 23.335 0.128             
J013341.20+303550.4-c150 -0.098 -1.536 1.539 25.198 0.081 24.458 0.061
J013341.20+303550.4-c151 -1.524 -0.216 1.539 25.528 0.084 24.138 0.052
J013341.20+303550.4-c152  1.546 -0.103 1.549 25.951 0.087 24.927 0.085
J013341.20+303550.4-c153  1.171 -1.020 1.552 23.300 0.083 21.282 0.025
J013341.20+303550.4-c154  1.450 -0.557 1.553 26.494 0.173             
J013341.20+303550.4-c155 -0.044  1.563 1.564 26.431 0.166             
J013341.20+303550.4-c156  0.813 -1.344 1.571 27.286 0.237             
J013341.20+303550.4-c157 -0.374  1.533 1.578 25.767 0.150 24.974 0.188
J013341.20+303550.4-c158 -0.603  1.467 1.587 25.679 0.081 24.743 0.098
J013341.20+303550.4-c159  0.733 -1.411 1.590 24.750 0.071 24.470 0.046
J013341.20+303550.4-c160  1.222  1.020 1.592 26.762 0.183             
J013341.20+303550.4-c161  1.563  0.321 1.595 25.091 0.080 24.332 0.079
J013341.20+303550.4-c162  1.565 -0.351 1.604              25.529 0.079
J013341.20+303550.4-c163 -0.309  1.575 1.605 25.008 0.098 23.870 0.044
J013341.20+303550.4-c164 -1.218  1.060 1.615 27.251 0.197             
J013341.20+303550.4-c165  1.603  0.231 1.620 24.643 0.059 24.058 0.078
J013341.20+303550.4-c166 -0.314 -1.590 1.621 26.521 0.185 25.494 0.113
J013341.20+303550.4-c167 -0.026  1.628 1.628 26.125 0.123 24.800 0.083
J013341.20+303550.4-c168 -1.627 -0.177 1.637 27.020 0.204 25.913 0.132
J013341.20+303550.4-c169  0.501  1.566 1.644 26.655 0.134 25.563 0.098
J013341.20+303550.4-c170 -1.488 -0.703 1.646 26.129 0.083 25.363 0.071
J013341.20+303550.4-c171  0.533 -1.563 1.651              25.782 0.185
J013341.20+303550.4-c172 -1.544 -0.586 1.652 26.185 0.139 24.724 0.106
J013341.20+303550.4-c173  0.040 -1.654 1.655 23.842 0.102 22.861 0.097
J013341.20+303550.4-c174  1.083  1.260 1.661 25.672 0.088 24.948 0.090
J013341.20+303550.4-c175  0.187 -1.662 1.672 24.211 0.143             
J013341.20+303550.4-c176  0.258 -1.653 1.673              23.632 0.099
J013341.20+303550.4-c177  1.302 -1.055 1.675 25.553 0.139             
J013341.20+303550.4-c178  1.407 -0.915 1.678 26.455 0.139             
J013341.20+303550.4-c179  0.506 -1.603 1.681 25.851 0.239             
J013341.20+303550.4-c180 -1.369 -0.978 1.683              25.783 0.142
J013341.20+303550.4-c181  1.009 -1.347 1.683 26.250 0.122 25.309 0.111
J013341.20+303550.4-c182 -0.659  1.554 1.688 26.456 0.141             
J013341.20+303550.4-c183 -1.612 -0.539 1.700 25.772 0.100 25.266 0.178
J013341.20+303550.4-c184  0.805 -1.499 1.701 25.070 0.087 24.229 0.084
J013341.20+303550.4-c185  0.864  1.467 1.703 24.108 0.072 23.926 0.048
J013341.20+303550.4-c186  1.208  1.204 1.705 27.164 0.254             
J013341.20+303550.4-c187 -0.266 -1.686 1.707 25.249 0.050 24.460 0.069
J013341.20+303550.4-c188  0.168  1.709 1.718 25.777 0.077 24.661 0.049
J013341.20+303550.4-c189 -1.396 -1.008 1.722 26.770 0.222             
J013341.20+303550.4-c190  1.662  0.476 1.728 25.132 0.092 24.545 0.071
J013341.20+303550.4-c191  1.411 -1.012 1.737 25.902 0.150             
J013341.20+303550.4-c192  1.753 -0.002 1.753 26.338 0.116 25.294 0.067
J013341.20+303550.4-c193  1.732  0.288 1.756 25.219 0.069 24.250 0.035
J013341.20+303550.4-c194 -1.235 -1.257 1.762              24.938 0.148
J013341.20+303550.4-c195 -1.067 -1.407 1.766 22.847 0.113 23.090 0.110
J013341.20+303550.4-c196  0.001 -1.769 1.769 26.097 0.181             
J013341.20+303550.4-c197 -1.134  1.361 1.772 26.848 0.207             
J013341.20+303550.4-c198  0.086  1.777 1.779 25.300 0.066 24.197 0.063
J013341.20+303550.4-c199 -1.216 -1.299 1.780 24.483 0.112 23.801 0.058
J013341.20+303550.4-c200  1.054  1.438 1.783 26.837 0.135             
J013341.20+303550.4-c201 -1.379 -1.139 1.789              25.188 0.082
J013341.20+303550.4-c202  1.783 -0.149 1.789 26.047 0.123 24.827 0.055
J013341.20+303550.4-c203 -0.455  1.731 1.790 26.892 0.134 26.008 0.145
J013341.20+303550.4-c204 -0.286  1.772 1.795 26.718 0.119             
J013341.20+303550.4-c205  0.599 -1.695 1.798 23.360 0.074 23.100 0.046
J013341.20+303550.4-c206 -1.726  0.512 1.800 26.093 0.195             
J013341.20+303550.4-c207 -1.410  1.128 1.806 26.893 0.157             
J013341.20+303550.4-c208 -1.585 -0.871 1.808 26.127 0.072 25.705 0.136
J013341.20+303550.4-c209 -1.333  1.224 1.810 26.249 0.084 26.159 0.153
J013341.20+303550.4-c210 -1.750  0.471 1.812              24.464 0.060
J013341.20+303550.4-c211  1.392  1.171 1.819 25.000 0.052 24.080 0.072
J013341.20+303550.4-c212 -1.698 -0.657 1.821 25.849 0.085 25.269 0.062
J013341.20+303550.4-c213  1.634 -0.806 1.822 25.060 0.061 23.912 0.067
J013341.20+303550.4-c214 -1.811 -0.208 1.823 27.490 0.217             
J013341.20+303550.4-c215 -1.825  0.098 1.827 27.307 0.166             
J013341.20+303550.4-c216 -1.512 -1.051 1.842              26.005 0.136
J013341.20+303550.4-c217 -1.783  0.463 1.842 25.504 0.170             
J013341.20+303550.4-c218 -1.124 -1.467 1.848              22.384 0.047
J013341.20+303550.4-c219 -0.537 -1.776 1.856 25.183 0.053 24.125 0.074
J013341.20+303550.4-c220  0.587 -1.767 1.862 24.981 0.228             
J013341.20+303550.4-c221  0.501  1.794 1.862 25.249 0.107 24.490 0.093
J013341.20+303550.4-c222 -1.164 -1.455 1.863 23.014 0.065             
J013341.20+303550.4-c223 -0.228  1.851 1.865 27.397 0.209             
J013341.20+303550.4-c224  1.625 -0.929 1.871 23.893 0.093 23.786 0.041
J013341.20+303550.4-c225  1.406 -1.235 1.872 23.690 0.058 21.897 0.044
J013341.20+303550.4-c226 -1.524 -1.089 1.873 26.196 0.193             
J013341.20+303550.4-c227 -1.654  0.898 1.882 23.327 0.070 21.916 0.039
J013341.20+303550.4-c228 -1.881  0.193 1.891 25.707 0.133 24.223 0.073
J013341.20+303550.4-c229 -0.029  1.892 1.893 25.689 0.063 24.942 0.054
J013341.20+303550.4-c230 -0.284 -1.874 1.896 25.802 0.137             
J013341.20+303550.4-c231 -1.879  0.257 1.896 25.783 0.087             
J013341.20+303550.4-c232  0.585 -1.804 1.896              25.225 0.114
J013341.20+303550.4-c233 -1.844 -0.479 1.905 27.320 0.230             
J013341.20+303550.4-c234  0.994 -1.625 1.905 25.436 0.050 24.663 0.066
J013341.20+303550.4-c235 -1.858 -0.426 1.906              25.714 0.125
J013341.20+303550.4-c236  1.760  0.748 1.912 23.275 0.072 23.110 0.048
J013341.20+303550.4-c237  1.883 -0.335 1.913 25.267 0.099 24.602 0.078
J013341.20+303550.4-c238 -1.708 -0.871 1.917 26.731 0.118             
J013341.20+303550.4-c239 -0.256 -1.905 1.922              24.771 0.156
J013341.20+303550.4-c240 -1.139 -1.550 1.923 24.024 0.172             
J013341.20+303550.4-c241  1.129  1.577 1.940 24.809 0.139             
J013341.20+303550.4-c242 -0.543  1.875 1.952 26.836 0.147             
J013341.20+303550.4-c243  1.442 -1.320 1.955 25.333 0.145             
J013341.20+303550.4-c244 -1.915 -0.396 1.956 27.291 0.194             
J013341.20+303550.4-c245  0.586  1.869 1.959 24.433 0.081             
J013341.20+303550.4-c246  1.853 -0.670 1.971 26.265 0.121 25.588 0.092
J013341.20+303550.4-c247  1.313 -1.484 1.981              24.626 0.162
J013341.20+303550.4-c248  0.880  1.778 1.984 25.700 0.134             
J013341.20+303550.4-c249  0.381  1.955 1.992 25.843 0.091             
J013341.20+303550.4-c250  1.117 -1.651 1.993 26.467 0.115             
J013341.20+303550.4-c251 -1.648  1.119 1.993 25.654 0.100             
J013341.20+303550.4-c252 -1.529 -1.297 2.005              21.439 0.035
J013341.20+303550.4-c253 -0.092 -2.013 2.015              21.844 0.027
J013341.20+303550.4-c254 -1.697 -1.115 2.030              23.776 0.047
J013341.20+303550.4-c255 -1.285 -1.579 2.036              24.939 0.074
J013341.20+303550.4-c256  0.464 -1.984 2.037              24.508 0.046
J013341.20+303550.4-c257  1.327 -1.559 2.047              23.058 0.044
J013341.20+303550.4-c258 -0.618 -1.973 2.068              24.590 0.088
J013341.20+303550.4-c259 -0.532 -2.009 2.079              25.702 0.179
J013341.22+304754.8-c001  0.110 -0.215 0.242 25.807 0.104             
J013341.22+304754.8-c002  0.216  0.162 0.269 25.799 0.169             
J013341.22+304754.8-c003  0.273  0.125 0.301              25.082 0.201
J013341.22+304754.8-c004  0.309  0.087 0.321 26.279 0.087             
J013341.22+304754.8-c005 -0.008 -0.338 0.338 23.503 0.044 22.417 0.032
J013341.22+304754.8-c006  0.342 -0.107 0.359 25.829 0.076 25.231 0.100
J013341.22+304754.8-c007  0.239  0.313 0.394 25.952 0.078             
J013341.22+304754.8-c008 -0.433 -0.117 0.448 27.115 0.109 26.396 0.139
J013341.22+304754.8-c009  0.360 -0.277 0.455 26.701 0.131             
J013341.22+304754.8-c010 -0.083 -0.458 0.466 26.446 0.119 26.026 0.149
J013341.22+304754.8-c011  0.119  0.503 0.517              24.925 0.056
J013341.22+304754.8-c012 -0.170  0.507 0.535 26.563 0.137 26.250 0.126
J013341.22+304754.8-c013  0.537  0.032 0.538 24.831 0.064 24.108 0.044
J013341.22+304754.8-c014 -0.286 -0.490 0.567 27.702 0.264             
J013341.22+304754.8-c015 -0.528  0.297 0.606 27.343 0.108 26.683 0.132
J013341.22+304754.8-c016  0.573  0.295 0.644              24.170 0.235
J013341.22+304754.8-c017  0.628 -0.157 0.648 24.421 0.082 24.024 0.068
J013341.22+304754.8-c018  0.209  0.628 0.662 25.612 0.190 25.977 0.155
J013341.22+304754.8-c019  0.581  0.366 0.687 23.124 0.162             
J013341.22+304754.8-c020 -0.459 -0.521 0.694 27.539 0.186             
J013341.22+304754.8-c021  0.292 -0.640 0.704 26.539 0.104 26.155 0.113
J013341.22+304754.8-c022 -0.267  0.667 0.718 26.990 0.096             
J013341.22+304754.8-c023 -0.718 -0.132 0.730 24.722 0.058 23.544 0.030
J013341.22+304754.8-c024 -0.689  0.267 0.739 26.522 0.088 26.241 0.108
J013341.22+304754.8-c025  0.103  0.736 0.744 25.668 0.056 24.759 0.057
J013341.22+304754.8-c026  0.639  0.414 0.761 21.433 0.080 20.201 0.040
J013341.22+304754.8-c027  0.716 -0.339 0.792 27.150 0.121 26.857 0.178
J013341.22+304754.8-c028  0.127 -0.789 0.799 25.335 0.095 24.474 0.058
J013341.22+304754.8-c029  0.369  0.726 0.814              25.882 0.100
J013341.22+304754.8-c030  0.050  0.833 0.834 26.367 0.075 25.490 0.085
J013341.22+304754.8-c031 -0.117  0.827 0.835 26.743 0.071             
J013341.22+304754.8-c032 -0.828 -0.153 0.842 26.237 0.132 25.057 0.060
J013341.22+304754.8-c033 -0.287  0.793 0.844 26.682 0.087 25.903 0.152
J013341.22+304754.8-c034 -0.827  0.258 0.866              25.892 0.089
J013341.22+304754.8-c035 -0.732  0.506 0.890 26.272 0.116 26.070 0.134
J013341.22+304754.8-c036  0.219 -0.869 0.896              25.559 0.136
J013341.22+304754.8-c037  0.820  0.402 0.913              25.117 0.217
J013341.22+304754.8-c038 -0.912  0.215 0.937 28.215 0.388             
J013341.22+304754.8-c039  0.940  0.037 0.941 26.128 0.085 25.281 0.061
J013341.22+304754.8-c040 -0.441  0.864 0.970 25.498 0.080 24.705 0.044
J013341.22+304754.8-c041  0.387  0.905 0.984 27.737 0.274             
J013341.22+304754.8-c042 -0.919  0.387 0.997 26.925 0.129 26.411 0.137
J013341.22+304754.8-c043  0.534  0.850 1.004 25.427 0.091 24.470 0.035
J013341.22+304754.8-c044  0.239 -0.978 1.007 26.444 0.098 25.804 0.128
J013341.22+304754.8-c045 -1.005  0.115 1.012 25.123 0.075 24.974 0.045
J013341.22+304754.8-c046  0.399 -0.940 1.022 26.874 0.111             
J013341.22+304754.8-c047  1.075  0.069 1.077 25.340 0.034 24.464 0.037
J013341.22+304754.8-c048 -0.494 -0.964 1.084 26.170 0.114 25.649 0.093
J013341.22+304754.8-c049  0.934 -0.571 1.094 23.080 0.061 21.891 0.039
J013341.22+304754.8-c050  0.745 -0.830 1.116 26.520 0.099 26.699 0.162
J013341.22+304754.8-c051  1.101  0.189 1.117 27.359 0.109             
J013341.22+304754.8-c052 -0.327  1.072 1.120              25.815 0.202
J013341.22+304754.8-c053 -0.206  1.116 1.134 24.998 0.124 24.565 0.042
J013341.22+304754.8-c054  0.744  0.857 1.135 27.454 0.199             
J013341.22+304754.8-c055 -0.530  1.022 1.151 24.699 0.084 24.142 0.068
J013341.22+304754.8-c056  0.717  0.904 1.154              26.083 0.140
J013341.22+304754.8-c057 -1.084  0.408 1.158 27.163 0.122             
J013341.22+304754.8-c058  0.118 -1.155 1.161 26.565 0.087             
J013341.22+304754.8-c059 -0.146  1.152 1.162 27.039 0.333             
J013341.22+304754.8-c060  0.709  0.937 1.175 26.656 0.105             
J013341.22+304754.8-c061 -0.998  0.663 1.199 27.689 0.431             
J013341.22+304754.8-c062 -0.422  1.131 1.207 23.776 0.066 23.017 0.044
J013341.22+304754.8-c063 -0.777  0.940 1.220 27.117 0.202             
J013341.22+304754.8-c064 -1.195 -0.250 1.221 25.325 0.065 24.966 0.047
J013341.22+304754.8-c065 -1.167 -0.370 1.224 25.730 0.090 25.415 0.068
J013341.22+304754.8-c066  0.434 -1.145 1.225 25.825 0.070 25.020 0.052
J013341.22+304754.8-c067 -1.203  0.240 1.227 26.994 0.163 25.958 0.098
J013341.22+304754.8-c068 -0.607 -1.092 1.249 23.769 0.067 22.998 0.032
J013341.22+304754.8-c069 -1.093  0.605 1.249 24.730 0.060 23.674 0.037
J013341.22+304754.8-c070  0.034 -1.256 1.256 26.119 0.064             
J013341.22+304754.8-c071 -0.924 -0.898 1.289 24.150 0.059 23.183 0.036
J013341.22+304754.8-c072 -0.340  1.246 1.291              25.207 0.079
J013341.22+304754.8-c073  0.735  1.063 1.293 26.208 0.092 25.140 0.054
J013341.22+304754.8-c074  0.846 -0.980 1.295 26.209 0.095 26.141 0.103
J013341.22+304754.8-c075  0.119  1.292 1.297 26.788 0.169 26.693 0.209
J013341.22+304754.8-c076 -1.197 -0.511 1.302              25.341 0.066
J013341.22+304754.8-c077  1.279  0.251 1.303 27.327 0.167 26.706 0.160
J013341.22+304754.8-c078  1.174  0.618 1.327 26.298 0.124 26.103 0.100
J013341.22+304754.8-c079 -0.365 -1.284 1.335 25.855 0.070 24.844 0.046
J013341.22+304754.8-c080  0.748 -1.107 1.336 24.412 0.053 23.468 0.028
J013341.22+304754.8-c081 -1.214 -0.585 1.348 26.188 0.168             
J013341.22+304754.8-c082 -1.270  0.467 1.353 27.270 0.174             
J013341.22+304754.8-c083 -1.156  0.704 1.354 27.145 0.198             
J013341.22+304754.8-c084  1.248 -0.534 1.358 25.645 0.057 24.705 0.097
J013341.22+304754.8-c085 -0.124 -1.358 1.363 26.654 0.167             
J013341.22+304754.8-c086 -1.226 -0.617 1.373              26.169 0.118
J013341.22+304754.8-c087  1.243 -0.593 1.378 26.209 0.251             
J013341.22+304754.8-c088 -0.988 -0.972 1.386 27.481 0.327             
J013341.22+304754.8-c089 -1.303 -0.476 1.387 25.911 0.112 25.765 0.079
J013341.22+304754.8-c090  1.389 -0.085 1.391              25.583 0.082
J013341.22+304754.8-c091  0.136  1.395 1.402 27.378 0.196 26.400 0.210
J013341.22+304754.8-c092  1.334 -0.482 1.419 27.278 0.167             
J013341.22+304754.8-c093  0.182 -1.410 1.422 25.510 0.169 24.903 0.183
J013341.22+304754.8-c094  1.419 -0.164 1.428 25.281 0.129 25.241 0.072
J013341.22+304754.8-c095 -1.409 -0.239 1.429              26.242 0.109
J013341.22+304754.8-c096  0.297  1.405 1.436 26.609 0.105 25.838 0.082
J013341.22+304754.8-c097  1.192  0.811 1.442 26.523 0.140 25.595 0.054
J013341.22+304754.8-c098 -0.960  1.080 1.445 27.653 0.204             
J013341.22+304754.8-c099 -0.518 -1.353 1.449 26.985 0.137             
J013341.22+304754.8-c100 -1.377  0.453 1.450 25.159 0.058 24.361 0.033
J013341.22+304754.8-c101 -0.741  1.257 1.459 27.641 0.192 26.373 0.135
J013341.22+304754.8-c102 -1.459 -0.025 1.459 24.664 0.099 24.149 0.081
J013341.22+304754.8-c103 -0.106 -1.465 1.469 26.049 0.087 25.410 0.174
J013341.22+304754.8-c104  1.113  0.967 1.475              26.110 0.112
J013341.22+304754.8-c105  1.483  0.078 1.485 27.073 0.104             
J013341.22+304754.8-c106  0.644 -1.347 1.493 26.013 0.138 25.957 0.146
J013341.22+304754.8-c107 -1.495  0.032 1.496              25.642 0.255
J013341.22+304754.8-c108  0.137 -1.492 1.498 22.763 0.038 21.315 0.044
J013341.22+304754.8-c109 -1.291  0.762 1.498 26.805 0.126 26.221 0.133
J013341.22+304754.8-c110 -0.331 -1.465 1.502 26.841 0.106             
J013341.22+304754.8-c111  1.178 -0.934 1.503              25.908 0.149
J013341.22+304754.8-c112 -0.455  1.448 1.518              26.496 0.141
J013341.22+304754.8-c113  1.110 -1.061 1.535 25.701 0.112 24.893 0.068
J013341.22+304754.8-c114 -1.533 -0.084 1.535              26.058 0.228
J013341.22+304754.8-c115  1.537 -0.016 1.537 26.229 0.079 25.735 0.108
J013341.22+304754.8-c116  0.083 -1.545 1.547 25.459 0.324             
J013341.22+304754.8-c117 -1.146 -1.073 1.570 27.452 0.214             
J013341.22+304754.8-c118  0.580 -1.459 1.570 25.726 0.103 25.481 0.085
J013341.22+304754.8-c119 -1.442 -0.638 1.577              26.472 0.126
J013341.22+304754.8-c120  1.410 -0.725 1.585 27.053 0.131 26.604 0.154
J013341.22+304754.8-c121 -1.474  0.590 1.587 26.728 0.113             
J013341.22+304754.8-c122  1.439  0.689 1.595 25.996 0.068 25.102 0.049
J013341.22+304754.8-c123  0.283  1.571 1.596 26.678 0.099 26.355 0.136
J013341.22+304754.8-c124 -0.151 -1.596 1.604 25.601 0.061 24.586 0.032
J013341.22+304754.8-c125 -1.584  0.408 1.636 27.001 0.122             
J013341.22+304754.8-c126 -1.640  0.069 1.642 23.958 0.078 22.630 0.022
J013341.22+304754.8-c127  0.446 -1.596 1.657 26.600 0.114 25.842 0.107
J013341.22+304754.8-c128 -0.194  1.646 1.657 26.295 0.112 25.710 0.091
J013341.22+304754.8-c129 -1.609 -0.430 1.666 25.578 0.075 24.717 0.056
J013341.22+304754.8-c130  1.203  1.160 1.671 26.495 0.135 26.193 0.185
J013341.22+304754.8-c131 -0.492 -1.603 1.677 27.726 0.324             
J013341.22+304754.8-c132 -1.279  1.086 1.678 27.047 0.133 26.668 0.193
J013341.22+304754.8-c133  1.534 -0.749 1.707 26.771 0.071 25.427 0.064
J013341.22+304754.8-c134 -1.167 -1.265 1.721 27.057 0.094             
J013341.22+304754.8-c135  1.099 -1.330 1.725 27.238 0.115             
J013341.22+304754.8-c136  0.693  1.586 1.731 26.569 0.165 25.509 0.058
J013341.22+304754.8-c137  0.212 -1.718 1.731 24.218 0.081 23.481 0.055
J013341.22+304754.8-c138  0.806 -1.547 1.745 26.832 0.148 26.340 0.126
J013341.22+304754.8-c139 -1.703  0.451 1.762 26.605 0.076 25.648 0.080
J013341.22+304754.8-c140  1.765 -0.035 1.765 27.091 0.090             
J013341.22+304754.8-c141 -1.290  1.207 1.766 26.939 0.249             
J013341.22+304754.8-c142 -1.650 -0.654 1.775 25.385 0.055 24.572 0.042
J013341.22+304754.8-c143  0.690 -1.640 1.779              25.826 0.110
J013341.22+304754.8-c144 -1.007  1.467 1.780 25.713 0.048 24.680 0.062
J013341.22+304754.8-c145 -1.536 -0.924 1.792 26.615 0.109 26.391 0.140
J013341.22+304754.8-c146 -1.361  1.171 1.795 26.561 0.092 26.029 0.123
J013341.22+304754.8-c147 -1.793 -0.215 1.806 24.213 0.058 24.045 0.034
J013341.22+304754.8-c148 -1.117  1.462 1.840 26.909 0.151             
J013341.22+304754.8-c149  1.826 -0.328 1.856 26.197 0.121             
J013341.22+304754.8-c150  1.481  1.147 1.873 26.787 0.110 26.613 0.166
J013341.22+304754.8-c151  0.721  1.734 1.878 26.332 0.077 25.533 0.059
J013341.22+304754.8-c152 -1.245  1.410 1.881 26.721 0.110 26.041 0.119
J013341.22+304754.8-c153  0.239  1.867 1.882 27.094 0.098             
J013341.22+304754.8-c154  1.881  0.123 1.885 27.190 0.106             
J013341.22+304754.8-c155  0.921 -1.656 1.895 26.158 0.073 26.052 0.108
J013341.22+304754.8-c156 -0.623 -1.791 1.896 27.203 0.129 27.023 0.319
J013341.22+304754.8-c157  1.706  0.853 1.907 26.254 0.116             
J013341.22+304754.8-c158 -1.379 -1.320 1.909 25.755 0.162 25.258 0.137
J013341.22+304754.8-c159  1.872 -0.390 1.912 26.405 0.150 25.186 0.087
J013341.22+304754.8-c160 -1.041 -1.613 1.919              25.036 0.065
J013341.22+304754.8-c161 -1.921 -0.016 1.921 25.413 0.047 25.016 0.036
J013341.22+304754.8-c162  1.534 -1.165 1.926 25.366 0.070 25.297 0.069
J013341.22+304754.8-c163  0.422  1.883 1.930 23.555 0.109 22.772 0.079
J013341.22+304754.8-c164 -1.596 -1.097 1.937 25.648 0.067 25.572 0.064
J013341.22+304754.8-c165  1.901  0.389 1.940 25.611 0.077 24.741 0.060
J013341.22+304754.8-c166 -1.771 -0.809 1.947 25.360 0.058 25.210 0.038
J013341.22+304754.8-c167 -1.900 -0.441 1.951 26.356 0.095 25.855 0.091
J013341.22+304754.8-c168  1.166  1.603 1.983 26.474 0.182 26.050 0.130
J013341.22+304754.8-c169  1.712 -1.001 1.984 27.624 0.162             
J013341.22+304754.8-c170 -1.984  0.110 1.987 26.686 0.167 26.316 0.155
J013341.22+304754.8-c171 -1.855  0.717 1.988 27.199 0.101 26.452 0.129
J013341.22+304754.8-c172  1.971 -0.331 1.998 25.702 0.118             
J013341.39+304736.4-c001  0.168  0.160 0.232 26.871 0.128             
J013341.39+304736.4-c002 -0.222 -0.139 0.262              25.765 0.086
J013341.39+304736.4-c003 -0.333  0.012 0.333              23.199 0.038
J013341.39+304736.4-c004 -0.365  0.060 0.370 23.914 0.082             
J013341.39+304736.4-c005  0.081  0.381 0.389 26.594 0.066             
J013341.39+304736.4-c006  0.153 -0.381 0.411 24.592 0.075             
J013341.39+304736.4-c007  0.186 -0.414 0.454              23.410 0.027
J013341.39+304736.4-c008  0.353  0.336 0.487 25.205 0.074             
J013341.39+304736.4-c009  0.385  0.300 0.488              24.427 0.036
J013341.39+304736.4-c010 -0.246 -0.436 0.501 25.178 0.069             
J013341.39+304736.4-c011 -0.513  0.028 0.513              25.309 0.083
J013341.39+304736.4-c012  0.065 -0.510 0.514 25.466 0.109             
J013341.39+304736.4-c013 -0.216 -0.480 0.527              24.889 0.061
J013341.39+304736.4-c014 -0.277  0.463 0.539              25.394 0.060
J013341.39+304736.4-c015 -0.547  0.067 0.551 25.813 0.091             
J013341.39+304736.4-c016  0.091 -0.545 0.553              24.561 0.047
J013341.39+304736.4-c017 -0.362 -0.428 0.561              25.796 0.088
J013341.39+304736.4-c018  0.379  0.438 0.580 28.060 0.439             
J013341.39+304736.4-c019 -0.310 -0.497 0.586 27.002 0.190             
J013341.39+304736.4-c020  0.265 -0.522 0.586 25.079 0.174             
J013341.39+304736.4-c021 -0.315  0.496 0.588 26.644 0.093             
J013341.39+304736.4-c022  0.206 -0.577 0.613              25.152 0.119
J013341.39+304736.4-c023  0.316 -0.529 0.616              24.476 0.128
J013341.39+304736.4-c024  0.436 -0.503 0.666              26.048 0.108
J013341.39+304736.4-c025 -0.677  0.143 0.692              24.128 0.052
J013341.39+304736.4-c026  0.718  0.036 0.719 27.224 0.124             
J013341.39+304736.4-c027  0.465  0.553 0.722 27.142 0.121             
J013341.39+304736.4-c028 -0.714  0.176 0.735 25.679 0.091             
J013341.39+304736.4-c029  0.471 -0.605 0.767 25.532 0.121             
J013341.39+304736.4-c030 -0.208  0.750 0.778 27.196 0.105             
J013341.39+304736.4-c031  0.737 -0.310 0.800 26.390 0.074             
J013341.39+304736.4-c032 -0.224 -0.768 0.800 26.234 0.100             
J013341.39+304736.4-c033  0.506 -0.640 0.816              24.808 0.041
J013341.39+304736.4-c034 -0.672  0.492 0.832              25.640 0.072
J013341.39+304736.4-c035  0.764 -0.345 0.838              25.370 0.065
J013341.39+304736.4-c036  0.351 -0.764 0.841 25.478 0.074             
J013341.39+304736.4-c037 -0.204 -0.824 0.849              25.503 0.119
J013341.39+304736.4-c038 -0.706  0.523 0.878 26.906 0.122             
J013341.39+304736.4-c039  0.098 -0.873 0.878 25.245 0.059             
J013341.39+304736.4-c040  0.382 -0.800 0.886              24.288 0.048
J013341.39+304736.4-c041 -0.285 -0.845 0.892 27.034 0.148             
J013341.39+304736.4-c042 -0.801 -0.395 0.893 27.186 0.108             
J013341.39+304736.4-c043  0.318  0.848 0.905              24.920 0.065
J013341.39+304736.4-c044  0.903  0.073 0.906 26.832 0.162             
J013341.39+304736.4-c045  0.897  0.188 0.917 25.568 0.061             
J013341.39+304736.4-c046  0.131 -0.909 0.918              24.497 0.041
J013341.39+304736.4-c047 -0.896  0.210 0.920 27.296 0.120             
J013341.39+304736.4-c048  0.831 -0.412 0.927 26.874 0.108             
J013341.39+304736.4-c049  0.287  0.884 0.929 25.360 0.091             
J013341.39+304736.4-c050  0.938 -0.077 0.941 25.253 0.048             
J013341.39+304736.4-c051  0.932  0.148 0.944              25.114 0.057
J013341.39+304736.4-c052 -0.885 -0.371 0.960 27.399 0.137             
J013341.39+304736.4-c053  0.910  0.335 0.970 24.981 0.046             
J013341.39+304736.4-c054  0.862 -0.451 0.973              26.294 0.106
J013341.39+304736.4-c055  0.974 -0.112 0.981              23.939 0.029
J013341.39+304736.4-c056  0.939  0.298 0.985              23.763 0.035
J013341.39+304736.4-c057  0.079  1.020 1.023              26.545 0.169
J013341.39+304736.4-c058  0.879  0.534 1.028 25.518 0.058             
J013341.39+304736.4-c059 -0.389  0.955 1.032 28.236 0.445             
J013341.39+304736.4-c060  0.726  0.733 1.032 26.913 0.130             
J013341.39+304736.4-c061  0.909  0.502 1.039              24.608 0.040
J013341.39+304736.4-c062 -0.850  0.603 1.042              24.006 0.032
J013341.39+304736.4-c063  0.999 -0.308 1.046 26.305 0.117 26.095 0.108
J013341.39+304736.4-c064 -0.299 -1.010 1.054 26.165 0.087             
J013341.39+304736.4-c065  0.042  1.059 1.060 26.860 0.115             
J013341.39+304736.4-c066 -0.270 -1.042 1.077              25.833 0.112
J013341.39+304736.4-c067 -0.682 -0.851 1.091 26.832 0.074             
J013341.39+304736.4-c068 -0.883  0.640 1.091 24.798 0.062             
J013341.39+304736.4-c069 -0.639 -0.885 1.092              26.430 0.104
J013341.39+304736.4-c070  0.500  0.993 1.112              25.572 0.096
J013341.39+304736.4-c071  0.465  1.022 1.123 26.696 0.101             
J013341.39+304736.4-c072 -0.577 -0.969 1.128 26.492 0.115             
J013341.39+304736.4-c073  0.885  0.702 1.130 26.446 0.084             
J013341.39+304736.4-c074  0.926  0.662 1.138              25.368 0.070
J013341.39+304736.4-c075  0.056 -1.141 1.142 24.649 0.123             
J013341.39+304736.4-c076  0.287  1.123 1.159              27.141 0.308
J013341.39+304736.4-c077 -1.028  0.553 1.167              24.675 0.044
J013341.39+304736.4-c078 -0.515 -1.050 1.169 27.077 0.121 26.045 0.140
J013341.39+304736.4-c079 -1.051  0.520 1.173 26.903 0.189             
J013341.39+304736.4-c080  0.721 -0.929 1.176 27.771 0.185             
J013341.39+304736.4-c081  0.090 -1.172 1.176              23.949 0.121
J013341.39+304736.4-c082  0.265  1.157 1.187 27.187 0.144             
J013341.39+304736.4-c083 -1.075 -0.527 1.198              26.104 0.135
J013341.39+304736.4-c084 -0.254 -1.173 1.200 26.318 0.064             
J013341.39+304736.4-c085 -1.113 -0.502 1.221 26.702 0.145             
J013341.39+304736.4-c086 -1.061  0.604 1.221 25.788 0.089             
J013341.39+304736.4-c087 -1.198 -0.243 1.222 27.188 0.115             
J013341.39+304736.4-c088 -1.035 -0.655 1.225              26.312 0.153
J013341.39+304736.4-c089 -0.780 -0.947 1.227 26.788 0.081             
J013341.39+304736.4-c090 -0.221 -1.214 1.234              26.157 0.097
J013341.39+304736.4-c091 -1.069 -0.617 1.234 26.876 0.154             
J013341.39+304736.4-c092  0.798  0.952 1.242              25.867 0.078
J013341.39+304736.4-c093  0.760  0.986 1.245 26.288 0.076             
J013341.39+304736.4-c094  0.261 -1.223 1.250 25.775 0.110             
J013341.39+304736.4-c095 -0.742 -1.018 1.260 27.360 0.279 26.086 0.150
J013341.39+304736.4-c096  0.603 -1.113 1.266 26.410 0.123             
J013341.39+304736.4-c097  0.296 -1.244 1.279              24.943 0.073
J013341.39+304736.4-c098  0.638 -1.159 1.324              25.369 0.068
J013341.39+304736.4-c099  1.101 -0.735 1.324 27.111 0.102             
J013341.39+304736.4-c100  1.104  0.753 1.336 23.867 0.067             
J013341.39+304736.4-c101  1.290  0.363 1.340 26.502 0.103             
J013341.39+304736.4-c102  1.138  0.716 1.345              22.921 0.028
J013341.39+304736.4-c103 -1.238  0.525 1.345              25.095 0.067
J013341.39+304736.4-c104  1.241  0.519 1.346 25.165 0.081             
J013341.39+304736.4-c105  1.196 -0.621 1.348 26.230 0.047             
J013341.39+304736.4-c106 -0.119 -1.346 1.352 24.533 0.091             
J013341.39+304736.4-c107 -1.060 -0.842 1.354              25.858 0.131
J013341.39+304736.4-c108 -1.089 -0.808 1.356 26.001 0.121             
J013341.39+304736.4-c109  1.319  0.328 1.359              25.247 0.089
J013341.39+304736.4-c110  1.274  0.483 1.362              25.261 0.058
J013341.39+304736.4-c111  1.012 -0.934 1.378 27.494 0.216             
J013341.39+304736.4-c112 -0.085 -1.380 1.382              23.380 0.045
J013341.39+304736.4-c113 -1.266  0.561 1.384 26.152 0.079             
J013341.39+304736.4-c114 -1.389 -0.043 1.389              24.330 0.146
J013341.39+304736.4-c115 -0.765 -1.170 1.398 25.318 0.071             
J013341.39+304736.4-c116  1.230 -0.666 1.399              26.024 0.093
J013341.39+304736.4-c117  0.883 -1.089 1.402 27.190 0.222             
J013341.39+304736.4-c118  0.458  1.334 1.410 27.626 0.168             
J013341.39+304736.4-c119 -0.733 -1.208 1.413              24.526 0.045
J013341.39+304736.4-c120 -1.423 -0.004 1.423 25.085 0.105             
J013341.39+304736.4-c121 -0.646 -1.282 1.435 26.751 0.084             
J013341.39+304736.4-c122  0.195  1.424 1.437 27.169 0.156             
J013341.39+304736.4-c123  1.155 -0.861 1.440 27.028 0.119             
J013341.39+304736.4-c124 -0.478  1.375 1.456              24.889 0.057
J013341.39+304736.4-c125  1.194  0.842 1.461 26.807 0.193             
J013341.39+304736.4-c126 -0.629 -1.320 1.462              25.806 0.106
J013341.39+304736.4-c127 -0.779  1.249 1.471              25.471 0.072
J013341.39+304736.4-c128 -1.353 -0.589 1.475              24.760 0.038
J013341.39+304736.4-c129  0.487 -1.399 1.481 25.278 0.072             
J013341.39+304736.4-c130 -1.102 -0.994 1.484              25.593 0.086
J013341.39+304736.4-c131 -0.484 -1.404 1.485 25.840 0.088             
J013341.39+304736.4-c132 -1.379 -0.552 1.485 25.810 0.082             
J013341.39+304736.4-c133  1.345 -0.636 1.487 26.699 0.085             
J013341.39+304736.4-c134 -0.511  1.404 1.494 26.079 0.088             
J013341.39+304736.4-c135 -0.883 -1.210 1.497 27.098 0.213             
J013341.39+304736.4-c136 -1.139 -0.972 1.498 26.486 0.111             
J013341.39+304736.4-c137 -0.453 -1.443 1.512              24.653 0.043
J013341.39+304736.4-c138 -0.713  1.335 1.514              26.402 0.140
J013341.39+304736.4-c139 -1.230  0.889 1.517              24.280 0.041
J013341.39+304736.4-c140 -0.370  1.477 1.522              23.411 0.044
J013341.39+304736.4-c141 -0.815  1.286 1.523 26.705 0.108             
J013341.39+304736.4-c142  0.520 -1.434 1.525              24.495 0.042
J013341.39+304736.4-c143  0.906 -1.229 1.527 24.844 0.077             
J013341.39+304736.4-c144  1.386 -0.673 1.541              26.258 0.123
J013341.39+304736.4-c145  1.545 -0.122 1.550 24.615 0.054             
J013341.39+304736.4-c146  1.124 -1.070 1.551 26.310 0.092             
J013341.39+304736.4-c147 -1.151  1.047 1.556 26.193 0.145             
J013341.39+304736.4-c148  0.222  1.541 1.557 25.289 0.072             
J013341.39+304736.4-c149 -1.260 -0.917 1.558              24.333 0.049
J013341.39+304736.4-c150 -1.292 -0.874 1.560 24.777 0.146             
J013341.39+304736.4-c151 -1.125 -1.086 1.563 26.928 0.124             
J013341.39+304736.4-c152 -0.756  1.373 1.567 26.766 0.108             
J013341.39+304736.4-c153 -0.596 -1.449 1.567 26.592 0.100             
J013341.39+304736.4-c154 -0.403  1.514 1.567 24.196 0.075             
J013341.39+304736.4-c155 -0.067  1.569 1.570              25.479 0.090
J013341.39+304736.4-c156 -1.268  0.926 1.570 25.622 0.090             
J013341.39+304736.4-c157  0.936 -1.262 1.571              24.643 0.049
J013341.39+304736.4-c158 -1.009  1.215 1.579 26.768 0.108             
J013341.39+304736.4-c159  0.759  1.388 1.582              25.217 0.067
J013341.39+304736.4-c160 -1.061  1.174 1.582              25.752 0.119
J013341.39+304736.4-c161  1.578 -0.158 1.585              23.791 0.034
J013341.39+304736.4-c162 -0.936 -1.281 1.587 25.763 0.086             
J013341.39+304736.4-c163 -0.899 -1.312 1.590              25.519 0.071
J013341.39+304736.4-c164 -0.566 -1.487 1.591              26.102 0.111
J013341.39+304736.4-c165  0.273 -1.573 1.596 25.919 0.083             
J013341.39+304736.4-c166  1.160 -1.102 1.600              26.233 0.118
J013341.39+304736.4-c167  0.727  1.427 1.601 26.053 0.085             
J013341.39+304736.4-c168 -1.308 -0.925 1.602 27.107 0.444             
J013341.39+304736.4-c169 -0.107  1.603 1.606 26.408 0.152             
J013341.39+304736.4-c170  1.296  0.955 1.610 25.938 0.128             
J013341.39+304736.4-c171 -0.287  1.593 1.618 27.047 0.139             
J013341.39+304736.4-c172  1.333  0.919 1.619              25.047 0.076
J013341.39+304736.4-c173  1.410  0.800 1.621 27.173 0.123             
J013341.39+304736.4-c174  0.189  1.611 1.622              24.715 0.087
J013341.39+304736.4-c175  0.228 -1.613 1.629 25.165 0.118             
J013341.39+304736.4-c176 -1.054 -1.246 1.632 26.291 0.097             
J013341.39+304736.4-c177 -1.407 -0.831 1.634              25.643 0.075
J013341.39+304736.4-c178 -1.025 -1.281 1.640              26.011 0.091
J013341.39+304736.4-c179 -1.109  1.215 1.645 26.235 0.072             
J013341.39+304736.4-c180  0.769 -1.459 1.649 23.624 0.061             
J013341.39+304736.4-c181  0.399  1.601 1.650              24.393 0.069
J013341.39+304736.4-c182 -1.444 -0.800 1.651 26.859 0.090             
J013341.39+304736.4-c183  0.338 -1.624 1.659              26.119 0.173
J013341.39+304736.4-c184  0.263 -1.642 1.663              24.286 0.056
J013341.39+304736.4-c185  0.155  1.657 1.664 25.057 0.059             
J013341.39+304736.4-c186  1.312 -1.032 1.669 26.650 0.131             
J013341.39+304736.4-c187 -1.251  1.110 1.672              25.810 0.115
J013341.39+304736.4-c188 -0.262 -1.657 1.677              25.750 0.066
J013341.39+304736.4-c189 -0.050 -1.681 1.682 26.854 0.100             
J013341.39+304736.4-c190  1.524 -0.713 1.682 25.560 0.069             
J013341.39+304736.4-c191  0.361  1.645 1.684 25.136 0.060             
J013341.39+304736.4-c192  1.669  0.255 1.688 26.034 0.133             
J013341.39+304736.4-c193 -1.246 -1.145 1.693              24.886 0.037
J013341.39+304736.4-c194  0.800 -1.493 1.694              22.269 0.047
J013341.39+304736.4-c195 -1.282 -1.113 1.698 25.508 0.062             
J013341.39+304736.4-c196 -1.710 -0.014 1.710              24.185 0.049
J013341.39+304736.4-c197 -1.657 -0.434 1.713              25.462 0.066
J013341.39+304736.4-c198  1.674  0.368 1.714 25.725 0.082             
J013341.39+304736.4-c199  1.673 -0.376 1.715 26.896 0.133             
J013341.39+304736.4-c200  1.436 -0.939 1.716 25.461 0.126             
J013341.39+304736.4-c201  1.705  0.209 1.717              25.723 0.129
J013341.39+304736.4-c202 -0.009 -1.719 1.719              26.501 0.133
J013341.39+304736.4-c203  1.172 -1.259 1.720 25.748 0.090             
J013341.39+304736.4-c204 -1.284  1.148 1.723 26.140 0.111             
J013341.39+304736.4-c205 -1.713  0.198 1.725              25.326 0.070
J013341.39+304736.4-c206  1.555 -0.747 1.725              24.915 0.040
J013341.39+304736.4-c207 -1.696 -0.394 1.741 26.209 0.064             
J013341.39+304736.4-c208  1.709  0.334 1.741              24.709 0.072
J013341.39+304736.4-c209  1.697 -0.415 1.747              26.780 0.159
J013341.39+304736.4-c210  1.459 -0.973 1.754              24.993 0.102
J013341.39+304736.4-c211  1.538  0.843 1.754 26.494 0.105             
J013341.39+304736.4-c212 -1.505 -0.903 1.755              25.971 0.084
J013341.39+304736.4-c213  1.274 -1.207 1.755 26.822 0.123             
J013341.39+304736.4-c214 -1.458  0.986 1.760              24.228 0.058
J013341.39+304736.4-c215 -1.537 -0.861 1.762 26.065 0.088             
J013341.39+304736.4-c216 -1.748  0.234 1.763 26.432 0.101             
J013341.39+304736.4-c217 -1.766  0.024 1.766 25.977 0.112             
J013341.39+304736.4-c218  1.574  0.818 1.774              26.248 0.129
J013341.39+304736.4-c219 -1.247 -1.266 1.777              26.132 0.142
J013341.39+304736.4-c220 -1.780 -0.109 1.783 27.046 0.169             
J013341.39+304736.4-c221  1.233 -1.288 1.783              24.001 0.037
J013341.39+304736.4-c222 -1.094  1.409 1.784 27.507 0.157             
J013341.39+304736.4-c223 -1.214 -1.314 1.789 25.493 0.058             
J013341.39+304736.4-c224  0.052 -1.791 1.791 27.107 0.168             
J013341.39+304736.4-c225  0.707  1.648 1.794 27.096 0.170             
J013341.39+304736.4-c226 -1.178 -1.357 1.797              25.282 0.078
J013341.39+304736.4-c227 -1.718 -0.530 1.798 27.696 0.248             
J013341.39+304736.4-c228 -1.484  1.021 1.802 24.898 0.075             
J013341.39+304736.4-c229  1.357  1.186 1.803              25.953 0.109
J013341.39+304736.4-c230 -1.676 -0.685 1.810              25.285 0.060
J013341.39+304736.4-c231 -1.156 -1.397 1.813 27.133 0.113             
J013341.39+304736.4-c232 -0.793  1.636 1.818              25.221 0.060
J013341.39+304736.4-c233 -1.704 -0.652 1.824 26.279 0.115             
J013341.39+304736.4-c234  1.053 -1.498 1.831 25.487 0.078             
J013341.39+304736.4-c235  1.757 -0.518 1.831 26.013 0.076             
J013341.39+304736.4-c236  1.689  0.708 1.831 25.750 0.134             
J013341.39+304736.4-c237  1.728  0.681 1.857              24.442 0.040
J013341.39+304736.4-c238 -1.360 -1.272 1.862 26.354 0.106             
J013341.39+304736.4-c239  0.096 -1.860 1.862 25.481 0.093             
J013341.39+304736.4-c240  1.597  0.959 1.862 26.945 0.188             
J013341.39+304736.4-c241 -0.820  1.672 1.863 25.511 0.063             
J013341.39+304736.4-c242 -1.333 -1.305 1.866              25.978 0.161
J013341.39+304736.4-c243  1.788 -0.551 1.871              24.894 0.049
J013341.39+304736.4-c244  1.869  0.104 1.872 26.449 0.096             
J013341.39+304736.4-c245 -1.019 -1.573 1.875 25.782 0.079             
J013341.39+304736.4-c246  1.084 -1.537 1.881              24.655 0.041
J013341.39+304736.4-c247 -0.987 -1.611 1.889              25.402 0.059
J013341.39+304736.4-c248 -0.736 -1.741 1.890 26.737 0.105             
J013341.39+304736.4-c249  0.091  1.891 1.893 27.465 0.111             
J013341.39+304736.4-c250 -1.891  0.118 1.894              25.310 0.064
J013341.39+304736.4-c251 -1.707 -0.826 1.896              26.279 0.140
J013341.39+304736.4-c252  0.130 -1.895 1.899              24.517 0.047
J013341.39+304736.4-c253  1.907  0.069 1.908              26.099 0.106
J013341.39+304736.4-c254 -0.700 -1.776 1.909              26.551 0.161
J013341.39+304736.4-c255  1.882  0.354 1.915 26.564 0.091             
J013341.39+304736.4-c256 -1.313  1.399 1.919 27.100 0.112             
J013341.39+304736.4-c257 -1.917  0.152 1.923 26.088 0.075             
J013341.39+304736.4-c258  0.857 -1.734 1.934 25.481 0.075             
J013341.39+304736.4-c259 -1.738 -0.872 1.944 26.066 0.171             
J013341.39+304736.4-c260  1.921  0.318 1.947              25.316 0.047
J013341.39+304736.4-c261  0.352  1.923 1.955              26.476 0.182
J013341.39+304736.4-c262 -1.716 -0.942 1.958              25.367 0.056
J013341.39+304736.4-c263 -0.747  1.810 1.958 27.617 0.155             
J013341.39+304736.4-c264 -1.451  1.332 1.969              25.432 0.065
J013341.39+304736.4-c265  1.408 -1.378 1.970 25.621 0.112             
J013341.39+304736.4-c266  1.655  1.068 1.970 25.616 0.072             
J013341.39+304736.4-c267  1.687  1.032 1.977              25.209 0.065
J013341.39+304736.4-c268  0.896 -1.768 1.982              24.725 0.041
J013341.39+304736.4-c269 -1.152  1.612 1.982              26.115 0.106
J013341.39+304736.4-c270  1.834  0.755 1.983 26.941 0.138             
J013341.39+304736.4-c271  1.976  0.208 1.987 27.345 0.244             
J013341.67+304311.5-c001 -0.294  0.680 0.740 24.554 0.079 23.169 0.057
J013341.67+304311.5-c002 -0.486 -0.732 0.879 23.044 0.085             
J013341.67+304311.5-c003 -0.865  0.192 0.886              23.869 0.222
J013341.67+304311.5-c004  0.053  0.954 0.956              24.108 0.136
J013341.67+304311.5-c005 -0.947  0.373 1.018 23.345 0.119 22.324 0.085
J013341.67+304311.5-c006  0.127 -1.048 1.056 23.418 0.075 22.202 0.091
J013341.67+304311.5-c007  0.509 -0.974 1.099 24.863 0.100 23.896 0.097
J013341.67+304311.5-c008 -0.994  0.697 1.214 24.009 0.091 22.865 0.079
J013341.67+304311.5-c009 -0.278  1.203 1.235              24.151 0.152
J013341.67+304311.5-c010  0.635  1.442 1.576 23.995 0.106 23.513 0.152
J013341.67+304311.5-c011  1.130  1.153 1.615 24.989 0.174 24.179 0.209
J013341.67+304311.5-c012  1.672 -0.029 1.673 23.952 0.135 23.380 0.123
J013341.67+304311.5-c013  1.702  0.366 1.740              23.291 0.105
J013341.67+304311.5-c014  0.266 -1.773 1.793              23.704 0.200
J013341.67+304311.5-c015  1.723 -0.601 1.824 24.641 0.107             
J013341.67+304311.5-c016  1.221  1.355 1.824 24.515 0.078 23.185 0.071
J013341.67+304311.5-c017  1.823  0.275 1.844 23.204 0.138             
J013341.67+304311.5-c018 -1.691 -0.812 1.876 22.257 0.109 21.084 0.106
J013341.67+304311.5-c019  1.896  0.274 1.916              22.295 0.095
J013341.67+304311.5-c020  1.922 -0.235 1.936 25.271 0.199 24.280 0.206
J013341.67+304311.5-c021 -0.989 -1.729 1.992              23.155 0.124
J013341.92+302951.8-c001  0.001 -0.065 0.065 23.144 0.118             
J013341.92+302951.8-c002 -0.067  0.094 0.116 25.576 0.349             
J013341.92+302951.8-c003 -0.058 -0.288 0.293 25.433 0.056 24.607 0.062
J013341.92+302951.8-c004 -0.299 -0.050 0.303 26.842 0.170             
J013341.92+302951.8-c005  0.292 -0.196 0.351 25.176 0.061 24.366 0.045
J013341.92+302951.8-c006 -0.336  0.161 0.372 25.649 0.063 24.810 0.064
J013341.92+302951.8-c007  0.436 -0.270 0.513 25.464 0.061 24.617 0.053
J013341.92+302951.8-c008  0.493  0.289 0.571 26.296 0.088 26.172 0.135
J013341.92+302951.8-c009  0.022  0.577 0.578 24.415 0.101 23.960 0.051
J013341.92+302951.8-c010  0.625 -0.031 0.626 25.198 0.062 25.023 0.071
J013341.92+302951.8-c011 -0.250 -0.580 0.632 25.928 0.065 24.947 0.059
J013341.92+302951.8-c012 -0.465  0.479 0.668 27.678 0.228             
J013341.92+302951.8-c013 -0.637 -0.371 0.737 25.775 0.056 24.774 0.061
J013341.92+302951.8-c014  0.552 -0.524 0.761 25.396 0.076 24.673 0.060
J013341.92+302951.8-c015 -0.033  0.859 0.860 26.029 0.110             
J013341.92+302951.8-c016  0.864  0.279 0.908 25.501 0.081 24.758 0.061
J013341.92+302951.8-c017 -0.967 -0.132 0.976 26.562 0.112 25.666 0.086
J013341.92+302951.8-c018 -0.029  0.980 0.981 23.518 0.034 22.477 0.036
J013341.92+302951.8-c019 -0.728 -0.685 1.000 26.268 0.085 25.316 0.071
J013341.92+302951.8-c020  0.951 -0.391 1.028 25.983 0.060 25.986 0.160
J013341.92+302951.8-c021 -1.038  0.144 1.048 25.118 0.079 24.400 0.063
J013341.92+302951.8-c022  0.759 -0.742 1.061 25.090 0.063 24.263 0.058
J013341.92+302951.8-c023 -0.995  0.393 1.070 23.925 0.047 23.014 0.035
J013341.92+302951.8-c024  0.867  0.634 1.074 25.509 0.165             
J013341.92+302951.8-c025 -0.378 -1.010 1.078 27.819 0.245             
J013341.92+302951.8-c026  0.569 -0.941 1.100 25.672 0.074 25.481 0.069
J013341.92+302951.8-c027  0.981 -0.536 1.118 26.183 0.125 25.797 0.144
J013341.92+302951.8-c028  0.205  1.109 1.128 25.312 0.072             
J013341.92+302951.8-c029  0.050 -1.129 1.130 25.512 0.074 24.748 0.073
J013341.92+302951.8-c030 -0.673  0.918 1.139 25.685 0.060 25.607 0.069
J013341.92+302951.8-c031  0.739  0.867 1.139 26.082 0.073 25.352 0.062
J013341.92+302951.8-c032  1.064  0.437 1.150 24.973 0.061 24.088 0.049
J013341.92+302951.8-c033  0.498  1.055 1.166 26.432 0.079             
J013341.92+302951.8-c034 -0.275 -1.136 1.169 26.598 0.129             
J013341.92+302951.8-c035  0.070  1.184 1.186 23.446 0.033             
J013341.92+302951.8-c036 -1.121 -0.439 1.204 25.689 0.094 24.898 0.072
J013341.92+302951.8-c037 -1.096  0.592 1.246 25.631 0.068 24.761 0.051
J013341.92+302951.8-c038 -1.173  0.455 1.258 25.648 0.128 24.944 0.098
J013341.92+302951.8-c039 -1.042 -0.718 1.266 25.059 0.048 25.123 0.071
J013341.92+302951.8-c040 -0.501 -1.176 1.278 24.245 0.073 23.329 0.045
J013341.92+302951.8-c041 -0.978 -0.848 1.294 24.823 0.052 24.186 0.039
J013341.92+302951.8-c042  0.318  1.275 1.314 26.518 0.086             
J013341.92+302951.8-c043  1.205 -0.565 1.331 26.639 0.086 25.652 0.073
J013341.92+302951.8-c044 -0.727 -1.161 1.370 26.235 0.101 25.522 0.085
J013341.92+302951.8-c045  1.277  0.521 1.380 25.372 0.058 24.530 0.041
J013341.92+302951.8-c046 -1.109  0.843 1.393 25.820 0.059             
J013341.92+302951.8-c047 -1.215  0.838 1.476 26.293 0.087             
J013341.92+302951.8-c048 -1.486 -0.161 1.495 26.244 0.111 25.875 0.114
J013341.92+302951.8-c049  1.210  0.878 1.495 26.085 0.099 25.894 0.100
J013341.92+302951.8-c050 -0.978  1.133 1.497 25.372 0.061 24.648 0.052
J013341.92+302951.8-c051 -0.655  1.382 1.529 23.609 0.039 22.531 0.051
J013341.92+302951.8-c052 -1.536  0.012 1.536 25.929 0.076 24.951 0.069
J013341.92+302951.8-c053  0.859  1.280 1.541 25.372 0.053 24.382 0.061
J013341.92+302951.8-c054  1.388  0.738 1.572 24.730 0.094 23.907 0.070
J013341.92+302951.8-c055 -0.615 -1.458 1.583 24.377 0.045 24.330 0.049
J013341.92+302951.8-c056 -0.002  1.608 1.608 23.661 0.063 22.645 0.042
J013341.92+302951.8-c057 -0.313 -1.634 1.664 27.240 0.146             
J013341.92+302951.8-c058 -1.567  0.579 1.671 25.147 0.055 24.291 0.063
J013341.92+302951.8-c059  0.321 -1.651 1.682 26.675 0.177             
J013341.92+302951.8-c060  0.432  1.658 1.714 25.362 0.081 24.613 0.051
J013341.92+302951.8-c061 -1.444 -0.933 1.720 23.188 0.054 21.956 0.041
J013341.92+302951.8-c062  1.617  0.647 1.742 25.665 0.095 25.428 0.107
J013341.92+302951.8-c063 -0.134  1.755 1.760 25.997 0.060 24.993 0.050
J013341.92+302951.8-c064  1.578 -0.790 1.765 25.860 0.067 24.934 0.052
J013341.92+302951.8-c065  0.934 -1.521 1.785 25.410 0.053 24.609 0.042
J013341.92+302951.8-c066 -0.246 -1.769 1.786 25.683 0.052 24.973 0.061
J013341.92+302951.8-c067 -0.477  1.732 1.796 26.142 0.090             
J013341.92+302951.8-c068 -1.774 -0.376 1.813 25.475 0.072 24.651 0.052
J013341.92+302951.8-c069  1.211 -1.350 1.814 26.597 0.086             
J013341.92+302951.8-c070 -1.580 -0.936 1.836 24.875 0.101             
J013341.92+302951.8-c071 -1.358  1.287 1.871 25.409 0.049 24.636 0.059
J013341.92+302951.8-c072  0.037  1.886 1.887 24.235 0.061 23.194 0.034
J013341.92+302951.8-c073  1.775  0.642 1.887 25.633 0.054 24.895 0.050
J013341.92+302951.8-c074 -1.870 -0.284 1.892 26.935 0.134             
J013341.92+302951.8-c075  1.774 -0.671 1.896 25.354 0.062 24.692 0.047
J013341.92+302951.8-c076  1.048  1.583 1.898 25.877 0.060 25.089 0.060
J013341.92+302951.8-c077  1.116 -1.551 1.911 26.724 0.120             
J013341.92+302951.8-c078  1.555  1.126 1.920 23.068 0.036 21.893 0.033
J013341.92+302951.8-c079  0.581 -1.881 1.968 26.776 0.103             
J013341.92+302951.8-c080  1.472  1.313 1.973 25.763 0.061 24.845 0.058
J013341.92+302951.8-c081 -1.853 -0.706 1.982 25.507 0.103             
J013341.92+302951.8-c082  1.474 -1.333 1.987 25.672 0.069 24.953 0.073
J013341.92+302951.8-c083  0.097  1.989 1.992 26.757 0.147             
J013341.92+302951.8-c084 -1.317 -1.496 1.993 26.419 0.093 25.534 0.095
J013341.92+302951.8-c085 -1.104 -1.663 1.996 23.342 0.054 22.275 0.026
J013341.92+302951.8-c086 -1.916 -0.569 1.999 25.052 0.065             
J013341.92+302951.8-c087 -1.994 -0.142 1.999 26.935 0.143             
J013342.17+304841.0-c001  0.246 -0.052 0.251 24.807 0.079 23.963 0.025
J013342.17+304841.0-c002  0.254  0.102 0.274 25.260 0.104 24.601 0.043
J013342.17+304841.0-c003  0.178 -0.228 0.290              25.999 0.099
J013342.17+304841.0-c004  0.188 -0.331 0.380              25.956 0.087
J013342.17+304841.0-c005 -0.278 -0.279 0.394 25.418 0.094 24.629 0.080
J013342.17+304841.0-c006  0.407  0.328 0.523 25.817 0.056 25.672 0.088
J013342.17+304841.0-c007 -0.244  0.480 0.539              24.747 0.052
J013342.17+304841.0-c008  0.529  0.187 0.561              24.720 0.089
J013342.17+304841.0-c009 -0.348 -0.472 0.587 24.840 0.067 24.133 0.035
J013342.17+304841.0-c010 -0.379  0.467 0.601 26.195 0.211             
J013342.17+304841.0-c011  0.037 -0.603 0.605 28.487 0.535             
J013342.17+304841.0-c012  0.380  0.486 0.617 25.865 0.081 25.735 0.075
J013342.17+304841.0-c013  0.562  0.257 0.618 23.815 0.083 23.210 0.045
J013342.17+304841.0-c014  0.267  0.640 0.693 26.872 0.106             
J013342.17+304841.0-c015 -0.641  0.331 0.722 24.538 0.071 23.811 0.045
J013342.17+304841.0-c016 -0.726  0.025 0.726 25.157 0.121 24.822 0.114
J013342.17+304841.0-c017 -0.722 -0.167 0.741 23.105 0.078 21.839 0.066
J013342.17+304841.0-c018 -0.164 -0.741 0.758 26.722 0.158 26.204 0.145
J013342.17+304841.0-c019  0.430 -0.630 0.763 26.144 0.129 25.926 0.104
J013342.17+304841.0-c020 -0.450  0.619 0.765 25.888 0.089 25.742 0.093
J013342.17+304841.0-c021  0.759 -0.134 0.771 24.059 0.075 23.390 0.037
J013342.17+304841.0-c022  0.642 -0.427 0.771 25.877 0.180 25.540 0.173
J013342.17+304841.0-c023  0.609  0.545 0.818 25.687 0.077 25.022 0.069
J013342.17+304841.0-c024 -0.781  0.258 0.822 25.885 0.085 25.989 0.132
J013342.17+304841.0-c025  0.293 -0.776 0.830              25.111 0.110
J013342.17+304841.0-c026 -0.849 -0.065 0.852 25.088 0.122             
J013342.17+304841.0-c027 -0.401  0.752 0.853 25.857 0.092 25.086 0.062
J013342.17+304841.0-c028 -0.680 -0.526 0.859 27.367 0.141             
J013342.17+304841.0-c029  0.612 -0.619 0.871 26.420 0.121 25.859 0.139
J013342.17+304841.0-c030 -0.775 -0.406 0.875 25.609 0.087             
J013342.17+304841.0-c031 -0.702  0.593 0.919 26.389 0.080 26.210 0.130
J013342.17+304841.0-c032  0.450  0.804 0.922 27.001 0.136             
J013342.17+304841.0-c033 -0.296 -0.876 0.924 23.474 0.074 22.369 0.031
J013342.17+304841.0-c034  0.593 -0.714 0.928 27.194 0.183             
J013342.17+304841.0-c035  0.687  0.643 0.941 25.083 0.050 24.876 0.056
J013342.17+304841.0-c036  1.004 -0.027 1.004 26.421 0.117             
J013342.17+304841.0-c037  0.996  0.133 1.005 26.224 0.108             
J013342.17+304841.0-c038 -0.151  0.997 1.008 24.360 0.099 23.532 0.090
J013342.17+304841.0-c039 -0.265 -0.994 1.029              25.857 0.219
J013342.17+304841.0-c040  0.117  1.030 1.036 26.208 0.133 25.774 0.117
J013342.17+304841.0-c041 -0.934  0.543 1.081 26.096 0.095 25.886 0.097
J013342.17+304841.0-c042  0.945 -0.527 1.082 25.417 0.172 25.248 0.069
J013342.17+304841.0-c043  0.966  0.489 1.083 25.272 0.076 24.392 0.061
J013342.17+304841.0-c044  1.003 -0.435 1.093              24.840 0.063
J013342.17+304841.0-c045  0.527 -0.963 1.098 25.254 0.091 24.502 0.052
J013342.17+304841.0-c046 -1.052  0.407 1.128 24.852 0.080 24.328 0.054
J013342.17+304841.0-c047 -0.172  1.119 1.132 25.800 0.184             
J013342.17+304841.0-c048 -0.073 -1.145 1.147              25.619 0.104
J013342.17+304841.0-c049 -1.159  0.027 1.160 26.967 0.135             
J013342.17+304841.0-c050 -0.600  1.004 1.170 25.032 0.079 24.832 0.041
J013342.17+304841.0-c051  0.662 -0.968 1.172 27.269 0.165 26.635 0.184
J013342.17+304841.0-c052 -0.216 -1.166 1.186 26.235 0.131 25.913 0.106
J013342.17+304841.0-c053  0.196 -1.173 1.190 26.419 0.108 26.202 0.159
J013342.17+304841.0-c054  1.039  0.592 1.196 27.304 0.147             
J013342.17+304841.0-c055  0.842  0.856 1.201              26.866 0.231
J013342.17+304841.0-c056  1.198 -0.092 1.202 26.662 0.099 25.865 0.119
J013342.17+304841.0-c057 -0.684 -1.023 1.231 25.203 0.065 24.519 0.045
J013342.17+304841.0-c058  0.812 -0.930 1.235 27.208 0.188 27.104 0.377
J013342.17+304841.0-c059 -1.239  0.004 1.239 25.662 0.126 24.795 0.107
J013342.17+304841.0-c060 -1.205 -0.310 1.244              25.526 0.117
J013342.17+304841.0-c061  1.249  0.215 1.268 27.624 0.236 26.732 0.173
J013342.17+304841.0-c062 -0.118 -1.265 1.271 24.191 0.135 23.895 0.042
J013342.17+304841.0-c063  1.043 -0.751 1.286 27.952 0.273             
J013342.17+304841.0-c064  0.678  1.097 1.289 26.568 0.107 26.234 0.146
J013342.17+304841.0-c065 -1.106  0.698 1.307 27.121 0.117             
J013342.17+304841.0-c066 -1.273 -0.324 1.314 25.266 0.117 24.771 0.046
J013342.17+304841.0-c067 -0.800  1.062 1.329 26.408 0.111 26.219 0.133
J013342.17+304841.0-c068  1.253  0.451 1.332 25.941 0.123 24.929 0.040
J013342.17+304841.0-c069 -1.213  0.568 1.339 27.454 0.194             
J013342.17+304841.0-c070 -0.191  1.329 1.343 27.068 0.092 26.651 0.147
J013342.17+304841.0-c071  0.707 -1.150 1.350 27.105 0.159 26.778 0.246
J013342.17+304841.0-c072 -0.366 -1.308 1.358 26.361 0.105 26.017 0.119
J013342.17+304841.0-c073 -1.343  0.213 1.360              26.556 0.218
J013342.17+304841.0-c074 -0.852 -1.060 1.360 26.942 0.189             
J013342.17+304841.0-c075 -1.345 -0.226 1.364 26.252 0.099 26.106 0.123
J013342.17+304841.0-c076 -1.358  0.129 1.364 24.947 0.074 24.368 0.040
J013342.17+304841.0-c077 -0.561  1.253 1.373 25.338 0.082 24.748 0.044
J013342.17+304841.0-c078 -1.125 -0.835 1.401 26.060 0.134 26.075 0.125
J013342.17+304841.0-c079  1.243  0.650 1.403 26.185 0.128 25.612 0.129
J013342.17+304841.0-c080 -1.332  0.454 1.407 26.154 0.078 26.203 0.114
J013342.17+304841.0-c081 -0.525 -1.326 1.426 27.253 0.140 26.408 0.382
J013342.17+304841.0-c082  0.812  1.190 1.440 26.432 0.084 25.839 0.080
J013342.17+304841.0-c083 -1.318  0.600 1.449 25.937 0.095 25.550 0.097
J013342.17+304841.0-c084 -0.614 -1.314 1.450 26.152 0.106 25.789 0.215
J013342.17+304841.0-c085  0.661 -1.300 1.459 25.434 0.094 24.556 0.052
J013342.17+304841.0-c086 -0.162  1.455 1.464 26.105 0.095 25.521 0.056
J013342.17+304841.0-c087 -1.356 -0.576 1.473 26.514 0.082 26.587 0.209
J013342.17+304841.0-c088 -0.505  1.402 1.490 27.179 0.141             
J013342.17+304841.0-c089 -0.860  1.218 1.491 26.597 0.122 25.820 0.104
J013342.17+304841.0-c090  1.442  0.402 1.497 25.680 0.068 24.753 0.053
J013342.17+304841.0-c091 -0.366  1.455 1.500 26.285 0.067 25.510 0.080
J013342.17+304841.0-c092  1.156 -0.966 1.506 26.364 0.086 26.166 0.117
J013342.17+304841.0-c093 -0.242 -1.506 1.525 26.505 0.092 25.811 0.112
J013342.17+304841.0-c094  1.402  0.598 1.525 25.952 0.200 25.432 0.130
J013342.17+304841.0-c095  1.296 -0.808 1.527 26.706 0.131 26.090 0.122
J013342.17+304841.0-c096  1.357 -0.706 1.530 25.271 0.084 24.535 0.046
J013342.17+304841.0-c097  0.455  1.462 1.531 25.463 0.082 24.778 0.042
J013342.17+304841.0-c098  0.757 -1.342 1.541 27.525 0.306             
J013342.17+304841.0-c099 -1.136 -1.047 1.545 25.181 0.123 24.451 0.063
J013342.17+304841.0-c100 -1.242  0.924 1.548 27.170 0.174             
J013342.17+304841.0-c101  0.795 -1.332 1.551              26.824 0.188
J013342.17+304841.0-c102 -0.076 -1.556 1.558 26.357 0.141 25.652 0.109
J013342.17+304841.0-c103 -0.913 -1.269 1.563 26.036 0.106 25.885 0.099
J013342.17+304841.0-c104  1.550  0.212 1.565              24.710 0.089
J013342.17+304841.0-c105 -1.375 -0.765 1.573 27.815 0.272             
J013342.17+304841.0-c106  0.093 -1.570 1.573 25.911 0.097 25.209 0.055
J013342.17+304841.0-c107  1.544 -0.329 1.578              26.507 0.152
J013342.17+304841.0-c108 -0.312 -1.555 1.586 26.690 0.114             
J013342.17+304841.0-c109  1.291  0.931 1.592 26.038 0.087 25.671 0.090
J013342.17+304841.0-c110  1.492 -0.559 1.593 27.664 0.224             
J013342.17+304841.0-c111  0.915 -1.311 1.599 26.026 0.078 25.392 0.083
J013342.17+304841.0-c112  0.953  1.285 1.600 26.511 0.080 26.050 0.096
J013342.17+304841.0-c113  1.593 -0.161 1.601 24.794 0.076 25.136 0.058
J013342.17+304841.0-c114 -1.078  1.190 1.605 24.214 0.085 23.593 0.044
J013342.17+304841.0-c115  1.084 -1.196 1.614 25.913 0.120 24.961 0.041
J013342.17+304841.0-c116  0.427  1.560 1.617              26.528 0.155
J013342.17+304841.0-c117  0.706  1.459 1.621 25.723 0.081 25.375 0.065
J013342.17+304841.0-c118 -0.635  1.492 1.621 27.394 0.192             
J013342.17+304841.0-c119  1.486  0.706 1.645 24.941 0.099 24.123 0.050
J013342.17+304841.0-c120 -1.501  0.680 1.648 25.044 0.085 25.042 0.065
J013342.17+304841.0-c121  1.613  0.346 1.650 25.291 0.055 24.550 0.050
J013342.17+304841.0-c122 -1.131 -1.206 1.653 25.834 0.162 25.427 0.149
J013342.17+304841.0-c123  1.657  0.085 1.659 24.064 0.058 23.307 0.040
J013342.17+304841.0-c124 -1.553 -0.620 1.672 25.945 0.070 25.718 0.110
J013342.17+304841.0-c125  0.905  1.417 1.682 25.532 0.059 24.808 0.048
J013342.17+304841.0-c126  1.306 -1.079 1.694 25.890 0.081 25.009 0.066
J013342.17+304841.0-c127  1.208 -1.201 1.703 25.459 0.066 24.650 0.038
J013342.17+304841.0-c128  0.799  1.507 1.706 26.867 0.136 26.410 0.152
J013342.17+304841.0-c129  0.783 -1.520 1.710              26.478 0.139
J013342.17+304841.0-c130  1.698  0.212 1.712 23.669 0.053 23.711 0.042
J013342.17+304841.0-c131 -1.057 -1.355 1.719 25.391 0.068 24.654 0.063
J013342.17+304841.0-c132  0.085 -1.720 1.722 25.173 0.079 25.177 0.067
J013342.17+304841.0-c133  0.386  1.685 1.729 24.846 0.163 23.619 0.048
J013342.17+304841.0-c134  1.554 -0.776 1.737 25.353 0.092 24.391 0.045
J013342.17+304841.0-c135 -0.425 -1.685 1.738 26.615 0.108 26.339 0.140
J013342.17+304841.0-c136  1.537 -0.840 1.751 26.469 0.237             
J013342.17+304841.0-c137 -0.164  1.747 1.755 25.596 0.112 24.600 0.059
J013342.17+304841.0-c138 -1.627  0.660 1.756              25.666 0.087
J013342.17+304841.0-c139 -1.582 -0.765 1.757 26.621 0.095             
J013342.17+304841.0-c140  0.907 -1.515 1.766 25.816 0.092 25.667 0.095
J013342.17+304841.0-c141  1.628  0.689 1.768 26.823 0.159             
J013342.17+304841.0-c142  0.395  1.744 1.788 25.283 0.252             
J013342.17+304841.0-c143 -1.736 -0.461 1.796 27.078 0.106             
J013342.17+304841.0-c144 -0.968 -1.520 1.802 24.728 0.072 23.935 0.038
J013342.17+304841.0-c145  0.158 -1.796 1.803 27.030 0.137 26.706 0.195
J013342.17+304841.0-c146 -1.797 -0.190 1.807 26.734 0.097 26.489 0.142
J013342.17+304841.0-c147 -1.810  0.036 1.810 25.221 0.105 24.634 0.058
J013342.17+304841.0-c148  0.811 -1.621 1.812 26.073 0.107 25.952 0.092
J013342.17+304841.0-c149 -1.790  0.303 1.816 26.574 0.072 26.203 0.106
J013342.17+304841.0-c150  1.695 -0.651 1.816 26.983 0.163             
J013342.17+304841.0-c151 -1.355 -1.214 1.819 26.996 0.123             
J013342.17+304841.0-c152  1.150  1.417 1.825 25.324 0.089 24.761 0.039
J013342.17+304841.0-c153 -1.689 -0.717 1.835 26.335 0.096             
J013342.17+304841.0-c154  1.399 -1.209 1.848 25.803 0.124 25.579 0.096
J013342.17+304841.0-c155 -1.480 -1.108 1.849 26.362 0.101 26.033 0.122
J013342.17+304841.0-c156  1.797  0.466 1.856 26.450 0.116 25.848 0.121
J013342.17+304841.0-c157 -1.348  1.276 1.856 26.683 0.104 26.777 0.180
J013342.17+304841.0-c158 -0.484  1.800 1.864 24.827 0.065 24.108 0.031
J013342.17+304841.0-c159 -0.691 -1.738 1.870 26.468 0.498             
J013342.17+304841.0-c160  0.110  1.877 1.880              25.938 0.136
J013342.17+304841.0-c161 -0.001  1.885 1.885 24.727 0.070 23.937 0.032
J013342.17+304841.0-c162 -1.091 -1.542 1.889              25.769 0.098
J013342.17+304841.0-c163  1.686  0.915 1.919 26.563 0.096             
J013342.17+304841.0-c164 -1.919  0.133 1.924 26.868 0.115 25.918 0.103
J013342.17+304841.0-c165 -1.643  1.003 1.925 26.977 0.115             
J013342.17+304841.0-c166  1.057 -1.610 1.926 27.640 0.181 26.615 0.179
J013342.17+304841.0-c167 -1.912  0.249 1.928 26.534 0.126 25.798 0.100
J013342.17+304841.0-c168  1.814 -0.662 1.931 26.627 0.090             
J013342.17+304841.0-c169  0.651  1.820 1.933 25.340 0.109 25.039 0.060
J013342.17+304841.0-c170  1.914  0.274 1.934 24.717 0.077 24.616 0.057
J013342.17+304841.0-c171 -0.703 -1.808 1.940 24.175 0.110 22.869 0.068
J013342.17+304841.0-c172 -1.785 -0.771 1.944 25.542 0.113             
J013342.17+304841.0-c173  1.254  1.499 1.954 25.554 0.095 25.333 0.067
J013342.17+304841.0-c174 -1.753  0.876 1.960 25.458 0.063 24.612 0.046
J013342.17+304841.0-c175  0.167 -1.982 1.989 25.811 0.129 25.207 0.073
J013342.17+304841.0-c176 -0.523  1.924 1.994 27.149 0.224             
J013342.28+303747.4-c001 -0.008 -0.090 0.091 23.780 0.135             
J013342.28+303747.4-c002 -0.137 -0.037 0.142 24.263 0.123 22.927 0.106
J013342.28+303747.4-c003 -0.128  0.183 0.224 24.870 0.129             
J013342.28+303747.4-c004  0.337  0.061 0.343 24.955 0.165             
J013342.28+303747.4-c005  0.196 -0.288 0.348 25.491 0.106 24.783 0.082
J013342.28+303747.4-c006  0.075  0.376 0.383 25.131 0.121 24.792 0.109
J013342.28+303747.4-c007 -0.136 -0.379 0.402 25.495 0.137 24.774 0.102
J013342.28+303747.4-c008 -0.393  0.133 0.415 26.321 0.157             
J013342.28+303747.4-c009 -0.308 -0.281 0.417 25.296 0.093 24.517 0.086
J013342.28+303747.4-c010  0.020 -0.425 0.425 23.819 0.104 23.041 0.034
J013342.28+303747.4-c011  0.490  0.155 0.514 23.252 0.168 22.864 0.130
J013342.28+303747.4-c012 -0.408 -0.332 0.526 26.006 0.124             
J013342.28+303747.4-c013  0.195  0.491 0.529 24.560 0.093 24.688 0.091
J013342.28+303747.4-c014 -0.515 -0.122 0.530 25.538 0.073             
J013342.28+303747.4-c015  0.034  0.539 0.540 23.919 0.048 23.829 0.034
J013342.28+303747.4-c016  0.521  0.211 0.562 24.737 0.373             
J013342.28+303747.4-c017 -0.654  0.010 0.655 24.844 0.105 24.679 0.106
J013342.28+303747.4-c018 -0.412 -0.516 0.660 25.377 0.102 24.453 0.064
J013342.28+303747.4-c019  0.396 -0.539 0.669 25.731 0.084             
J013342.28+303747.4-c020  0.117 -0.663 0.674 24.281 0.089 23.542 0.063
J013342.28+303747.4-c021  0.330  0.595 0.680 26.371 0.172             
J013342.28+303747.4-c022 -0.653  0.227 0.691 25.457 0.090 24.721 0.053
J013342.28+303747.4-c023 -0.425  0.581 0.720 23.464 0.044 20.873 0.042
J013342.28+303747.4-c024  0.450  0.575 0.730 25.773 0.088             
J013342.28+303747.4-c025  0.656  0.371 0.754 24.678 0.064 23.816 0.044
J013342.28+303747.4-c026 -0.744  0.125 0.754 25.073 0.062 24.479 0.069
J013342.28+303747.4-c027  0.147 -0.767 0.781 25.297 0.086 25.158 0.124
J013342.28+303747.4-c028 -0.660  0.454 0.801 25.271 0.105             
J013342.28+303747.4-c029  0.389  0.704 0.804 24.730 0.099 23.898 0.118
J013342.28+303747.4-c030 -0.798 -0.126 0.808 25.013 0.103             
J013342.28+303747.4-c031 -0.582  0.561 0.808 25.447 0.120             
J013342.28+303747.4-c032  0.612 -0.530 0.810 25.726 0.105             
J013342.28+303747.4-c033  0.821 -0.000 0.821 24.801 0.036 23.895 0.036
J013342.28+303747.4-c034  0.648  0.541 0.844 25.939 0.102             
J013342.28+303747.4-c035 -0.853  0.051 0.855 25.316 0.059             
J013342.28+303747.4-c036 -0.751  0.421 0.861 24.193 0.063 23.450 0.072
J013342.28+303747.4-c037  0.814 -0.344 0.884 25.010 0.095 24.109 0.060
J013342.28+303747.4-c038 -0.802 -0.370 0.884 23.048 0.058 21.676 0.035
J013342.28+303747.4-c039 -0.344 -0.815 0.885 26.334 0.121             
J013342.28+303747.4-c040  0.171  0.873 0.889 26.064 0.086 25.184 0.089
J013342.28+303747.4-c041  0.875  0.190 0.895 25.772 0.120             
J013342.28+303747.4-c042  0.337  0.840 0.905 25.861 0.097 24.770 0.117
J013342.28+303747.4-c043 -0.074 -0.905 0.908 26.023 0.112 25.205 0.109
J013342.28+303747.4-c044  0.472  0.795 0.925 25.837 0.152             
J013342.28+303747.4-c045 -0.370  0.852 0.929 25.021 0.111             
J013342.28+303747.4-c046  0.038 -0.963 0.964 24.563 0.056 24.614 0.068
J013342.28+303747.4-c047 -0.180 -0.961 0.977 25.919 0.081 24.933 0.097
J013342.28+303747.4-c048 -0.559  0.856 1.022 24.007 0.112 23.072 0.086
J013342.28+303747.4-c049  1.020  0.084 1.023 25.205 0.073 24.446 0.071
J013342.28+303747.4-c050 -0.769 -0.677 1.025 22.256 0.044 21.435 0.040
J013342.28+303747.4-c051 -1.028 -0.014 1.029 23.883 0.062 23.680 0.045
J013342.28+303747.4-c052  0.907 -0.500 1.035 25.517 0.057 24.978 0.084
J013342.28+303747.4-c053  0.388  0.968 1.043 25.395 0.063             
J013342.28+303747.4-c054  0.371 -0.991 1.058 25.555 0.133             
J013342.28+303747.4-c055 -0.858  0.639 1.069 23.969 0.046 23.491 0.043
J013342.28+303747.4-c056 -1.038  0.276 1.074 26.637 0.155             
J013342.28+303747.4-c057  0.942  0.522 1.077 24.397 0.084 23.662 0.077
J013342.28+303747.4-c058 -0.693 -0.826 1.078 24.042 0.084 23.016 0.064
J013342.28+303747.4-c059 -0.615 -0.892 1.083 23.453 0.062 23.538 0.086
J013342.28+303747.4-c060 -0.928 -0.566 1.087 23.076 0.054 22.977 0.036
J013342.28+303747.4-c061  1.017  0.390 1.089 25.766 0.079 24.824 0.086
J013342.28+303747.4-c062  0.485 -0.980 1.093 25.302 0.100 24.376 0.146
J013342.28+303747.4-c063  0.245 -1.070 1.098 24.957 0.148 24.294 0.126
J013342.28+303747.4-c064  0.321  1.059 1.107 25.612 0.090 24.559 0.087
J013342.28+303747.4-c065 -1.121 -0.097 1.125 23.937 0.079 23.084 0.048
J013342.28+303747.4-c066 -0.202  1.111 1.129 26.215 0.147 25.155 0.077
J013342.28+303747.4-c067 -1.069  0.389 1.138 25.784 0.092 24.943 0.098
J013342.28+303747.4-c068 -0.056 -1.141 1.143 25.385 0.079 24.662 0.091
J013342.28+303747.4-c069  0.130  1.159 1.167 23.557 0.083 22.788 0.076
J013342.28+303747.4-c070  1.059 -0.522 1.181 25.653 0.073 25.398 0.116
J013342.28+303747.4-c071  1.181 -0.047 1.182 23.305 0.058 22.488 0.054
J013342.28+303747.4-c072  0.045 -1.183 1.184 25.381 0.063 24.628 0.062
J013342.28+303747.4-c073 -1.119 -0.433 1.200 25.775 0.134 25.109 0.101
J013342.28+303747.4-c074  0.633  1.035 1.213 25.752 0.086 24.949 0.078
J013342.28+303747.4-c075  1.214  0.081 1.216 24.606 0.069             
J013342.28+303747.4-c076 -1.206  0.225 1.227 25.574 0.133 24.471 0.165
J013342.28+303747.4-c077 -0.807  0.968 1.260 25.727 0.094 25.142 0.080
J013342.28+303747.4-c078  1.124 -0.603 1.276 25.884 0.112 25.071 0.109
J013342.28+303747.4-c079 -1.239 -0.326 1.281 22.935 0.094 23.406 0.033
J013342.28+303747.4-c080 -0.902  0.917 1.286 25.549 0.095 24.859 0.086
J013342.28+303747.4-c081 -0.474 -1.196 1.287 25.891 0.121 24.800 0.111
J013342.28+303747.4-c082 -1.294  0.109 1.299 23.149 0.070 21.955 0.026
J013342.28+303747.4-c083  0.860 -0.984 1.307 25.662 0.067             
J013342.28+303747.4-c084 -0.316 -1.269 1.308 24.653 0.089 23.814 0.133
J013342.28+303747.4-c085  1.020  0.832 1.316 25.856 0.112             
J013342.28+303747.4-c086 -0.424  1.250 1.320 24.206 0.112 23.453 0.051
J013342.28+303747.4-c087 -1.170  0.652 1.340 26.239 0.114             
J013342.28+303747.4-c088  0.088 -1.339 1.342 25.574 0.081 24.774 0.062
J013342.28+303747.4-c089  1.302 -0.349 1.348 24.965 0.153             
J013342.28+303747.4-c090  0.130  1.346 1.352 23.407 0.078 22.129 0.033
J013342.28+303747.4-c091 -0.848 -1.055 1.353 24.251 0.070 23.333 0.050
J013342.28+303747.4-c092  0.795  1.103 1.360 25.839 0.086 24.916 0.088
J013342.28+303747.4-c093 -0.751 -1.135 1.361 24.765 0.091 24.873 0.105
J013342.28+303747.4-c094 -1.336  0.289 1.367 23.030 0.054 21.212 0.029
J013342.28+303747.4-c095 -0.387 -1.320 1.376 24.720 0.098 23.985 0.059
J013342.28+303747.4-c096 -0.561 -1.257 1.376 25.945 0.134             
J013342.28+303747.4-c097  0.577  1.249 1.376 25.673 0.391             
J013342.28+303747.4-c098  1.034  0.911 1.378 25.567 0.118 24.501 0.088
J013342.28+303747.4-c099  1.287  0.567 1.407 25.512 0.109 25.300 0.136
J013342.28+303747.4-c100  0.899 -1.084 1.408 24.197 0.041 24.179 0.074
J013342.28+303747.4-c101 -0.842  1.129 1.408 24.584 0.050 24.514 0.069
J013342.28+303747.4-c102  0.624  1.299 1.441 24.462 0.075 23.924 0.073
J013342.28+303747.4-c103  1.446 -0.052 1.447 24.493 0.065 24.383 0.042
J013342.28+303747.4-c104  0.202 -1.454 1.468 24.929 0.084 24.974 0.080
J013342.28+303747.4-c105  1.377 -0.509 1.468 25.040 0.101 24.256 0.104
J013342.28+303747.4-c106  1.459  0.169 1.469 26.971 0.338             
J013342.28+303747.4-c107  0.984  1.091 1.469 24.998 0.126 24.693 0.072
J013342.28+303747.4-c108  0.718  1.289 1.476 25.143 0.120 24.530 0.078
J013342.28+303747.4-c109 -0.661 -1.321 1.477 24.372 0.051 24.425 0.059
J013342.28+303747.4-c110  1.244 -0.822 1.491 25.960 0.087 25.010 0.085
J013342.28+303747.4-c111 -0.787  1.268 1.493 25.347 0.157 24.627 0.100
J013342.28+303747.4-c112  1.419  0.493 1.502 25.978 0.090 25.024 0.072
J013342.28+303747.4-c113  0.466  1.430 1.504 24.182 0.090 23.177 0.031
J013342.28+303747.4-c114 -1.307  0.755 1.510 23.464 0.081 23.587 0.057
J013342.28+303747.4-c115 -1.032  1.104 1.511 23.977 0.056 23.103 0.033
J013342.28+303747.4-c116 -1.491  0.341 1.530 24.912 0.045 23.955 0.074
J013342.28+303747.4-c117 -0.349 -1.490 1.530 25.487 0.125 25.149 0.136
J013342.28+303747.4-c118  0.549 -1.429 1.531 25.904 0.118 25.060 0.086
J013342.28+303747.4-c119 -1.214  0.933 1.531 25.779 0.059 24.967 0.081
J013342.28+303747.4-c120 -0.161 -1.524 1.532 25.661 0.083 24.587 0.102
J013342.28+303747.4-c121  0.754 -1.339 1.536 25.971 0.120             
J013342.28+303747.4-c122 -0.846 -1.285 1.538 23.697 0.078 23.648 0.071
J013342.28+303747.4-c123  0.426  1.479 1.539 26.086 0.181             
J013342.28+303747.4-c124 -1.357 -0.727 1.539 24.774 0.167 24.420 0.138
J013342.28+303747.4-c125  1.529  0.264 1.552 23.119 0.052 23.314 0.033
J013342.28+303747.4-c126  1.394 -0.682 1.552 24.942 0.058 24.841 0.060
J013342.28+303747.4-c127  1.109 -1.086 1.553 26.218 0.101             
J013342.28+303747.4-c128  1.516 -0.382 1.563 26.071 0.152             
J013342.28+303747.4-c129 -0.012  1.572 1.572 25.859 0.096 24.904 0.065
J013342.28+303747.4-c130  0.949  1.271 1.586 25.456 0.081 24.666 0.064
J013342.28+303747.4-c131  1.514 -0.479 1.588 24.941 0.084 23.934 0.074
J013342.28+303747.4-c132 -0.598  1.478 1.594 24.765 0.106 23.414 0.064
J013342.28+303747.4-c133  0.144  1.588 1.594 25.143 0.114 24.593 0.062
J013342.28+303747.4-c134 -0.108 -1.595 1.599 26.299 0.161             
J013342.28+303747.4-c135  1.374 -0.885 1.635 25.736 0.081 24.797 0.068
J013342.28+303747.4-c136 -0.785  1.448 1.647 23.969 0.069 22.896 0.034
J013342.28+303747.4-c137 -1.028  1.292 1.651 24.396 0.083 23.805 0.075
J013342.28+303747.4-c138 -0.702  1.500 1.656 26.459 0.218             
J013342.28+303747.4-c139  1.212 -1.144 1.667 25.561 0.110 24.682 0.086
J013342.28+303747.4-c140 -1.654 -0.260 1.674 24.949 0.086 24.250 0.075
J013342.28+303747.4-c141 -0.670 -1.534 1.674 22.054 0.052 21.167 0.051
J013342.28+303747.4-c142 -0.785 -1.479 1.675 24.555 0.106             
J013342.28+303747.4-c143  1.640 -0.378 1.683 25.278 0.107 24.433 0.080
J013342.28+303747.4-c144  1.696  0.013 1.696 25.677 0.072 24.769 0.070
J013342.28+303747.4-c145 -1.024 -1.362 1.703 24.981 0.139             
J013342.28+303747.4-c146  0.744  1.533 1.704 24.511 0.078 23.760 0.053
J013342.28+303747.4-c147  1.424  0.938 1.705 25.656 0.087 24.997 0.078
J013342.28+303747.4-c148 -1.633  0.502 1.709 25.700 0.094             
J013342.28+303747.4-c149 -1.156 -1.280 1.725 24.114 0.165 23.716 0.183
J013342.28+303747.4-c150  1.400 -1.011 1.726 25.467 0.081 24.325 0.077
J013342.28+303747.4-c151 -1.362  1.088 1.743 25.736 0.136             
J013342.28+303747.4-c152 -0.941 -1.479 1.753 25.108 0.112 23.827 0.107
J013342.28+303747.4-c153  1.619  0.678 1.755 26.577 0.189             
J013342.28+303747.4-c154  1.362 -1.112 1.758 26.632 0.195             
J013342.28+303747.4-c155 -1.288 -1.205 1.764 25.067 0.100 24.263 0.102
J013342.28+303747.4-c156  1.047  1.423 1.766 23.302 0.050 23.378 0.037
J013342.28+303747.4-c157 -1.778  0.093 1.780 25.341 0.104 24.774 0.095
J013342.28+303747.4-c158  0.426 -1.734 1.786 25.783 0.088 24.933 0.092
J013342.28+303747.4-c159  0.628 -1.674 1.788 24.855 0.137 24.194 0.073
J013342.28+303747.4-c160 -1.281  1.249 1.789 24.353 0.125 23.639 0.117
J013342.28+303747.4-c161 -1.527 -0.949 1.798 22.208 0.049 21.149 0.067
J013342.28+303747.4-c162  1.186  1.357 1.802 25.644 0.115             
J013342.28+303747.4-c163 -0.060  1.810 1.811 25.489 0.082             
J013342.28+303747.4-c164  0.411  1.772 1.819 24.838 0.120 24.229 0.068
J013342.28+303747.4-c165 -1.811 -0.212 1.823 25.129 0.094 24.284 0.084
J013342.28+303747.4-c166 -1.641  0.797 1.824 25.351 0.069 24.395 0.073
J013342.28+303747.4-c167  0.967 -1.567 1.842 24.965 0.090 24.179 0.064
J013342.28+303747.4-c168 -0.972 -1.565 1.842 25.895 0.134             
J013342.28+303747.4-c169  0.672  1.725 1.851 23.497 0.128 22.469 0.114
J013342.28+303747.4-c170  1.720 -0.687 1.852 25.764 0.081             
J013342.28+303747.4-c171 -0.885  1.631 1.856 23.194 0.073 22.201 0.038
J013342.28+303747.4-c172  1.394  1.227 1.857 24.835 0.090 24.067 0.063
J013342.28+303747.4-c173  1.546  1.031 1.858 25.432 0.070 24.600 0.077
J013342.28+303747.4-c174 -1.803  0.455 1.859 24.620 0.071 24.563 0.065
J013342.28+303747.4-c175 -1.197 -1.430 1.865 25.415 0.117 25.075 0.234
J013342.28+303747.4-c176  1.272 -1.368 1.868 24.777 0.129             
J013342.28+303747.4-c177 -0.279 -1.849 1.870 25.702 0.137 24.771 0.121
J013342.28+303747.4-c178  1.881 -0.050 1.882 26.226 0.126 25.561 0.116
J013342.28+303747.4-c179  0.207 -1.871 1.883 23.058 0.068 21.908 0.032
J013342.28+303747.4-c180  1.339  1.332 1.888 25.313 0.109 24.542 0.074
J013342.28+303747.4-c181  1.697 -0.830 1.889 26.091 0.122 25.391 0.126
J013342.28+303747.4-c182  0.157  1.903 1.910 24.636 0.067 24.440 0.088
J013342.28+303747.4-c183 -1.314  1.403 1.922 24.875 0.107 24.307 0.093
J013342.28+303747.4-c184  1.231 -1.484 1.928 24.783 0.070 23.499 0.084
J013342.28+303747.4-c185  1.146  1.556 1.933 24.971 0.132 24.400 0.080
J013342.28+303747.4-c186 -1.525  1.195 1.937 25.408 0.120 24.543 0.105
J013342.28+303747.4-c187 -1.751 -0.850 1.946 23.053 0.052 21.717 0.025
J013342.28+303747.4-c188 -0.494  1.885 1.948 25.983 0.100             
J013342.28+303747.4-c189  0.848  1.755 1.949 24.867 0.068 24.068 0.062
J013342.28+303747.4-c190  1.875  0.543 1.952 26.410 0.102             
J013342.28+303747.4-c191  1.859 -0.647 1.969 25.209 0.075 24.449 0.087
J013342.28+303747.4-c192 -0.983 -1.721 1.982 25.776 0.086             
J013342.28+303747.4-c193  0.088 -1.983 1.985 25.344 0.098 24.396 0.091
J013342.28+303747.4-c194  0.222  1.973 1.985 26.012 0.139             
J013342.28+303747.4-c195 -1.246 -1.550 1.989 22.804 0.053             
J013342.28+303747.4-c196  1.793  0.871 1.993 26.020 0.157 25.360 0.161
J013342.28+303747.4-c197 -1.992 -0.124 1.996 25.720 0.095             
J013346.45+304740.5-c001  0.191  0.121 0.226 23.777 0.146             
J013346.45+304740.5-c002 -0.480 -0.167 0.508              22.131 0.045
J013346.45+304740.5-c003  0.384 -0.556 0.676 24.910 0.137 23.504 0.087
J013346.45+304740.5-c004 -0.275 -0.938 0.977              23.633 0.291
J013346.45+304740.5-c005 -0.920 -0.372 0.992 24.402 0.068 23.156 0.076
J013346.45+304740.5-c006 -0.370 -0.995 1.061              22.447 0.101
J013346.45+304740.5-c007 -0.061  1.086 1.088 24.738 0.138 23.568 0.148
J013346.45+304740.5-c008 -1.153  0.458 1.241 23.646 0.050 22.571 0.049
J013346.45+304740.5-c009 -0.765 -1.247 1.463              21.528 0.064
J013346.45+304740.5-c010 -0.898 -1.197 1.496              23.950 0.359
J013346.45+304740.5-c011 -1.043 -1.238 1.619 23.354 0.055 21.518 0.024
J013346.45+304740.5-c012 -0.980  1.457 1.755 24.516 0.091 23.939 0.102
J013346.45+304740.5-c013 -1.753 -0.903 1.972 24.491 0.067 23.732 0.113
J013346.45+304740.5-c014 -1.680  1.041 1.976 24.367 0.078 23.054 0.046
J013346.54+304644.9-c001 -0.003 -0.280 0.280              22.318 0.073
J013346.54+304644.9-c002  0.615 -0.336 0.700 24.837 0.178             
J013346.54+304644.9-c003 -0.176  0.766 0.786 25.018 0.146             
J013346.54+304644.9-c004 -0.544 -0.572 0.789 24.117 0.101 22.465 0.036
J013346.54+304644.9-c005 -0.521 -0.780 0.938              25.217 0.347
J013346.54+304644.9-c006 -0.830 -0.454 0.946              24.643 0.209
J013346.54+304644.9-c007  0.221 -0.926 0.952 24.616 0.112             
J013346.54+304644.9-c008  0.414 -0.925 1.013 24.252 0.067             
J013346.54+304644.9-c009  1.127  0.218 1.148 25.042 0.113 24.592 0.178
J013346.54+304644.9-c010 -1.165 -0.407 1.234 25.290 0.164 23.772 0.086
J013346.54+304644.9-c011 -1.376 -0.364 1.423 24.164 0.064 22.702 0.032
J013346.54+304644.9-c012  1.295 -0.606 1.430 23.386 0.083 21.372 0.041
J013346.54+304644.9-c013 -0.896 -1.145 1.454              22.836 0.061
J013346.54+304644.9-c014 -1.405  0.546 1.507 24.904 0.107 23.737 0.067
J013346.54+304644.9-c015 -0.793 -1.353 1.568              24.223 0.147
J013346.54+304644.9-c016  1.116 -1.195 1.635 24.932 0.109 23.669 0.101
J013346.54+304644.9-c017 -1.684 -0.042 1.684              22.491 0.038
J013346.54+304644.9-c018  0.787 -1.518 1.710 24.211 0.143             
J013346.54+304644.9-c019  1.828 -0.039 1.829              23.580 0.113
J013346.54+304644.9-c020 -1.536  0.997 1.831 25.194 0.158 24.284 0.152
J013346.54+304644.9-c021  0.716 -1.695 1.840 22.973 0.052             
J013346.54+304644.9-c022 -0.409 -1.815 1.860 24.151 0.088             
J013346.54+304644.9-c023 -1.557 -1.017 1.860 23.002 0.057 20.581 0.054
J013346.54+304644.9-c024  1.892 -0.039 1.892 24.599 0.138             
J013346.54+304644.9-c025  0.805  1.798 1.970 24.264 0.128             
J013347.20+303536.5-c001  0.162 -0.322 0.360 24.352 0.118             
J013347.20+303536.5-c002  0.203  0.339 0.395 24.294 0.114 23.604 0.093
J013347.20+303536.5-c003 -0.392  0.169 0.427 23.149 0.107 21.900 0.036
J013347.20+303536.5-c004  0.077  0.429 0.436 25.489 0.106             
J013347.20+303536.5-c005  0.479 -0.088 0.487 25.728 0.113 25.097 0.076
J013347.20+303536.5-c006 -0.132 -0.470 0.488 24.387 0.136 23.368 0.066
J013347.20+303536.5-c007  0.162 -0.477 0.504 24.764 0.161             
J013347.20+303536.5-c008  0.507 -0.025 0.507 26.798 0.123             
J013347.20+303536.5-c009 -0.119  0.519 0.533 24.873 0.048 24.081 0.052
J013347.20+303536.5-c010 -0.370  0.402 0.547 26.441 0.237             
J013347.20+303536.5-c011 -0.543 -0.168 0.568 26.477 0.118             
J013347.20+303536.5-c012  0.408  0.408 0.577 26.645 0.112 24.991 0.082
J013347.20+303536.5-c013 -0.558  0.168 0.583 24.698 0.105 23.443 0.055
J013347.20+303536.5-c014 -0.318  0.496 0.589 24.859 0.132 23.573 0.051
J013347.20+303536.5-c015  0.444 -0.389 0.591 26.586 0.093             
J013347.20+303536.5-c016 -0.225  0.609 0.649 25.232 0.088 24.753 0.102
J013347.20+303536.5-c017  0.093 -0.653 0.659 25.827 0.094             
J013347.20+303536.5-c018  0.020  0.663 0.663 25.883 0.051 25.075 0.057
J013347.20+303536.5-c019  0.415 -0.545 0.685 26.901 0.105             
J013347.20+303536.5-c020 -0.692 -0.042 0.693 26.001 0.167             
J013347.20+303536.5-c021  0.694 -0.024 0.695 26.494 0.368 24.825 0.066
J013347.20+303536.5-c022  0.686 -0.131 0.698 26.408 0.139             
J013347.20+303536.5-c023  0.295  0.642 0.707 26.623 0.242             
J013347.20+303536.5-c024  0.638  0.314 0.711 26.407 0.108             
J013347.20+303536.5-c025  0.373  0.628 0.731 26.117 0.192             
J013347.20+303536.5-c026 -0.720  0.168 0.740 25.801 0.068             
J013347.20+303536.5-c027  0.510 -0.544 0.745 26.702 0.089             
J013347.20+303536.5-c028  0.743 -0.165 0.761 28.123 0.312             
J013347.20+303536.5-c029  0.697 -0.328 0.770 24.940 0.047 24.953 0.077
J013347.20+303536.5-c030 -0.436 -0.641 0.775 26.257 0.189 25.281 0.138
J013347.20+303536.5-c031  0.269  0.727 0.776 25.874 0.064 24.954 0.139
J013347.20+303536.5-c032 -0.206  0.761 0.789 25.973 0.116             
J013347.20+303536.5-c033  0.676  0.438 0.805 25.913 0.091 24.930 0.082
J013347.20+303536.5-c034  0.423  0.712 0.828 27.628 0.462             
J013347.20+303536.5-c035  0.280 -0.782 0.830 27.122 0.167             
J013347.20+303536.5-c036  0.034 -0.849 0.850 27.460 0.262             
J013347.20+303536.5-c037  0.638 -0.576 0.860 26.066 0.079             
J013347.20+303536.5-c038  0.617  0.603 0.862 26.571 0.133             
J013347.20+303536.5-c039 -0.691  0.523 0.866 26.558 0.114             
J013347.20+303536.5-c040 -0.867 -0.071 0.870 25.852 0.062 24.846 0.068
J013347.20+303536.5-c041 -0.830 -0.259 0.870 25.055 0.073 25.107 0.075
J013347.20+303536.5-c042  0.463 -0.757 0.887 24.006 0.065 23.107 0.044
J013347.20+303536.5-c043  0.275  0.863 0.906 26.782 0.168             
J013347.20+303536.5-c044  0.068  0.924 0.927 25.807 0.126 25.139 0.076
J013347.20+303536.5-c045  0.874  0.309 0.927 28.335 0.403             
J013347.20+303536.5-c046  0.622 -0.692 0.930 25.514 0.099 24.240 0.087
J013347.20+303536.5-c047  0.109 -0.939 0.945 24.765 0.045 24.110 0.057
J013347.20+303536.5-c048 -0.686 -0.667 0.957 24.405 0.292             
J013347.20+303536.5-c049 -0.673 -0.728 0.991 23.253 0.061 22.622 0.044
J013347.20+303536.5-c050 -0.336 -0.939 0.998 25.162 0.129             
J013347.20+303536.5-c051  0.996  0.061 0.998 25.320 0.105             
J013347.20+303536.5-c052  1.011 -0.047 1.012 23.904 0.047 22.720 0.047
J013347.20+303536.5-c053 -0.179 -1.018 1.034 24.333 0.050 24.186 0.042
J013347.20+303536.5-c054  0.627  0.829 1.039 25.894 0.121             
J013347.20+303536.5-c055  0.939 -0.457 1.044 23.747 0.066 22.711 0.032
J013347.20+303536.5-c056  1.017 -0.253 1.048 25.415 0.119             
J013347.20+303536.5-c057  0.818  0.681 1.064 25.748 0.103             
J013347.20+303536.5-c058 -0.504 -0.956 1.081 25.151 0.107 24.475 0.122
J013347.20+303536.5-c059 -0.655 -0.875 1.093 25.692 0.078             
J013347.20+303536.5-c060  0.534 -0.963 1.101 27.569 0.222             
J013347.20+303536.5-c061  0.046 -1.101 1.102 26.193 0.137             
J013347.20+303536.5-c062 -0.758  0.818 1.115 25.081 0.099             
J013347.20+303536.5-c063  0.444  1.037 1.128 26.132 0.111 25.122 0.159
J013347.20+303536.5-c064 -0.150 -1.120 1.130 26.934 0.142             
J013347.20+303536.5-c065 -1.022  0.488 1.133 27.927 0.374             
J013347.20+303536.5-c066  0.929  0.653 1.135 25.192 0.092 24.085 0.115
J013347.20+303536.5-c067 -0.875  0.746 1.150 25.125 0.100             
J013347.20+303536.5-c068  0.994  0.597 1.160 25.402 0.147             
J013347.20+303536.5-c069 -1.155  0.113 1.161 26.924 0.143             
J013347.20+303536.5-c070  0.896 -0.766 1.179 26.435 0.089 25.038 0.142
J013347.20+303536.5-c071 -0.006 -1.201 1.201 24.672 0.066 23.571 0.081
J013347.20+303536.5-c072  0.438  1.127 1.210 25.709 0.068             
J013347.20+303536.5-c073 -0.664 -1.012 1.211 24.175 0.050 23.002 0.036
J013347.20+303536.5-c074 -1.120  0.472 1.215 25.610 0.140 25.447 0.121
J013347.20+303536.5-c075 -1.205 -0.266 1.234 24.538 0.138             
J013347.20+303536.5-c076 -0.798 -0.965 1.252 26.331 0.101             
J013347.20+303536.5-c077 -1.052 -0.691 1.258 27.005 0.256 26.450 0.313
J013347.20+303536.5-c078 -0.444 -1.183 1.264 25.941 0.191             
J013347.20+303536.5-c079 -1.269 -0.015 1.269 26.075 0.112             
J013347.20+303536.5-c080  1.028 -0.747 1.271 26.402 0.161             
J013347.20+303536.5-c081  1.206 -0.484 1.300 27.028 0.119             
J013347.20+303536.5-c082  0.077 -1.300 1.302 26.255 0.123             
J013347.20+303536.5-c083  0.628 -1.143 1.304 25.702 0.088 24.816 0.070
J013347.20+303536.5-c084 -0.330  1.273 1.315 26.765 0.090             
J013347.20+303536.5-c085 -0.882  0.984 1.322 22.618 0.086 21.044 0.041
J013347.20+303536.5-c086  0.774  1.075 1.325 27.618 0.333             
J013347.20+303536.5-c087  1.320 -0.140 1.327 23.581 0.049 22.553 0.032
J013347.20+303536.5-c088  1.263  0.409 1.327 25.365 0.101             
J013347.20+303536.5-c089 -0.738 -1.134 1.353 25.629 0.143             
J013347.20+303536.5-c090  0.225  1.337 1.356 25.679 0.035             
J013347.20+303536.5-c091 -0.469  1.275 1.359 26.568 0.116             
J013347.20+303536.5-c092  1.089 -0.819 1.363 24.977 0.102 23.809 0.085
J013347.20+303536.5-c093  1.272  0.500 1.367 24.300 0.086 23.773 0.089
J013347.20+303536.5-c094 -1.055  0.876 1.371 25.961 0.128             
J013347.20+303536.5-c095 -0.641  1.213 1.372 25.313 0.053 24.156 0.087
J013347.20+303536.5-c096  0.114  1.370 1.375 27.563 0.327             
J013347.20+303536.5-c097 -1.357 -0.226 1.376 25.699 0.218             
J013347.20+303536.5-c098 -1.340 -0.316 1.376 22.942 0.092 22.523 0.084
J013347.20+303536.5-c099 -0.995 -0.952 1.377 27.067 0.229             
J013347.20+303536.5-c100 -0.468 -1.301 1.383 25.009 0.116             
J013347.20+303536.5-c101  0.655  1.221 1.385 26.539 0.212             
J013347.20+303536.5-c102  1.019 -0.941 1.387 26.873 0.140             
J013347.20+303536.5-c103 -1.375  0.249 1.397 27.813 0.206             
J013347.20+303536.5-c104 -1.336 -0.419 1.400 24.648 0.200             
J013347.20+303536.5-c105  0.445  1.336 1.408 25.161 0.099 24.655 0.087
J013347.20+303536.5-c106 -1.357  0.382 1.410 24.957 0.074 24.022 0.098
J013347.20+303536.5-c107 -1.324  0.499 1.415 25.342 0.062             
J013347.20+303536.5-c108  0.485 -1.336 1.421 24.152 0.214             
J013347.20+303536.5-c109 -0.098 -1.428 1.431 23.084 0.044 21.549 0.042
J013347.20+303536.5-c110  1.436  0.151 1.443 23.912 0.126 23.067 0.071
J013347.20+303536.5-c111  0.358  1.402 1.447 25.647 0.085 24.880 0.091
J013347.20+303536.5-c112  1.411 -0.326 1.448 25.241 0.056             
J013347.20+303536.5-c113  1.042  1.008 1.450 25.853 0.188             
J013347.20+303536.5-c114  0.752  1.244 1.453 24.975 0.078 23.834 0.066
J013347.20+303536.5-c115 -1.216  0.800 1.456 26.440 0.114 25.397 0.130
J013347.20+303536.5-c116  0.454 -1.389 1.461 23.388 0.122 21.525 0.053
J013347.20+303536.5-c117  1.309  0.663 1.467 24.277 0.065 23.097 0.038
J013347.20+303536.5-c118 -0.290 -1.457 1.485 24.280 0.056             
J013347.20+303536.5-c119 -1.273 -0.770 1.488 28.296 0.334             
J013347.20+303536.5-c120 -0.728  1.301 1.491 25.388 0.058             
J013347.20+303536.5-c121 -0.284  1.466 1.493 26.081 0.090 25.583 0.119
J013347.20+303536.5-c122  0.631 -1.361 1.500 27.211 0.182             
J013347.20+303536.5-c123 -1.006 -1.124 1.509 25.684 0.127 24.854 0.074
J013347.20+303536.5-c124  0.301 -1.496 1.526 24.389 0.124             
J013347.20+303536.5-c125  1.254  0.869 1.526 25.197 0.079 24.210 0.089
J013347.20+303536.5-c126  1.345 -0.733 1.532 28.393 0.350             
J013347.20+303536.5-c127  1.537  0.014 1.537 24.056 0.115 23.183 0.074
J013347.20+303536.5-c128  0.952 -1.207 1.537 22.729 0.098 21.351 0.032
J013347.20+303536.5-c129 -0.987  1.183 1.540 26.186 0.106             
J013347.20+303536.5-c130 -0.824 -1.302 1.541 26.029 0.122 25.125 0.108
J013347.20+303536.5-c131 -1.278 -0.872 1.547 26.266 0.090 25.535 0.093
J013347.20+303536.5-c132 -1.223 -0.964 1.558 26.675 0.100             
J013347.20+303536.5-c133 -0.958  1.271 1.591 27.029 0.118             
J013347.20+303536.5-c134  1.568  0.286 1.594 25.407 0.130             
J013347.20+303536.5-c135 -1.381  0.819 1.606 25.946 0.116 24.911 0.067
J013347.20+303536.5-c136  0.513  1.525 1.609 24.837 0.093 24.018 0.077
J013347.20+303536.5-c137  1.382  0.835 1.615 24.660 0.099 23.627 0.045
J013347.20+303536.5-c138  1.058  1.228 1.620 23.082 0.113 22.070 0.051
J013347.20+303536.5-c139 -0.766  1.433 1.625 25.771 0.033 24.859 0.204
J013347.20+303536.5-c140  0.024  1.625 1.625 27.380 0.172 25.360 0.094
J013347.20+303536.5-c141  0.224  1.627 1.643 27.022 0.117             
J013347.20+303536.5-c142  0.739  1.468 1.644 25.506 0.240             
J013347.20+303536.5-c143  1.313  0.992 1.646 24.992 0.054             
J013347.20+303536.5-c144  1.481 -0.720 1.647 27.639 0.276             
J013347.20+303536.5-c145  0.353 -1.609 1.647 26.192 0.162             
J013347.20+303536.5-c146 -1.615  0.387 1.661 26.255 0.215 24.909 0.095
J013347.20+303536.5-c147 -0.573 -1.560 1.662 25.488 0.133             
J013347.20+303536.5-c148 -0.749 -1.485 1.663 25.495 0.152             
J013347.20+303536.5-c149  1.538  0.665 1.675 26.427 0.127             
J013347.20+303536.5-c150 -1.596  0.519 1.679 26.020 0.079 25.121 0.081
J013347.20+303536.5-c151  1.654  0.293 1.680 24.807 0.091 23.752 0.090
J013347.20+303536.5-c152 -1.668 -0.227 1.683 27.831 0.180             
J013347.20+303536.5-c153  0.071 -1.688 1.690 25.986 0.105 25.315 0.108
J013347.20+303536.5-c154  0.586 -1.587 1.692 24.257 0.061 24.190 0.054
J013347.20+303536.5-c155  1.253 -1.145 1.697 26.376 0.105             
J013347.20+303536.5-c156  0.807  1.494 1.698 25.292 0.147 23.972 0.104
J013347.20+303536.5-c157 -1.373  1.003 1.700 27.154 0.217             
J013347.20+303536.5-c158 -1.689  0.210 1.702 27.064 0.215             
J013347.20+303536.5-c159 -0.670 -1.576 1.713 24.412 0.054 23.177 0.060
J013347.20+303536.5-c160  1.221  1.207 1.716 25.060 0.134             
J013347.20+303536.5-c161  1.722 -0.042 1.723 25.576 0.132 24.723 0.089
J013347.20+303536.5-c162 -1.637 -0.539 1.724 25.757 0.232             
J013347.20+303536.5-c163 -1.217 -1.223 1.725 27.833 0.250             
J013347.20+303536.5-c164 -1.729 -0.016 1.729 25.512 0.086 25.039 0.089
J013347.20+303536.5-c165 -0.256  1.710 1.729 26.581 0.209 25.370 0.114
J013347.20+303536.5-c166 -1.104  1.333 1.730 27.187 0.179             
J013347.20+303536.5-c167  1.542 -0.790 1.733 26.896 0.082             
J013347.20+303536.5-c168 -1.060  1.400 1.756 25.670 0.123 24.330 0.034
J013347.20+303536.5-c169 -1.616 -0.690 1.757 24.473 0.153             
J013347.20+303536.5-c170  1.380  1.089 1.758 25.595 0.107 24.407 0.123
J013347.20+303536.5-c171 -0.496 -1.690 1.762 25.908 0.133             
J013347.20+303536.5-c172 -1.286  1.215 1.769 25.792 0.085 24.860 0.075
J013347.20+303536.5-c173  1.183 -1.324 1.776 25.840 0.206             
J013347.20+303536.5-c174  1.776  0.117 1.779 25.518 0.119 24.567 0.066
J013347.20+303536.5-c175 -1.670  0.626 1.784 26.591 0.122             
J013347.20+303536.5-c176 -0.357  1.750 1.786 25.631 0.129 24.715 0.063
J013347.20+303536.5-c177  1.651  0.688 1.788 25.104 0.056 24.805 0.082
J013347.20+303536.5-c178  1.734  0.468 1.796 24.226 0.063 23.483 0.039
J013347.20+303536.5-c179 -1.780 -0.302 1.805 25.925 0.111 24.808 0.093
J013347.20+303536.5-c180  1.414 -1.136 1.814 25.316 0.081             
J013347.20+303536.5-c181 -1.625 -0.808 1.815 23.531 0.104             
J013347.20+303536.5-c182  1.290  1.278 1.816 25.613 0.186             
J013347.20+303536.5-c183  1.370 -1.216 1.832 25.836 0.108 24.444 0.116
J013347.20+303536.5-c184  1.834 -0.007 1.834 25.975 0.143             
J013347.20+303536.5-c185  1.135  1.450 1.841 26.202 0.122             
J013347.20+303536.5-c186  1.135 -1.451 1.842 24.100 0.085 22.928 0.044
J013347.20+303536.5-c187 -0.348 -1.809 1.842 25.815 0.082             
J013347.20+303536.5-c188 -0.473 -1.788 1.849 25.299 0.140 23.927 0.061
J013347.20+303536.5-c189 -0.924 -1.602 1.850 26.286 0.114 25.104 0.090
J013347.20+303536.5-c190  0.421  1.818 1.866 22.440 0.108 21.215 0.072
J013347.20+303536.5-c191  0.830 -1.676 1.870 26.576 0.153             
J013347.20+303536.5-c192  1.505  1.126 1.880 25.794 0.101 24.720 0.065
J013347.20+303536.5-c193 -1.852  0.338 1.883 28.185 0.188             
J013347.20+303536.5-c194  0.466 -1.833 1.892 27.535 0.248             
J013347.20+303536.5-c195 -1.852 -0.410 1.897 25.581 0.158             
J013347.20+303536.5-c196  1.693 -0.859 1.899 25.211 0.057 24.341 0.036
J013347.20+303536.5-c197  1.875 -0.299 1.899 24.993 0.079 23.282 0.127
J013347.20+303536.5-c198 -1.445  1.249 1.910 26.683 0.108             
J013347.20+303536.5-c199 -1.605  1.066 1.926 25.193 0.086 24.307 0.072
J013347.20+303536.5-c200  0.406 -1.886 1.929 26.290 0.094             
J013347.20+303536.5-c201  1.887 -0.399 1.929 24.732 0.130             
J013347.20+303536.5-c202  1.921  0.218 1.933 25.974 0.075 25.093 0.068
J013347.20+303536.5-c203  1.878 -0.462 1.934 26.371 0.111             
J013347.20+303536.5-c204 -1.888  0.437 1.938 27.087 0.080             
J013347.20+303536.5-c205 -0.689  1.814 1.941 25.787 0.112             
J013347.20+303536.5-c206 -0.598  1.848 1.943 27.838 0.312             
J013347.20+303536.5-c207 -1.127 -1.589 1.948 25.000 0.151 24.409 0.125
J013347.20+303536.5-c208  1.868 -0.553 1.948 26.743 0.236             
J013347.20+303536.5-c209  0.850  1.755 1.951 26.425 0.161             
J013347.20+303536.5-c210  0.992  1.688 1.958 25.634 0.114             
J013347.20+303536.5-c211  1.031 -1.668 1.961 26.467 0.075             
J013347.20+303536.5-c212  1.402 -1.374 1.963 24.292 0.050 23.486 0.040
J013347.20+303536.5-c213 -0.174  1.960 1.968 26.384 0.106             
J013347.20+303536.5-c214  0.839 -1.784 1.971 25.138 0.072 24.558 0.131
J013347.20+303536.5-c215  1.594 -1.161 1.972 27.884 0.210             
J013347.20+303536.5-c216 -1.422 -1.367 1.972 24.705 0.096             
J013347.20+303536.5-c217  0.258  1.957 1.974 23.716 0.129             
J013347.20+303536.5-c218 -0.277 -1.959 1.979 27.150 0.209             
J013347.20+303536.5-c219 -0.752 -1.836 1.984 24.939 0.076 25.021 0.079
J013347.20+303536.5-c220  1.666 -1.083 1.987 26.190 0.045 25.413 0.092
J013347.20+303536.5-c221 -1.526 -1.275 1.989 26.012 0.131             
J013347.20+303536.5-c222 -0.355  1.963 1.995 27.005 0.140             
J013347.20+303536.5-c223 -1.823  0.815 1.997 26.525 0.064             
J013348.21+303800.1-c001 -0.095  0.063 0.114 23.484 0.088             
J013348.21+303800.1-c002  0.001  0.135 0.135 23.018 0.066             
J013348.21+303800.1-c003  0.155  0.053 0.164 24.266 0.128             
J013348.21+303800.1-c004 -0.098  0.148 0.178              22.384 0.093
J013348.21+303800.1-c005  0.147  0.153 0.212              23.442 0.108
J013348.21+303800.1-c006 -0.007  0.232 0.232              22.031 0.049
J013348.21+303800.1-c007 -0.074  0.263 0.273              24.389 0.216
J013348.21+303800.1-c008  0.324 -0.093 0.337 25.711 0.181             
J013348.21+303800.1-c009 -0.207 -0.294 0.359              24.157 0.079
J013348.21+303800.1-c010  0.275 -0.295 0.403 26.168 0.122             
J013348.21+303800.1-c011 -0.338  0.236 0.412 24.506 0.044             
J013348.21+303800.1-c012  0.105  0.404 0.417 25.566 0.073             
J013348.21+303800.1-c013 -0.423 -0.070 0.429              23.919 0.160
J013348.21+303800.1-c014  0.273 -0.337 0.433              25.065 0.083
J013348.21+303800.1-c015 -0.413 -0.166 0.445 24.807 0.154             
J013348.21+303800.1-c016 -0.200 -0.397 0.445 24.573 0.083             
J013348.21+303800.1-c017  0.023  0.464 0.464 25.729 0.081             
J013348.21+303800.1-c018  0.465 -0.098 0.475              23.272 0.187
J013348.21+303800.1-c019 -0.349  0.331 0.481              23.591 0.034
J013348.21+303800.1-c020 -0.399 -0.271 0.483              24.298 0.098
J013348.21+303800.1-c021 -0.192  0.446 0.486 24.411 0.063             
J013348.21+303800.1-c022  0.509  0.018 0.509 24.390 0.062             
J013348.21+303800.1-c023  0.091  0.501 0.509              25.228 0.084
J013348.21+303800.1-c024  0.498  0.115 0.511              23.296 0.048
J013348.21+303800.1-c025  0.481 -0.187 0.517 24.040 0.107             
J013348.21+303800.1-c026 -0.382 -0.359 0.524 25.139 0.108 23.702 0.059
J013348.21+303800.1-c027  0.503 -0.146 0.524              25.231 0.313
J013348.21+303800.1-c028  0.217  0.480 0.526 25.617 0.084             
J013348.21+303800.1-c029  0.394 -0.352 0.528              24.735 0.093
J013348.21+303800.1-c030  0.293 -0.446 0.533 25.134 0.103             
J013348.21+303800.1-c031 -0.475  0.272 0.547 25.008 0.090             
J013348.21+303800.1-c032  0.004  0.562 0.562              24.952 0.080
J013348.21+303800.1-c033  0.301 -0.481 0.568              24.809 0.120
J013348.21+303800.1-c034 -0.345 -0.468 0.581 24.629 0.079             
J013348.21+303800.1-c035 -0.203  0.544 0.581              24.340 0.066
J013348.21+303800.1-c036 -0.208 -0.547 0.585              25.665 0.214
J013348.21+303800.1-c037 -0.484  0.359 0.602              24.257 0.057
J013348.21+303800.1-c038  0.206  0.574 0.610              24.761 0.080
J013348.21+303800.1-c039 -0.562 -0.244 0.612              22.504 0.048
J013348.21+303800.1-c040 -0.011 -0.624 0.624              24.103 0.153
J013348.21+303800.1-c041  0.538  0.337 0.635 23.149 0.049             
J013348.21+303800.1-c042  0.273  0.574 0.636 25.106 0.077             
J013348.21+303800.1-c043 -0.548 -0.339 0.644 23.711 0.051             
J013348.21+303800.1-c044  0.317 -0.572 0.654 25.476 0.138             
J013348.21+303800.1-c045  0.050  0.660 0.662 24.716 0.050             
J013348.21+303800.1-c046 -0.199 -0.644 0.674 26.502 0.204             
J013348.21+303800.1-c047  0.217 -0.644 0.680              24.646 0.089
J013348.21+303800.1-c048  0.530  0.430 0.682              21.833 0.027
J013348.21+303800.1-c049 -0.656  0.196 0.685 25.843 0.096             
J013348.21+303800.1-c050  0.678  0.140 0.693              22.227 0.054
J013348.21+303800.1-c051  0.691  0.044 0.693 23.484 0.040             
J013348.21+303800.1-c052  0.243  0.668 0.711 25.322 0.084 24.321 0.100
J013348.21+303800.1-c053  0.002 -0.714 0.714 24.799 0.156             
J013348.21+303800.1-c054 -0.671  0.297 0.734              25.144 0.115
J013348.21+303800.1-c055  0.380 -0.650 0.753              25.533 0.171
J013348.21+303800.1-c056  0.043  0.755 0.756              24.012 0.058
J013348.21+303800.1-c057 -0.763 -0.095 0.769 25.278 0.103             
J013348.21+303800.1-c058  0.226 -0.740 0.773 25.390 0.106             
J013348.21+303800.1-c059  0.733 -0.247 0.774              24.583 0.078
J013348.21+303800.1-c060 -0.775 -0.002 0.775              24.267 0.079
J013348.21+303800.1-c061  0.603  0.501 0.784 25.038 0.093             
J013348.21+303800.1-c062  0.534  0.582 0.789 24.469 0.131             
J013348.21+303800.1-c063  0.236  0.760 0.795              24.457 0.082
J013348.21+303800.1-c064  0.749 -0.344 0.824 25.320 0.093             
J013348.21+303800.1-c065 -0.159 -0.810 0.826              24.164 0.084
J013348.21+303800.1-c066  0.831  0.081 0.835              25.756 0.169
J013348.21+303800.1-c067  0.590  0.593 0.837              24.388 0.081
J013348.21+303800.1-c068  0.839 -0.011 0.839 25.984 0.112             
J013348.21+303800.1-c069  0.391 -0.745 0.842 25.573 0.095             
J013348.21+303800.1-c070  0.532  0.664 0.851              23.841 0.056
J013348.21+303800.1-c071 -0.713 -0.477 0.857              23.451 0.049
J013348.21+303800.1-c072 -0.076  0.856 0.859 23.927 0.118             
J013348.21+303800.1-c073 -0.787  0.361 0.866 25.001 0.119             
J013348.21+303800.1-c074 -0.287 -0.841 0.889 26.589 0.336             
J013348.21+303800.1-c075  0.878 -0.189 0.898              24.186 0.071
J013348.21+303800.1-c076 -0.159  0.884 0.898 23.027 0.096             
J013348.21+303800.1-c077 -0.362 -0.821 0.898              23.240 0.044
J013348.21+303800.1-c078  0.501  0.747 0.899              24.416 0.100
J013348.21+303800.1-c079  0.349  0.834 0.904 24.810 0.061             
J013348.21+303800.1-c080 -0.702 -0.578 0.910 23.805 0.045             
J013348.21+303800.1-c081 -0.141 -0.903 0.914 24.845 0.089             
J013348.21+303800.1-c082 -0.796  0.454 0.916              24.245 0.091
J013348.21+303800.1-c083  0.269 -0.886 0.926              24.483 0.072
J013348.21+303800.1-c084 -0.737  0.563 0.928 25.478 0.077             
J013348.21+303800.1-c085  0.892 -0.288 0.938 25.022 0.069             
J013348.21+303800.1-c086  0.717 -0.609 0.941              23.567 0.066
J013348.21+303800.1-c087  0.405 -0.867 0.957              23.287 0.047
J013348.21+303800.1-c088  0.130 -0.960 0.969              24.694 0.116
J013348.21+303800.1-c089 -0.906  0.358 0.975 24.261 0.084             
J013348.21+303800.1-c090 -0.350 -0.915 0.980 24.293 0.055             
J013348.21+303800.1-c091 -0.967 -0.176 0.983              23.292 0.160
J013348.21+303800.1-c092 -0.492  0.851 0.983 22.653 0.035             
J013348.21+303800.1-c093  0.860  0.476 0.983 24.085 0.063             
J013348.21+303800.1-c094 -0.161  0.972 0.986              21.870 0.058
J013348.21+303800.1-c095 -0.947 -0.287 0.989              21.555 0.069
J013348.21+303800.1-c096  0.341  0.931 0.992              23.780 0.060
J013348.21+303800.1-c097 -0.748  0.656 0.995              24.647 0.079
J013348.21+303800.1-c098 -0.957  0.271 0.995 24.743 0.051             
J013348.21+303800.1-c099  0.935  0.354 1.000 25.304 0.089             
J013348.21+303800.1-c100 -0.896 -0.463 1.008              23.438 0.072
J013348.21+303800.1-c101  0.724 -0.704 1.009 24.331 0.081             
J013348.21+303800.1-c102 -0.944 -0.357 1.009 22.967 0.181             
J013348.21+303800.1-c103  0.460  0.904 1.014 26.488 0.228             
J013348.21+303800.1-c104 -0.926 -0.417 1.016 23.748 0.268             
J013348.21+303800.1-c105 -0.459 -0.907 1.017 25.874 0.110             
J013348.21+303800.1-c106  0.274 -0.982 1.019 25.160 0.101             
J013348.21+303800.1-c107  0.897 -0.485 1.020              25.689 0.171
J013348.21+303800.1-c108 -0.916  0.453 1.022              23.277 0.051
J013348.21+303800.1-c109  0.537 -0.871 1.023              24.564 0.115
J013348.21+303800.1-c110 -0.249 -0.996 1.026              21.476 0.040
J013348.21+303800.1-c111  0.835  0.597 1.026 25.515 0.211 23.855 0.115
J013348.21+303800.1-c112 -0.698  0.760 1.032 25.617 0.130             
J013348.21+303800.1-c113 -1.033  0.027 1.033 25.072 0.112             
J013348.21+303800.1-c114 -0.970  0.367 1.037              23.886 0.056
J013348.21+303800.1-c115 -0.875 -0.560 1.039 23.624 0.043             
J013348.21+303800.1-c116  1.026 -0.188 1.043              24.919 0.088
J013348.21+303800.1-c117 -0.046 -1.044 1.045              25.117 0.123
J013348.21+303800.1-c118 -0.765  0.715 1.047 25.435 0.074             
J013348.21+303800.1-c119  0.375  0.978 1.047 24.698 0.043             
J013348.21+303800.1-c120  0.427 -0.960 1.050 23.754 0.071             
J013348.21+303800.1-c121  1.058  0.037 1.059              24.165 0.085
J013348.21+303800.1-c122  1.058 -0.059 1.060 25.145 0.052             
J013348.21+303800.1-c123  0.130 -1.054 1.062 24.561 0.104             
J013348.21+303800.1-c124  0.823  0.677 1.066              24.806 0.151
J013348.21+303800.1-c125 -0.502  0.943 1.068              22.747 0.048
J013348.21+303800.1-c126  0.308 -1.026 1.072              24.240 0.083
J013348.21+303800.1-c127 -1.064  0.135 1.073 25.781 0.122 24.050 0.062
J013348.21+303800.1-c128  1.073  0.072 1.075 24.550 0.086             
J013348.21+303800.1-c129  0.906 -0.582 1.077 26.597 0.191             
J013348.21+303800.1-c130  1.039 -0.283 1.077 25.739 0.090             
J013348.21+303800.1-c131  0.665 -0.868 1.094              22.556 0.040
J013348.21+303800.1-c132  1.084  0.150 1.094              24.235 0.104
J013348.21+303800.1-c133 -0.054  1.095 1.096 25.372 0.055             
J013348.21+303800.1-c134 -1.078  0.235 1.103              24.942 0.104
J013348.21+303800.1-c135 -0.709  0.849 1.106              24.824 0.074
J013348.21+303800.1-c136 -0.352 -1.051 1.108              22.780 0.070
J013348.21+303800.1-c137 -1.036 -0.399 1.111 24.548 0.138             
J013348.21+303800.1-c138  1.064  0.334 1.116 24.919 0.310             
J013348.21+303800.1-c139 -0.235 -1.092 1.118 23.227 0.082             
J013348.21+303800.1-c140  0.128  1.113 1.120 25.372 0.077             
J013348.21+303800.1-c141 -0.782  0.802 1.120              24.714 0.096
J013348.21+303800.1-c142  1.092 -0.273 1.126              25.392 0.152
J013348.21+303800.1-c143  0.366  1.069 1.130              24.631 0.080
J013348.21+303800.1-c144 -0.821 -0.779 1.132              24.918 0.083
J013348.21+303800.1-c145  1.055  0.428 1.139              24.153 0.157
J013348.21+303800.1-c146  0.853 -0.755 1.139              24.946 0.127
J013348.21+303800.1-c147 -0.034 -1.138 1.139 25.269 0.102             
J013348.21+303800.1-c148  1.045 -0.468 1.145              24.340 0.055
J013348.21+303800.1-c149  1.149 -0.041 1.150 25.824 0.180             
J013348.21+303800.1-c150 -0.118 -1.148 1.154              23.535 0.060
J013348.21+303800.1-c151  1.090  0.396 1.160 25.741 0.153             
J013348.21+303800.1-c152  0.317 -1.120 1.164 24.089 0.057             
J013348.21+303800.1-c153  1.106 -0.364 1.164 25.476 0.104             
J013348.21+303800.1-c154  0.673 -0.964 1.176 23.636 0.065             
J013348.21+303800.1-c155  1.073  0.496 1.182              25.035 0.394
J013348.21+303800.1-c156 -1.025 -0.591 1.183 24.505 0.082             
J013348.21+303800.1-c157 -0.077  1.187 1.190              24.908 0.078
J013348.21+303800.1-c158 -0.447 -1.104 1.191 23.866 0.085             
J013348.21+303800.1-c159 -0.806 -0.878 1.192 25.552 0.072             
J013348.21+303800.1-c160 -1.192 -0.047 1.193 24.784 0.068             
J013348.21+303800.1-c161  0.251  1.167 1.194              24.754 0.057
J013348.21+303800.1-c162  0.851 -0.838 1.194 24.958 0.092             
J013348.21+303800.1-c163  1.055 -0.563 1.196 24.857 0.073             
J013348.21+303800.1-c164 -1.197  0.051 1.198              23.804 0.051
J013348.21+303800.1-c165 -0.337 -1.152 1.201 23.148 0.075             
J013348.21+303800.1-c166  0.657  1.014 1.208 25.699 0.118             
J013348.21+303800.1-c167  1.177  0.283 1.210              24.126 0.123
J013348.21+303800.1-c168 -1.104  0.498 1.211 24.152 0.079             
J013348.21+303800.1-c169 -0.974  0.721 1.212 25.230 0.068             
J013348.21+303800.1-c170  0.839  0.877 1.213 25.846 0.158             
J013348.21+303800.1-c171  1.200  0.196 1.216 24.692 0.139             
J013348.21+303800.1-c172  0.106  1.213 1.218              24.668 0.066
J013348.21+303800.1-c173 -0.717  0.996 1.227 25.955 0.110             
J013348.21+303800.1-c174 -1.029  0.671 1.228              24.880 0.095
J013348.21+303800.1-c175 -1.168  0.396 1.233 25.882 0.134             
J013348.21+303800.1-c176  0.413 -1.164 1.235              24.216 0.105
J013348.21+303800.1-c177 -0.840 -0.910 1.238              22.815 0.035
J013348.21+303800.1-c178 -0.106 -1.243 1.248 23.423 0.069             
J013348.21+303800.1-c179 -1.211  0.305 1.249 24.840 0.075             
J013348.21+303800.1-c180 -0.405  1.181 1.249              23.242 0.074
J013348.21+303800.1-c181  0.817  0.952 1.254              25.186 0.170
J013348.21+303800.1-c182 -1.114  0.599 1.264              23.626 0.081
J013348.21+303800.1-c183  0.067 -1.266 1.267              22.674 0.089
J013348.21+303800.1-c184  0.759  1.022 1.273 24.508 0.049             
J013348.21+303800.1-c185  0.638  1.103 1.274              25.154 0.118
J013348.21+303800.1-c186 -0.982  0.819 1.279              24.577 0.081
J013348.21+303800.1-c187 -1.218  0.410 1.285              23.928 0.056
J013348.21+303800.1-c188  0.218  1.270 1.289 24.916 0.087             
J013348.21+303800.1-c189  0.731 -1.064 1.291              24.922 0.183
J013348.21+303800.1-c190 -1.169  0.552 1.293              24.566 0.224
J013348.21+303800.1-c191 -0.591 -1.150 1.293              24.475 0.077
J013348.21+303800.1-c192  0.403  1.230 1.294 25.506 0.078             
J013348.21+303800.1-c193 -0.432 -1.220 1.294              22.977 0.052
J013348.21+303800.1-c194 -0.480  1.201 1.294 22.991 0.115             
J013348.21+303800.1-c195  1.257  0.313 1.295              24.769 0.139
J013348.21+303800.1-c196 -1.074 -0.725 1.296 24.441 0.109             
J013348.21+303800.1-c197 -1.291  0.149 1.300 25.614 0.120             
J013348.21+303800.1-c198 -0.896  0.947 1.304 25.295 0.121             
J013348.21+303800.1-c199  0.930  0.916 1.305 23.828 0.060             
J013348.21+303800.1-c200  1.305  0.023 1.306              24.815 0.079
J013348.21+303800.1-c201 -0.833 -1.007 1.307 22.763 0.047             
J013348.21+303800.1-c202 -1.298 -0.169 1.309              23.759 0.043
J013348.21+303800.1-c203 -1.271 -0.342 1.316              24.624 0.098
J013348.21+303800.1-c204 -1.290 -0.264 1.317 24.878 0.060             
J013348.21+303800.1-c205  1.316 -0.073 1.318 25.718 0.072             
J013348.21+303800.1-c206 -0.078 -1.317 1.319              22.966 0.086
J013348.21+303800.1-c207 -0.738  1.096 1.322              25.353 0.107
J013348.21+303800.1-c208  0.427 -1.263 1.333 24.916 0.135             
J013348.21+303800.1-c209 -1.311  0.245 1.333              24.912 0.097
J013348.21+303800.1-c210 -0.697 -1.137 1.334              24.257 0.072
J013348.21+303800.1-c211  1.332  0.086 1.334 26.357 0.203             
J013348.21+303800.1-c212  1.322  0.180 1.335              25.540 0.225
J013348.21+303800.1-c213  1.290  0.349 1.337 26.088 0.131             
J013348.21+303800.1-c214 -1.265 -0.437 1.338 25.159 0.094             
J013348.21+303800.1-c215 -1.175  0.647 1.341 25.035 0.089             
J013348.21+303800.1-c216  0.747  1.117 1.344              23.732 0.038
J013348.21+303800.1-c217 -0.264 -1.318 1.344              23.876 0.099
J013348.21+303800.1-c218  0.570 -1.220 1.347 25.949 0.124             
J013348.21+303800.1-c219  0.898 -1.013 1.353              23.642 0.139
J013348.21+303800.1-c220  0.915  1.009 1.362              22.490 0.033
J013348.21+303800.1-c221  0.002 -1.364 1.364              24.395 0.165
J013348.21+303800.1-c222  0.072 -1.365 1.367 22.666 0.107             
J013348.21+303800.1-c223  0.737 -1.159 1.373 24.990 0.109             
J013348.21+303800.1-c224 -1.097 -0.826 1.373              23.747 0.060
J013348.21+303800.1-c225 -0.580 -1.249 1.377 25.469 0.101             
J013348.21+303800.1-c226  0.846 -1.090 1.380              22.711 0.080
J013348.21+303800.1-c227 -0.902  1.045 1.381              24.818 0.128
J013348.21+303800.1-c228 -0.419 -1.317 1.382 23.892 0.038             
J013348.21+303800.1-c229  0.212  1.366 1.382              24.185 0.105
J013348.21+303800.1-c230  0.389  1.329 1.384              24.652 0.066
J013348.21+303800.1-c231 -1.383 -0.107 1.387              24.517 0.066
J013348.21+303800.1-c232 -1.374 -0.205 1.390 25.194 0.072             
J013348.21+303800.1-c233  1.096  0.865 1.396 26.259 0.149             
J013348.21+303800.1-c234 -1.184  0.744 1.399              24.220 0.060
J013348.21+303800.1-c235 -1.198 -0.725 1.400              23.822 0.082
J013348.21+303800.1-c236 -0.763  1.178 1.404 26.087 0.161             
J013348.21+303800.1-c237 -0.494  1.315 1.404              22.423 0.061
J013348.21+303800.1-c238 -0.686 -1.234 1.412 24.815 0.080             
J013348.21+303800.1-c239 -0.058 -1.423 1.424 22.831 0.108             
J013348.21+303800.1-c240  0.797  1.181 1.424 26.511 0.156             
J013348.21+303800.1-c241  0.925 -1.090 1.429 24.482 0.128             
J013348.21+303800.1-c242 -1.433 -0.091 1.436 25.065 0.116             
J013348.21+303800.1-c243 -1.453 -0.000 1.453              24.376 0.074
J013348.21+303800.1-c244  0.852 -1.189 1.463 22.735 0.056             
J013348.21+303800.1-c245 -1.425 -0.343 1.465              22.738 0.043
J013348.21+303800.1-c246 -0.338 -1.427 1.466              24.411 0.108
J013348.21+303800.1-c247 -0.289 -1.445 1.474 24.117 0.179             
J013348.21+303800.1-c248 -1.413 -0.442 1.481 23.757 0.054             
J013348.21+303800.1-c249 -1.038  1.060 1.484 24.845 0.111             
J013348.21+303800.1-c250 -1.225 -0.837 1.484              23.784 0.054
J013348.21+303800.1-c251  1.467  0.228 1.485 23.636 0.038             
J013348.21+303800.1-c252  1.215  0.861 1.489 24.483 0.040             
J013348.21+303800.1-c253  1.458  0.323 1.493              22.669 0.044
J013348.21+303800.1-c254  0.780  1.273 1.493              25.464 0.107
J013348.21+303800.1-c255  1.091  1.022 1.494 25.814 0.105             
J013348.21+303800.1-c256 -0.806  1.272 1.505 24.605 0.130             
J013348.21+303800.1-c257 -0.627 -1.368 1.505              25.220 0.156
J013348.21+303800.1-c258 -1.482  0.274 1.507 26.169 0.138             
J013348.21+303800.1-c259 -1.195 -0.919 1.508 23.486 0.106             
J013348.21+303800.1-c260 -1.510  0.079 1.512 24.974 0.094             
J013348.21+303800.1-c261  0.098  1.514 1.517 25.860 0.121             
J013348.21+303800.1-c262 -0.071  1.521 1.523 24.495 0.063             
J013348.21+303800.1-c263 -0.114 -1.521 1.525              24.194 0.103
J013348.21+303800.1-c264  0.901 -1.231 1.526              24.578 0.115
J013348.21+303800.1-c265 -1.519  0.175 1.529              24.162 0.077
J013348.21+303800.1-c266  1.525  0.141 1.531 25.427 0.130             
J013348.21+303800.1-c267  1.513  0.231 1.531              24.868 0.153
J013348.21+303800.1-c268  1.197  0.957 1.533              23.452 0.053
J013348.21+303800.1-c269  0.266  1.515 1.538 24.896 0.068             
J013348.21+303800.1-c270  1.077  1.113 1.548              25.601 0.182
J013348.21+303800.1-c271  0.492  1.469 1.549 25.063 0.096             
J013348.21+303800.1-c272  1.101 -1.092 1.550 25.334 0.207             
J013348.21+303800.1-c273 -1.048  1.152 1.557              24.163 0.084
J013348.21+303800.1-c274  1.342  0.794 1.560 24.998 0.108             
J013348.21+303800.1-c275  0.361 -1.526 1.568              23.443 0.080
J013348.21+303800.1-c276 -1.532  0.348 1.571 25.807 0.107             
J013348.21+303800.1-c277 -1.520  0.406 1.573              24.472 0.131
J013348.21+303800.1-c278 -0.852  1.324 1.574 25.418 0.291             
J013348.21+303800.1-c279  1.435  0.648 1.574 26.459 0.160             
J013348.21+303800.1-c280 -0.616 -1.460 1.585 25.740 0.089             
J013348.21+303800.1-c281  1.401  0.746 1.587 24.575 0.060             
J013348.21+303800.1-c282  1.579 -0.194 1.590              25.162 0.133
J013348.21+303800.1-c283  1.133 -1.115 1.590              24.958 0.113
J013348.21+303800.1-c284  0.150  1.587 1.594 25.941 0.118             
J013348.21+303800.1-c285  1.594  0.082 1.596              25.100 0.100
J013348.21+303800.1-c286 -0.823  1.370 1.598              23.561 0.074
J013348.21+303800.1-c287  0.912 -1.320 1.604 25.678 0.118             
J013348.21+303800.1-c288  1.604 -0.007 1.604 26.062 0.125             
J013348.21+303800.1-c289  0.089  1.610 1.612              24.941 0.133
J013348.21+303800.1-c290 -0.103 -1.610 1.613 24.155 0.105             
J013348.21+303800.1-c291 -0.135  1.608 1.613              25.400 0.240
J013348.21+303800.1-c292  0.589 -1.506 1.617              24.727 0.080
J013348.21+303800.1-c293  1.593 -0.291 1.619 25.264 0.058             
J013348.21+303800.1-c294 -0.076  1.619 1.621              23.676 0.158
J013348.21+303800.1-c295  1.377  0.856 1.621              23.330 0.087
J013348.21+303800.1-c296  0.259  1.604 1.625              24.278 0.045
J013348.21+303800.1-c297  1.339 -0.936 1.634              24.711 0.095
J013348.21+303800.1-c298  0.485  1.564 1.637              24.333 0.100
J013348.21+303800.1-c299  0.752 -1.459 1.642              24.254 0.115
J013348.21+303800.1-c300 -1.636 -0.166 1.644 25.130 0.108             
J013348.21+303800.1-c301 -1.453  0.775 1.647              25.029 0.089
J013348.21+303800.1-c302  1.270  1.050 1.648 26.181 0.133             
J013348.21+303800.1-c303 -1.633  0.224 1.649 24.796 0.089             
J013348.21+303800.1-c304 -0.691  1.501 1.652 24.607 0.065             
J013348.21+303800.1-c305 -1.207 -1.134 1.656              23.826 0.083
J013348.21+303800.1-c306 -1.655 -0.068 1.656              24.314 0.090
J013348.21+303800.1-c307  0.356 -1.619 1.657 24.366 0.099             
J013348.21+303800.1-c308 -1.108  1.236 1.659 25.453 0.093             
J013348.21+303800.1-c309 -1.631  0.310 1.660              24.083 0.096
J013348.21+303800.1-c310  0.469  1.596 1.664 24.751 0.073             
J013348.21+303800.1-c311  0.898 -1.401 1.664              21.703 0.035
J013348.21+303800.1-c312  1.481 -0.757 1.664              23.956 0.055
J013348.21+303800.1-c313  1.585  0.550 1.677 25.038 0.089             
J013348.21+303800.1-c314 -1.306 -1.052 1.677              25.362 0.139
J013348.21+303800.1-c315  0.453 -1.619 1.682 25.764 0.108             
J013348.21+303800.1-c316  1.398  0.944 1.687 25.426 0.084             
J013348.21+303800.1-c317 -0.162 -1.679 1.687              23.999 0.129
J013348.21+303800.1-c318  0.137  1.686 1.692              25.107 0.089
J013348.21+303800.1-c319 -1.624 -0.483 1.694              24.523 0.096
J013348.21+303800.1-c320 -0.594  1.590 1.698 24.788 0.095             
J013348.21+303800.1-c321  1.353 -1.031 1.701 25.791 0.133             
J013348.21+303800.1-c322  1.573  0.647 1.701              24.231 0.072
J013348.21+303800.1-c323  1.604 -0.578 1.705              24.814 0.126
J013348.21+303800.1-c324  0.766  1.525 1.707 25.381 0.069             
J013348.21+303800.1-c325  1.265  1.148 1.709              25.350 0.186
J013348.21+303800.1-c326  0.523 -1.628 1.710              23.471 0.041
J013348.21+303800.1-c327 -1.195 -1.224 1.711 24.465 0.100             
J013348.21+303800.1-c328  0.606 -1.601 1.712 25.486 0.068             
J013348.21+303800.1-c329  1.491 -0.855 1.718 24.788 0.064             
J013348.21+303800.1-c330 -1.619 -0.577 1.719 25.316 0.119             
J013348.21+303800.1-c331  1.381  1.024 1.720              24.794 0.120
J013348.21+303800.1-c332 -0.594 -1.614 1.720              24.967 0.121
J013348.21+303800.1-c333  1.479  0.884 1.723 25.378 0.077             
J013348.21+303800.1-c334 -1.685  0.385 1.728 26.048 0.145             
J013348.21+303800.1-c335  0.031 -1.728 1.728 25.887 0.094             
J013348.21+303800.1-c336  1.001 -1.410 1.730 25.534 0.138             
J013348.21+303800.1-c337  0.639  1.614 1.736 26.384 0.117             
J013348.21+303800.1-c338 -1.247  1.209 1.737 24.664 0.051             
J013348.21+303800.1-c339 -1.124  1.331 1.742              24.530 0.054
J013348.21+303800.1-c340  1.163  1.298 1.742 25.966 0.109             
J013348.21+303800.1-c341  0.810 -1.546 1.745              24.487 0.093
J013348.21+303800.1-c342  1.612 -0.676 1.748 25.598 0.094             
J013348.21+303800.1-c343 -0.700  1.601 1.748              23.567 0.040
J013348.21+303800.1-c344  1.353  1.106 1.748 24.698 0.072             
J013348.21+303800.1-c345  0.907 -1.496 1.750 22.843 0.063             
J013348.21+303800.1-c346  0.455  1.691 1.751              23.912 0.069
J013348.21+303800.1-c347 -1.706 -0.398 1.752              24.720 0.091
J013348.21+303800.1-c348  0.770 -1.583 1.761 24.437 0.147             
J013348.21+303800.1-c349 -1.693 -0.489 1.762 25.522 0.092             
J013348.21+303800.1-c350  1.472  0.979 1.768              24.514 0.081
J013348.21+303800.1-c351 -0.132 -1.766 1.771 24.545 0.138             
J013348.21+303800.1-c352  1.071 -1.418 1.777              22.349 0.034
J013348.21+303800.1-c353  0.174 -1.773 1.781              24.821 0.077
J013348.21+303800.1-c354 -1.667  0.633 1.783 25.628 0.077             
J013348.21+303800.1-c355 -1.069 -1.427 1.783              24.849 0.120
J013348.21+303800.1-c356  1.392 -1.116 1.784              24.882 0.089
J013348.21+303800.1-c357  0.757  1.619 1.787              24.624 0.072
J013348.21+303800.1-c358 -0.599  1.688 1.791              24.149 0.087
J013348.21+303800.1-c359 -1.558  0.888 1.794 25.643 0.059             
J013348.21+303800.1-c360  1.678  0.642 1.797 24.465 0.093             
J013348.21+303800.1-c361 -1.269 -1.274 1.798              24.475 0.090
J013348.21+303800.1-c362  1.343  1.199 1.800              24.026 0.081
J013348.21+303800.1-c363 -0.712  1.654 1.801 24.987 0.072             
J013348.21+303800.1-c364  1.074  1.445 1.801 24.009 0.037             
J013348.21+303800.1-c365  1.151  1.387 1.803              25.193 0.096
J013348.21+303800.1-c366  0.532 -1.724 1.804 24.401 0.050             
J013348.21+303800.1-c367 -1.784  0.272 1.805 23.239 0.045             
J013348.21+303800.1-c368 -1.571 -0.901 1.811 23.754 0.144             
J013348.21+303800.1-c369 -1.261  1.303 1.814              23.779 0.044
J013348.21+303800.1-c370  0.567  1.723 1.814 25.454 0.061             
J013348.21+303800.1-c371 -1.524 -0.994 1.820              23.553 0.040
J013348.21+303800.1-c372  0.627  1.709 1.820              25.544 0.136
J013348.21+303800.1-c373  1.666  0.739 1.823              23.718 0.091
J013348.21+303800.1-c374  1.829  0.008 1.829 25.726 0.115             
J013348.21+303800.1-c375 -1.678  0.730 1.829              24.768 0.068
J013348.21+303800.1-c376 -0.265 -1.811 1.830 25.419 0.112             
J013348.21+303800.1-c377 -1.796  0.368 1.833              21.435 0.029
J013348.21+303800.1-c378  1.672 -0.752 1.834              25.417 0.147
J013348.21+303800.1-c379  1.014 -1.547 1.850              24.552 0.113
J013348.21+303800.1-c380 -1.056 -1.521 1.851 24.947 0.084             
J013348.21+303800.1-c381  1.399 -1.214 1.852 25.507 0.131             
J013348.21+303800.1-c382 -1.255 -1.366 1.855 25.106 0.081             
J013348.21+303800.1-c383 -1.569  0.991 1.855              24.586 0.068
J013348.21+303800.1-c384  1.343 -1.288 1.861              23.830 0.066
J013348.21+303800.1-c385  1.083 -1.516 1.863 23.523 0.057             
J013348.21+303800.1-c386 -1.511 -1.091 1.864 24.442 0.047             
J013348.21+303800.1-c387  1.064  1.538 1.870              23.240 0.043
J013348.21+303800.1-c388  0.189 -1.866 1.876 25.653 0.091             
J013348.21+303800.1-c389  0.400  1.848 1.890 26.921 0.241             
J013348.21+303800.1-c390 -0.725  1.750 1.894              24.163 0.071
J013348.21+303800.1-c391  1.698 -0.839 1.894 25.728 0.160             
J013348.21+303800.1-c392 -1.618  0.988 1.895 26.442 0.162             
J013348.21+303800.1-c393  1.181 -1.484 1.897              24.599 0.084
J013348.21+303800.1-c394 -1.892 -0.172 1.900              24.489 0.065
J013348.21+303800.1-c395 -1.883 -0.260 1.901 25.039 0.058             
J013348.21+303800.1-c396  1.723  0.807 1.902 23.949 0.231             
J013348.21+303800.1-c397  0.551  1.823 1.904              25.391 0.161
J013348.21+303800.1-c398  1.698  0.864 1.905 23.339 0.131             
J013348.21+303800.1-c399  1.816 -0.603 1.914              25.467 0.168
J013348.21+303800.1-c400 -0.451 -1.865 1.919              24.370 0.132
J013348.21+303800.1-c401  1.886  0.386 1.925 25.223 0.099             
J013348.21+303800.1-c402 -0.083 -1.924 1.925              22.848 0.050
J013348.21+303800.1-c403  1.766 -0.769 1.926              23.931 0.047
J013348.21+303800.1-c404  1.872  0.483 1.933              24.374 0.077
J013348.21+303800.1-c405  1.707  0.912 1.935              23.050 0.147
J013348.21+303800.1-c406 -1.152 -1.558 1.937              23.681 0.049
J013348.21+303800.1-c407  1.448 -1.291 1.940              23.852 0.089
J013348.21+303800.1-c408  1.690  0.959 1.943              22.470 0.033
J013348.21+303800.1-c409 -1.269  1.471 1.943 25.701 0.082             
J013348.21+303800.1-c410  0.696 -1.818 1.947              24.600 0.100
J013348.21+303800.1-c411 -0.951 -1.701 1.949              25.208 0.137
J013348.21+303800.1-c412 -1.302 -1.451 1.950              24.124 0.079
J013348.21+303800.1-c413  1.826 -0.699 1.955 26.424 0.181             
J013348.21+303800.1-c414  1.557 -1.184 1.956 25.845 0.077             
J013348.21+303800.1-c415 -0.200  1.952 1.962 25.305 0.077             
J013348.21+303800.1-c416 -0.851 -1.769 1.963              24.793 0.102
J013348.21+303800.1-c417 -0.707  1.833 1.964 25.577 0.088             
J013348.21+303800.1-c418 -1.453  1.332 1.971 25.850 0.105             
J013348.21+303800.1-c419  0.570  1.895 1.979 26.327 0.147             
J013348.21+303800.1-c420  1.782 -0.869 1.983 24.682 0.104 24.927 0.088
J013348.21+303800.1-c421 -1.895  0.589 1.984              24.792 0.107
J013348.21+303800.1-c422 -1.981  0.114 1.984 22.407 0.039             
J013348.21+303800.1-c423 -0.620 -1.888 1.987              23.320 0.124
J013348.21+303800.1-c424 -1.925 -0.496 1.988              23.740 0.084
J013348.21+303800.1-c425 -1.898 -0.594 1.989 24.274 0.135             
J013348.21+303800.1-c426 -1.426 -1.389 1.991              24.383 0.071
J013348.21+303800.1-c427  1.195 -1.596 1.994 25.361 0.092             
J013348.21+303800.1-c428 -1.272 -1.536 1.995 25.104 0.061             
J013348.80+303044.8-c001 -0.333  0.093 0.346              22.961 0.067
J013348.80+303044.8-c002 -0.022  0.787 0.787 24.399 0.112 23.206 0.097
J013348.80+303044.8-c003  0.256  0.972 1.005 24.153 0.143 23.119 0.101
J013348.80+303044.8-c004 -0.372  0.938 1.009              23.813 0.132
J013348.80+303044.8-c005 -0.647 -0.811 1.037              23.484 0.122
J013348.80+303044.8-c006  0.072 -1.099 1.101              22.291 0.099
J013348.80+303044.8-c007  0.130  1.219 1.226 24.280 0.118 23.048 0.091
J013348.80+303044.8-c008  0.560  1.224 1.346              23.593 0.138
J013348.80+303044.8-c009 -0.344 -1.302 1.347              23.582 0.109
J013348.80+303044.8-c010  1.105  0.771 1.347 24.183 0.140             
J013348.80+303044.8-c011 -1.264 -0.663 1.428              23.834 0.133
J013348.80+303044.8-c012  0.254  1.585 1.605 24.330 0.095 23.005 0.076
J013348.80+303044.8-c013 -0.519  1.574 1.658              23.193 0.103
J013348.80+303044.8-c014 -0.075  1.669 1.670 23.313 0.059 21.388 0.039
J013348.80+303044.8-c015  0.749  1.588 1.756 24.446 0.124             
J013348.80+303044.8-c016 -0.890 -1.595 1.827 24.347 0.134 23.127 0.092
J013348.80+303044.8-c017 -0.731  1.767 1.912 22.933 0.057 21.672 0.043
J013348.80+303044.8-c018  0.180 -1.909 1.917 22.935 0.070 20.848 0.065
J013348.86+303415.9-c001 -0.223 -0.012 0.224 25.507 0.158             
J013348.86+303415.9-c002 -0.178 -0.166 0.243 25.484 0.130             
J013348.86+303415.9-c003  0.318 -0.062 0.324 24.528 0.066             
J013348.86+303415.9-c004  0.367  0.100 0.381 23.336 0.056 21.273 0.038
J013348.86+303415.9-c005  0.053 -0.393 0.397 26.246 0.131             
J013348.86+303415.9-c006  0.191 -0.358 0.405 25.106 0.036 24.080 0.051
J013348.86+303415.9-c007 -0.087  0.439 0.448 23.631 0.043 22.891 0.040
J013348.86+303415.9-c008  0.070 -0.514 0.519 25.548 0.114 24.884 0.116
J013348.86+303415.9-c009  0.223 -0.473 0.523 27.857 0.194             
J013348.86+303415.9-c010  0.520 -0.254 0.579 25.461 0.098 24.775 0.131
J013348.86+303415.9-c011 -0.136  0.564 0.580 24.803 0.072             
J013348.86+303415.9-c012  0.193  0.555 0.587 27.992 0.298             
J013348.86+303415.9-c013  0.529  0.259 0.589 24.350 0.043 23.622 0.053
J013348.86+303415.9-c014 -0.166 -0.577 0.600 26.072 0.093 24.901 0.085
J013348.86+303415.9-c015 -0.290 -0.546 0.618 25.218 0.101 24.234 0.078
J013348.86+303415.9-c016 -0.531 -0.348 0.635 27.074 0.172             
J013348.86+303415.9-c017  0.298  0.565 0.638 26.531 0.090             
J013348.86+303415.9-c018  0.457  0.502 0.679 26.647 0.100             
J013348.86+303415.9-c019 -0.281 -0.656 0.713 25.570 0.093             
J013348.86+303415.9-c020 -0.704 -0.130 0.716 26.246 0.256             
J013348.86+303415.9-c021  0.627 -0.366 0.726 26.315 0.126             
J013348.86+303415.9-c022  0.571 -0.453 0.729 25.010 0.080 24.331 0.082
J013348.86+303415.9-c023  0.740 -0.135 0.752 27.770 0.394             
J013348.86+303415.9-c024 -0.764  0.043 0.765 25.704 0.063             
J013348.86+303415.9-c025  0.479  0.607 0.774 25.123 0.054 24.260 0.058
J013348.86+303415.9-c026  0.070  0.772 0.775 25.419 0.076 25.462 0.120
J013348.86+303415.9-c027  0.752 -0.297 0.808 27.397 0.183             
J013348.86+303415.9-c028  0.122 -0.805 0.814 26.505 0.132             
J013348.86+303415.9-c029  0.765  0.313 0.826 23.929 0.058 23.075 0.052
J013348.86+303415.9-c030  0.516 -0.654 0.833 24.957 0.067 23.887 0.070
J013348.86+303415.9-c031 -0.149 -0.820 0.834 25.646 0.106 24.802 0.062
J013348.86+303415.9-c032 -0.505 -0.681 0.848 26.179 0.126             
J013348.86+303415.9-c033  0.608 -0.591 0.848 25.947 0.103             
J013348.86+303415.9-c034  0.607  0.592 0.848 26.732 0.124 25.666 0.120
J013348.86+303415.9-c035 -0.660 -0.553 0.861 26.313 0.177 25.733 0.156
J013348.86+303415.9-c036 -0.855 -0.145 0.867 23.719 0.125 22.712 0.065
J013348.86+303415.9-c037  0.294 -0.826 0.877 24.612 0.077 23.423 0.051
J013348.86+303415.9-c038 -0.500  0.725 0.880 24.000 0.062 22.790 0.105
J013348.86+303415.9-c039  0.773  0.438 0.888 25.746 0.127             
J013348.86+303415.9-c040 -0.459 -0.762 0.890 25.539 0.123 24.918 0.156
J013348.86+303415.9-c041  0.891 -0.001 0.891 27.262 0.139             
J013348.86+303415.9-c042  0.913  0.164 0.928 25.557 0.123             
J013348.86+303415.9-c043 -0.932  0.002 0.932 25.962 0.250             
J013348.86+303415.9-c044 -0.714 -0.622 0.947 26.986 0.523             
J013348.86+303415.9-c045  0.281 -0.933 0.975 25.648 0.125             
J013348.86+303415.9-c046  0.519 -0.829 0.979 25.502 0.183             
J013348.86+303415.9-c047 -0.762  0.623 0.985 26.133 0.138 25.394 0.082
J013348.86+303415.9-c048 -0.510  0.853 0.994 23.833 0.054             
J013348.86+303415.9-c049  0.904  0.440 1.005 26.359 0.140             
J013348.86+303415.9-c050  1.006 -0.118 1.013 25.445 0.074 24.950 0.066
J013348.86+303415.9-c051  0.316  0.965 1.016 25.428 0.069 24.625 0.050
J013348.86+303415.9-c052  0.638  0.798 1.022 27.271 0.116             
J013348.86+303415.9-c053  1.024  0.091 1.028 24.889 0.085 24.069 0.078
J013348.86+303415.9-c054 -0.740 -0.720 1.032 24.138 0.061 24.171 0.065
J013348.86+303415.9-c055 -0.318  0.993 1.043 26.434 0.074             
J013348.86+303415.9-c056  0.535 -0.901 1.048 24.774 0.092 23.558 0.084
J013348.86+303415.9-c057  0.565  0.894 1.057 25.295 0.057 24.613 0.058
J013348.86+303415.9-c058  1.034  0.239 1.061 26.463 0.146             
J013348.86+303415.9-c059  0.441 -0.976 1.071 25.820 0.055             
J013348.86+303415.9-c060 -0.892 -0.599 1.075 25.576 0.084             
J013348.86+303415.9-c061  0.797 -0.725 1.077 23.673 0.364 21.023 0.066
J013348.86+303415.9-c062 -0.200  1.060 1.079 25.292 0.061 24.042 0.054
J013348.86+303415.9-c063 -0.020 -1.088 1.088 24.011 0.046 22.803 0.030
J013348.86+303415.9-c064 -0.918  0.589 1.090 27.198 0.153             
J013348.86+303415.9-c065 -1.086  0.107 1.092 23.686 0.130 21.480 0.047
J013348.86+303415.9-c066 -1.095  0.029 1.096 24.234 0.119             
J013348.86+303415.9-c067  1.050  0.375 1.115 25.391 0.105 24.460 0.098
J013348.86+303415.9-c068  0.778 -0.813 1.125 23.736 0.096             
J013348.86+303415.9-c069  1.098 -0.325 1.145 24.491 0.057 23.733 0.044
J013348.86+303415.9-c070 -0.869 -0.754 1.150 25.385 0.118 23.953 0.044
J013348.86+303415.9-c071  0.727 -0.891 1.150 25.509 0.289             
J013348.86+303415.9-c072 -1.062  0.454 1.154 26.683 0.148             
J013348.86+303415.9-c073 -0.944  0.674 1.160 26.068 0.071 25.454 0.090
J013348.86+303415.9-c074 -0.454 -1.067 1.160 26.727 0.171             
J013348.86+303415.9-c075 -1.137 -0.254 1.165 23.436 0.110 22.219 0.062
J013348.86+303415.9-c076  1.182  0.007 1.182 26.032 0.083             
J013348.86+303415.9-c077  1.058  0.538 1.187 25.285 0.067 24.506 0.055
J013348.86+303415.9-c078 -0.241 -1.165 1.190 23.767 0.059 23.708 0.042
J013348.86+303415.9-c079  0.724 -0.973 1.213 23.869 0.081 22.279 0.055
J013348.86+303415.9-c080 -1.088  0.539 1.214 25.765 0.112 24.597 0.092
J013348.86+303415.9-c081  0.372 -1.156 1.215 25.150 0.151 25.039 0.149
J013348.86+303415.9-c082  1.163  0.416 1.235 25.997 0.088             
J013348.86+303415.9-c083  1.246  0.134 1.253 25.943 0.112 25.367 0.094
J013348.86+303415.9-c084 -1.238 -0.230 1.259 24.256 0.096             
J013348.86+303415.9-c085  0.557  1.134 1.264 25.492 0.121             
J013348.86+303415.9-c086 -0.736  1.057 1.288 25.413 0.065 24.494 0.068
J013348.86+303415.9-c087  1.274 -0.216 1.292 24.887 0.171 24.687 0.056
J013348.86+303415.9-c088  0.581 -1.154 1.292 26.404 0.140             
J013348.86+303415.9-c089  0.404  1.235 1.299 27.003 0.206             
J013348.86+303415.9-c090 -0.990  0.851 1.305 26.239 0.066             
J013348.86+303415.9-c091  1.102 -0.701 1.306 26.181 0.111             
J013348.86+303415.9-c092 -1.036 -0.796 1.307 25.314 0.098             
J013348.86+303415.9-c093 -1.212 -0.500 1.311 24.901 0.090 23.635 0.047
J013348.86+303415.9-c094 -0.676 -1.129 1.316 24.948 0.085 24.498 0.056
J013348.86+303415.9-c095  0.062 -1.319 1.320 24.293 0.119 23.955 0.145
J013348.86+303415.9-c096  1.324 -0.090 1.327 25.816 0.125             
J013348.86+303415.9-c097 -0.262  1.310 1.336 26.122 0.098             
J013348.86+303415.9-c098  0.997  0.892 1.338 26.810 0.133             
J013348.86+303415.9-c099  0.752  1.114 1.344 23.552 0.083 21.932 0.031
J013348.86+303415.9-c100 -1.024 -0.872 1.345 25.941 0.210             
J013348.86+303415.9-c101 -1.128 -0.775 1.368 25.821 0.151             
J013348.86+303415.9-c102 -1.374 -0.047 1.375 25.237 0.068 24.025 0.037
J013348.86+303415.9-c103  0.200 -1.362 1.377 26.247 0.143             
J013348.86+303415.9-c104  1.360  0.359 1.407 24.781 0.134             
J013348.86+303415.9-c105 -0.946 -1.049 1.412 27.039 0.275             
J013348.86+303415.9-c106  0.516  1.317 1.415 24.843 0.108 24.406 0.107
J013348.86+303415.9-c107  0.205  1.403 1.418 25.880 0.072             
J013348.86+303415.9-c108 -1.309  0.569 1.427 24.272 0.081 23.004 0.045
J013348.86+303415.9-c109  0.026 -1.433 1.434 25.493 0.079             
J013348.86+303415.9-c110  0.846  1.167 1.442 25.547 0.145             
J013348.86+303415.9-c111 -1.001  1.041 1.445 25.871 0.209             
J013348.86+303415.9-c112  0.977 -1.066 1.446 24.472 0.159 23.169 0.044
J013348.86+303415.9-c113 -0.585 -1.327 1.450 24.326 0.088 23.554 0.079
J013348.86+303415.9-c114 -1.257 -0.733 1.455 25.813 0.114             
J013348.86+303415.9-c115  1.050 -1.009 1.456 24.848 0.125             
J013348.86+303415.9-c116  0.822 -1.211 1.464 26.507 0.123             
J013348.86+303415.9-c117 -0.963 -1.117 1.475 24.300 0.101 24.099 0.082
J013348.86+303415.9-c118  1.277 -0.750 1.481 23.789 0.084 22.878 0.059
J013348.86+303415.9-c119 -0.982  1.114 1.485 25.803 0.102 24.890 0.116
J013348.86+303415.9-c120 -0.106 -1.485 1.489 25.068 0.048 24.262 0.080
J013348.86+303415.9-c121  1.198  0.891 1.493 26.876 0.188             
J013348.86+303415.9-c122 -0.367 -1.448 1.493 27.849 0.279             
J013348.86+303415.9-c123  0.738  1.314 1.507 24.207 0.128 22.911 0.058
J013348.86+303415.9-c124 -1.504 -0.107 1.507 26.429 0.169             
J013348.86+303415.9-c125  1.510 -0.030 1.510 27.224 0.146             
J013348.86+303415.9-c126 -0.783 -1.295 1.513 23.975 0.060 22.932 0.044
J013348.86+303415.9-c127 -1.336 -0.739 1.526 27.406 0.182             
J013348.86+303415.9-c128  0.245  1.516 1.535 26.161 0.123             
J013348.86+303415.9-c129  0.469  1.464 1.538 26.468 0.197             
J013348.86+303415.9-c130  1.339  0.772 1.546 28.530 0.447             
J013348.86+303415.9-c131  0.987  1.201 1.554 24.535 0.088 23.278 0.059
J013348.86+303415.9-c132 -1.543  0.264 1.566 23.179 0.144 22.214 0.105
J013348.86+303415.9-c133 -0.258  1.550 1.572 24.695 0.048             
J013348.86+303415.9-c134  1.498  0.495 1.578 25.921 0.195             
J013348.86+303415.9-c135 -0.517  1.496 1.583 26.108 0.086             
J013348.86+303415.9-c136  0.911  1.295 1.584 25.226 0.091             
J013348.86+303415.9-c137  1.178  1.066 1.589 24.869 0.100 24.183 0.101
J013348.86+303415.9-c138  1.608  0.110 1.612 25.291 0.112             
J013348.86+303415.9-c139  0.689 -1.463 1.617 26.215 0.167             
J013348.86+303415.9-c140 -1.091  1.202 1.623 24.975 0.072 24.082 0.075
J013348.86+303415.9-c141  1.575  0.413 1.628 24.840 0.112             
J013348.86+303415.9-c142 -0.913  1.349 1.629 25.589 0.071 24.476 0.077
J013348.86+303415.9-c143  0.584 -1.525 1.633 24.919 0.128 24.333 0.114
J013348.86+303415.9-c144  0.676  1.491 1.637 24.634 0.147             
J013348.86+303415.9-c145  1.519  0.616 1.639 22.822 0.058 20.558 0.050
J013348.86+303415.9-c146 -0.812  1.426 1.641 26.233 0.102             
J013348.86+303415.9-c147 -1.277  1.032 1.642 25.881 0.167             
J013348.86+303415.9-c148  1.217 -1.106 1.644 27.185 0.213             
J013348.86+303415.9-c149  0.309 -1.616 1.645 26.384 0.147 25.356 0.119
J013348.86+303415.9-c150  1.170  1.161 1.649 26.025 0.166             
J013348.86+303415.9-c151  1.533 -0.606 1.649 27.192 0.396             
J013348.86+303415.9-c152 -0.050  1.648 1.649 26.832 0.182             
J013348.86+303415.9-c153 -0.184  1.651 1.662 26.832 0.200             
J013348.86+303415.9-c154  1.670 -0.065 1.671 25.523 0.081 25.053 0.094
J013348.86+303415.9-c155 -0.382  1.627 1.671 24.841 0.070             
J013348.86+303415.9-c156 -1.502  0.740 1.674 27.127 0.195             
J013348.86+303415.9-c157 -1.655 -0.287 1.680 24.543 0.096 23.370 0.043
J013348.86+303415.9-c158  1.324 -1.036 1.681 24.478 0.109 24.460 0.071
J013348.86+303415.9-c159 -1.044 -1.337 1.696 22.604 0.107 21.418 0.080
J013348.86+303415.9-c160 -1.153  1.257 1.705 26.608 0.171             
J013348.86+303415.9-c161 -1.636  0.484 1.706 25.422 0.251             
J013348.86+303415.9-c162 -1.383 -1.013 1.714 27.084 0.169             
J013348.86+303415.9-c163 -0.109  1.715 1.719 25.115 0.079             
J013348.86+303415.9-c164 -0.504  1.648 1.723 25.564 0.091             
J013348.86+303415.9-c165 -1.636  0.575 1.734 26.071 0.171             
J013348.86+303415.9-c166  0.043 -1.735 1.735 28.087 0.249             
J013348.86+303415.9-c167 -1.737 -0.162 1.745 26.107 0.150             
J013348.86+303415.9-c168  0.450  1.689 1.748 25.984 0.209             
J013348.86+303415.9-c169 -1.350 -1.133 1.762 26.742 0.141             
J013348.86+303415.9-c170  0.521  1.691 1.770 25.562 0.155 24.114 0.065
J013348.86+303415.9-c171  0.067  1.769 1.770 26.784 0.411 25.553 0.124
J013348.86+303415.9-c172 -0.297 -1.753 1.778 25.510 0.073 24.515 0.052
J013348.86+303415.9-c173  1.680 -0.596 1.782 24.895 0.090 24.094 0.101
J013348.86+303415.9-c174  1.473  1.025 1.794 23.913 0.095 22.826 0.035
J013348.86+303415.9-c175 -0.569 -1.702 1.795 26.399 0.094 24.930 0.066
J013348.86+303415.9-c176  1.782  0.230 1.796 27.177 0.177             
J013348.86+303415.9-c177  1.756 -0.442 1.811 26.816 0.212             
J013348.86+303415.9-c178 -1.573 -0.906 1.816 25.131 0.062 24.521 0.045
J013348.86+303415.9-c179 -1.405  1.153 1.817 24.003 0.060 22.386 0.044
J013348.86+303415.9-c180 -1.815 -0.109 1.818 24.147 0.058 23.002 0.054
J013348.86+303415.9-c181 -1.795 -0.316 1.822 25.483 0.108             
J013348.86+303415.9-c182  1.379  1.202 1.829 25.597 0.086 24.562 0.055
J013348.86+303415.9-c183 -1.207 -1.395 1.845 25.400 0.105             
J013348.86+303415.9-c184 -0.779 -1.676 1.848 26.509 0.145 25.292 0.108
J013348.86+303415.9-c185  0.995  1.558 1.849 26.143 0.115 24.836 0.063
J013348.86+303415.9-c186 -1.524  1.069 1.861 23.748 0.063             
J013348.86+303415.9-c187  1.259 -1.375 1.864 23.398 0.125 21.906 0.034
J013348.86+303415.9-c188  1.741  0.670 1.865 24.828 0.090             
J013348.86+303415.9-c189  1.629 -0.915 1.868 25.264 0.092 24.477 0.082
J013348.86+303415.9-c190  1.839  0.345 1.871 27.822 0.396             
J013348.86+303415.9-c191  0.862  1.668 1.878 25.472 0.091 24.762 0.082
J013348.86+303415.9-c192 -1.760  0.668 1.882 25.826 0.068 24.978 0.058
J013348.86+303415.9-c193 -1.533 -1.112 1.894 25.177 0.103 24.031 0.045
J013348.86+303415.9-c194  1.226 -1.448 1.897 24.211 0.191             
J013348.86+303415.9-c195  1.883 -0.257 1.900 25.874 0.118             
J013348.86+303415.9-c196  1.851  0.434 1.902 25.718 0.143 24.924 0.111
J013348.86+303415.9-c197  1.308  1.406 1.920 27.342 0.104             
J013348.86+303415.9-c198  0.398  1.883 1.924 25.687 0.080 25.115 0.107
J013348.86+303415.9-c199  1.492 -1.221 1.928 25.214 0.116 25.019 0.123
J013348.86+303415.9-c200 -1.115  1.582 1.936 26.226 0.146 24.989 0.105
J013348.86+303415.9-c201  0.898 -1.726 1.946 27.030 0.137             
J013348.86+303415.9-c202  0.575  1.863 1.950 25.613 0.087 24.763 0.052
J013348.86+303415.9-c203  1.957 -0.162 1.964 24.729 0.081 24.601 0.114
J013348.86+303415.9-c204  1.474 -1.298 1.964 25.844 0.135             
J013348.86+303415.9-c205  0.889  1.752 1.964 26.222 0.197             
J013348.86+303415.9-c206 -1.856  0.647 1.966 27.996 0.377             
J013348.86+303415.9-c207 -1.902  0.516 1.971 25.919 0.142             
J013348.86+303415.9-c208  1.834  0.768 1.988 26.955 0.137             
J013349.29+303218.2-c001 -0.297  0.115 0.318              22.416 0.092
J013349.29+303218.2-c002 -0.460  0.005 0.460 23.042 0.101 22.575 0.183
J013349.29+303218.2-c003 -0.206  0.751 0.779 23.579 0.069             
J013349.29+303218.2-c004  0.683  0.949 1.169 24.522 0.159             
J013349.29+303218.2-c005 -1.046 -0.578 1.195 23.871 0.251 22.339 0.068
J013349.29+303218.2-c006 -0.988 -0.693 1.207 24.261 0.401             
J013349.29+303218.2-c007  1.177  0.853 1.453              22.324 0.080
J013349.29+303218.2-c008 -1.477 -0.423 1.536              23.115 0.083
J013349.29+303218.2-c009 -1.580 -0.665 1.714              22.890 0.079
J013349.29+303218.2-c010  0.573  1.666 1.761 23.721 0.128 22.764 0.094
J013349.29+303218.2-c011 -0.156  1.895 1.902 23.566 0.125 22.849 0.148
J013349.29+303218.2-c012  1.931  0.179 1.939 24.006 0.103 22.301 0.090
J013349.29+303218.2-c013 -1.984 -0.113 1.988 24.409 0.177 22.872 0.070
J013349.55+304743.7-c001 -0.242 -0.390 0.459 23.549 0.032 22.261 0.071
J013349.55+304743.7-c002  0.538 -0.606 0.810              24.236 0.136
J013349.55+304743.7-c003 -0.232 -0.898 0.927 23.494 0.048 21.702 0.063
J013349.55+304743.7-c004  1.000 -0.389 1.073 24.808 0.070 23.934 0.125
J013349.55+304743.7-c005 -0.201 -1.089 1.108 23.971 0.069 22.839 0.074
J013349.55+304743.7-c006  0.747  0.859 1.139 23.739 0.061 21.622 0.064
J013349.55+304743.7-c007 -1.064  0.601 1.222              24.313 0.133
J013349.55+304743.7-c008 -0.713 -1.039 1.260              24.732 0.201
J013349.55+304743.7-c009  1.535 -0.082 1.538 24.865 0.142 24.016 0.121
J013349.55+304743.7-c010 -0.470  1.490 1.562              23.639 0.106
J013349.55+304743.7-c011 -0.094  1.587 1.590              23.829 0.166
J013349.55+304743.7-c012  1.520 -0.490 1.597 24.929 0.109 24.010 0.117
J013349.55+304743.7-c013 -0.331  1.611 1.644              22.557 0.079
J013349.55+304743.7-c014  1.629  0.499 1.703 24.399 0.095             
J013349.55+304743.7-c015  1.043  1.358 1.713 25.340 0.186 24.633 0.171
J013349.55+304743.7-c016 -1.195  1.295 1.762 24.319 0.107             
J013349.55+304743.7-c017 -1.145 -1.361 1.778 23.442 0.085 23.216 0.108
J013349.55+304743.7-c018  0.057  1.811 1.812 23.855 0.073 22.450 0.080
J013349.55+304743.7-c019  1.522 -0.995 1.819 24.850 0.103 23.907 0.092
J013349.55+304743.7-c020  0.468 -1.885 1.943 23.306 0.034 21.271 0.068
J013349.55+304743.7-c021 -0.279 -1.963 1.983 24.518 0.100 23.399 0.110
J013349.83+303758.7-c001  0.359 -0.199 0.410              22.068 0.108
J013349.83+303758.7-c002  0.065 -0.475 0.480 24.105 0.121 22.910 0.093
J013349.83+303758.7-c003  0.361 -0.594 0.695              22.925 0.161
J013349.83+303758.7-c004  0.440 -0.596 0.740 23.955 0.110             
J013349.83+303758.7-c005 -0.720 -0.270 0.769 23.405 0.077 21.436 0.038
J013349.83+303758.7-c006  0.860 -0.176 0.877 23.947 0.131 22.784 0.108
J013349.83+303758.7-c007  0.841 -0.391 0.927 24.592 0.179             
J013349.83+303758.7-c008  1.053  0.081 1.056 23.772 0.132 22.842 0.116
J013349.83+303758.7-c009  0.106 -1.141 1.145 24.176 0.113 22.641 0.101
J013349.83+303758.7-c010 -1.231  0.330 1.275 23.720 0.091 22.299 0.048
J013349.83+303758.7-c011  1.110  0.687 1.305 24.527 0.211             
J013349.83+303758.7-c012 -1.239 -0.473 1.326 23.692 0.076 22.872 0.106
J013349.83+303758.7-c013  0.979  0.903 1.332 23.759 0.096 22.517 0.124
J013349.83+303758.7-c014  0.458 -1.296 1.374 24.033 0.158             
J013349.83+303758.7-c015  1.286  0.522 1.388 23.192 0.069 22.034 0.078
J013349.83+303758.7-c016  0.663 -1.248 1.413 23.498 0.101             
J013349.83+303758.7-c017  0.359 -1.373 1.419              22.587 0.102
J013349.83+303758.7-c018 -1.051 -0.957 1.421 23.186 0.075             
J013349.83+303758.7-c019 -1.277  0.829 1.522 21.073 0.071 20.195 0.021
J013349.83+303758.7-c020 -1.541 -0.131 1.547 24.341 0.160             
J013349.83+303758.7-c021 -1.419  0.669 1.569              23.438 0.175
J013349.83+303758.7-c022 -1.335 -0.883 1.600              22.373 0.097
J013349.83+303758.7-c023  1.418 -0.762 1.610 24.560 0.206             
J013349.83+303758.7-c024  1.668 -0.080 1.670 21.635 0.046 20.608 0.084
J013349.83+303758.7-c025  0.486 -1.624 1.695 24.513 0.128             
J013349.83+303758.7-c026 -1.378 -1.270 1.874              21.329 0.046
J013349.83+303758.7-c027 -1.351  1.379 1.930 22.785 0.078             
J013350.51+304753.7-c001  0.578 -0.161 0.599 22.988 0.030 20.926 0.151
J013350.51+304753.7-c002  0.465  0.730 0.865              22.295 0.107
J013350.51+304753.7-c003 -0.367  0.977 1.044 22.560 0.049 21.654 0.091
J013350.51+304753.7-c004 -1.130 -0.136 1.138 24.895 0.117 23.826 0.124
J013350.51+304753.7-c005 -0.474 -1.170 1.263 24.178 0.077 23.255 0.127
J013350.51+304753.7-c006  1.282  0.094 1.285              24.566 0.154
J013350.51+304753.7-c007  0.150 -1.312 1.320 24.956 0.117             
J013350.51+304753.7-c008  0.041  1.326 1.327 24.160 0.077 23.092 0.087
J013350.51+304753.7-c009 -1.275 -0.566 1.395 24.888 0.150 23.648 0.102
J013350.51+304753.7-c010 -0.612  1.496 1.616 24.923 0.116 23.853 0.143
J013350.51+304753.7-c011  0.352 -1.637 1.674 24.509 0.092 23.112 0.089
J013350.51+304753.7-c012 -1.079  1.395 1.764 24.540 0.118 23.776 0.142
J013350.51+304753.7-c013  1.697  0.536 1.779 21.799 0.033 22.269 0.121
J013350.51+304753.7-c014  1.142  1.471 1.862 24.047 0.059 21.940 0.095
J013350.51+304753.7-c015 -1.751  0.759 1.909 25.563 0.244             
J013350.51+304753.7-c016  1.835 -0.654 1.948              24.367 0.152
J013350.51+304753.7-c017  1.237  1.533 1.969 23.733 0.203             
J013350.51+304753.7-c018 -1.542  1.233 1.974 24.938 0.172 23.970 0.100
J013350.51+304753.7-c019  0.381  1.937 1.974 23.895 0.054 23.330 0.104
J013350.51+304753.7-c020 -1.332  1.474 1.987 25.392 0.182             
J013350.67+303445.9-c001  0.002  0.169 0.169 23.459 0.086 22.454 0.048
J013350.67+303445.9-c002  0.160 -0.126 0.204 24.545 0.266 22.993 0.061
J013350.67+303445.9-c003  0.189 -0.177 0.259 25.237 0.472             
J013350.67+303445.9-c004 -0.066 -0.290 0.297 23.741 0.046 22.842 0.051
J013350.67+303445.9-c005  0.417 -0.149 0.443 25.309 0.088 24.848 0.092
J013350.67+303445.9-c006  0.132 -0.455 0.473 24.943 0.126 24.210 0.110
J013350.67+303445.9-c007 -0.436  0.212 0.485 24.834 0.243             
J013350.67+303445.9-c008 -0.477  0.165 0.505 25.631 0.188 23.592 0.066
J013350.67+303445.9-c009 -0.497 -0.145 0.517 24.368 0.090             
J013350.67+303445.9-c010  0.361  0.421 0.554 26.482 0.249             
J013350.67+303445.9-c011  0.384 -0.402 0.556 26.055 0.092             
J013350.67+303445.9-c012 -0.415 -0.374 0.559 22.733 0.123 21.505 0.041
J013350.67+303445.9-c013 -0.301 -0.494 0.578 24.235 0.146             
J013350.67+303445.9-c014 -0.070 -0.581 0.585 27.306 0.222             
J013350.67+303445.9-c015  0.319  0.496 0.590 25.649 0.126 24.967 0.116
J013350.67+303445.9-c016 -0.189 -0.649 0.676 25.660 0.089 24.321 0.102
J013350.67+303445.9-c017  0.256 -0.632 0.683 24.131 0.050 23.316 0.029
J013350.67+303445.9-c018 -0.009 -0.686 0.686 26.076 0.079 25.147 0.116
J013350.67+303445.9-c019  0.692 -0.039 0.693 26.567 0.139             
J013350.67+303445.9-c020 -0.583  0.426 0.721 27.573 0.172             
J013350.67+303445.9-c021  0.713 -0.154 0.729 25.651 0.079 24.972 0.108
J013350.67+303445.9-c022  0.660 -0.311 0.730 25.594 0.098             
J013350.67+303445.9-c023 -0.639 -0.433 0.772 25.584 0.096             
J013350.67+303445.9-c024  0.054 -0.773 0.775 28.175 0.227             
J013350.67+303445.9-c025 -0.805 -0.182 0.825 27.718 0.257             
J013350.67+303445.9-c026  0.476 -0.697 0.844 25.760 0.115             
J013350.67+303445.9-c027  0.594  0.601 0.845 25.978 0.090 24.728 0.067
J013350.67+303445.9-c028 -0.598 -0.637 0.873 26.517 0.090             
J013350.67+303445.9-c029 -0.685  0.571 0.892 24.371 0.062 24.046 0.076
J013350.67+303445.9-c030 -0.046  0.915 0.916 25.395 0.090 24.659 0.057
J013350.67+303445.9-c031  0.358  0.867 0.938 24.838 0.068 24.140 0.053
J013350.67+303445.9-c032  0.218  0.923 0.948 25.080 0.063 23.905 0.033
J013350.67+303445.9-c033 -0.798  0.538 0.962 25.738 0.125             
J013350.67+303445.9-c034 -0.048 -0.962 0.963 27.211 0.140             
J013350.67+303445.9-c035 -0.874 -0.429 0.974 23.234 0.065 22.325 0.045
J013350.67+303445.9-c036  0.791  0.583 0.983 26.272 0.106             
J013350.67+303445.9-c037 -0.314 -0.942 0.993 26.678 0.336             
J013350.67+303445.9-c038 -0.477  0.886 1.006 25.264 0.095 24.409 0.055
J013350.67+303445.9-c039  0.894  0.466 1.008 24.981 0.064 24.019 0.047
J013350.67+303445.9-c040 -0.923  0.406 1.008 24.408 0.059 23.539 0.041
J013350.67+303445.9-c041  0.992  0.195 1.011 26.282 0.083             
J013350.67+303445.9-c042 -0.653 -0.796 1.030 25.542 0.066 25.883 0.119
J013350.67+303445.9-c043  0.259 -1.005 1.038 26.069 0.102             
J013350.67+303445.9-c044 -1.041 -0.084 1.044 25.174 0.120 24.867 0.101
J013350.67+303445.9-c045 -0.607  0.854 1.048 24.736 0.083 24.091 0.056
J013350.67+303445.9-c046 -0.808 -0.669 1.049 26.597 0.244             
J013350.67+303445.9-c047 -0.230  1.025 1.051 27.307 0.228             
J013350.67+303445.9-c048 -1.037 -0.171 1.051 26.422 0.245             
J013350.67+303445.9-c049 -0.359 -1.006 1.068 26.065 0.274             
J013350.67+303445.9-c050  1.036  0.261 1.068 26.968 0.352             
J013350.67+303445.9-c051 -1.068  0.023 1.068 25.277 0.077 25.042 0.133
J013350.67+303445.9-c052  0.105  1.083 1.088 25.971 0.115 24.831 0.070
J013350.67+303445.9-c053  0.111 -1.089 1.094 24.875 0.063 23.718 0.047
J013350.67+303445.9-c054 -0.939 -0.579 1.103 26.723 0.139             
J013350.67+303445.9-c055  0.786 -0.787 1.113 25.644 0.059             
J013350.67+303445.9-c056 -0.923  0.645 1.126 26.014 0.129             
J013350.67+303445.9-c057 -0.753  0.837 1.126 27.198 0.138             
J013350.67+303445.9-c058 -1.093  0.285 1.130 26.228 0.099             
J013350.67+303445.9-c059 -0.365  1.074 1.135 27.715 0.267             
J013350.67+303445.9-c060  1.008  0.533 1.141 27.025 0.154             
J013350.67+303445.9-c061  0.719 -0.894 1.147 24.914 0.055 24.150 0.090
J013350.67+303445.9-c062  0.803  0.832 1.156 24.816 0.057 24.445 0.062
J013350.67+303445.9-c063  1.133  0.245 1.160 25.165 0.102 24.266 0.086
J013350.67+303445.9-c064 -0.301 -1.126 1.165 25.437 0.095 24.507 0.116
J013350.67+303445.9-c065 -0.990 -0.671 1.196 26.217 0.128 25.047 0.094
J013350.67+303445.9-c066  0.367  1.157 1.214 26.019 0.199 25.267 0.105
J013350.67+303445.9-c067  0.378 -1.161 1.221 25.419 0.089 24.449 0.086
J013350.67+303445.9-c068 -0.865 -0.867 1.225 26.075 0.077 25.745 0.103
J013350.67+303445.9-c069 -0.099 -1.223 1.227 25.464 0.094 25.071 0.074
J013350.67+303445.9-c070 -1.228 -0.024 1.228 25.463 0.105 24.948 0.107
J013350.67+303445.9-c071  0.635 -1.053 1.230 26.810 0.109             
J013350.67+303445.9-c072 -0.963  0.798 1.251 25.706 0.059             
J013350.67+303445.9-c073 -1.162 -0.511 1.269 27.193 0.200             
J013350.67+303445.9-c074  0.913  0.901 1.282 27.158 0.232             
J013350.67+303445.9-c075 -1.265 -0.245 1.289 26.311 0.176             
J013350.67+303445.9-c076  1.154  0.582 1.293 24.976 0.106 24.230 0.062
J013350.67+303445.9-c077  0.038  1.294 1.295 26.471 0.151 25.426 0.083
J013350.67+303445.9-c078 -0.221  1.279 1.298 24.570 0.096 23.785 0.086
J013350.67+303445.9-c079  1.289 -0.156 1.298 25.027 0.090 24.063 0.072
J013350.67+303445.9-c080 -0.707  1.099 1.307 25.773 0.102             
J013350.67+303445.9-c081 -1.230  0.442 1.307 27.793 0.222             
J013350.67+303445.9-c082  0.851 -1.025 1.332 26.119 0.139 25.372 0.093
J013350.67+303445.9-c083 -0.748 -1.106 1.335 24.831 0.079 24.507 0.108
J013350.67+303445.9-c084  1.185 -0.624 1.340 25.955 0.113 25.586 0.109
J013350.67+303445.9-c085 -1.291  0.437 1.363 26.234 0.146 25.026 0.071
J013350.67+303445.9-c086  0.318 -1.329 1.366 25.958 0.059 25.673 0.099
J013350.67+303445.9-c087  1.365 -0.128 1.371 25.979 0.123             
J013350.67+303445.9-c088  0.614 -1.234 1.378 26.060 0.101 24.886 0.088
J013350.67+303445.9-c089  0.679  1.218 1.394 25.532 0.068 24.299 0.046
J013350.67+303445.9-c090 -1.383 -0.208 1.399 24.446 0.089 24.088 0.111
J013350.67+303445.9-c091 -0.253 -1.376 1.399 24.872 0.119             
J013350.67+303445.9-c092 -1.184  0.752 1.403 24.786 0.082 23.652 0.050
J013350.67+303445.9-c093 -0.619  1.275 1.418 25.814 0.085 24.633 0.051
J013350.67+303445.9-c094  0.848  1.140 1.421 26.021 0.087 24.834 0.068
J013350.67+303445.9-c095  1.376  0.395 1.432 24.947 0.090 24.171 0.087
J013350.67+303445.9-c096 -0.097 -1.431 1.434 25.644 0.137 24.647 0.111
J013350.67+303445.9-c097  1.110 -0.932 1.449 25.360 0.085 24.703 0.071
J013350.67+303445.9-c098 -1.414 -0.325 1.451 25.264 0.094 24.511 0.073
J013350.67+303445.9-c099 -0.421  1.388 1.451 26.367 0.111 25.315 0.095
J013350.67+303445.9-c100  1.424  0.317 1.459 26.143 0.222             
J013350.67+303445.9-c101 -0.058  1.465 1.466 26.025 0.078             
J013350.67+303445.9-c102  0.794 -1.235 1.468 25.211 0.068 24.606 0.071
J013350.67+303445.9-c103 -0.429 -1.423 1.487 24.399 0.121 24.098 0.127
J013350.67+303445.9-c104 -1.312  0.718 1.495 25.147 0.104             
J013350.67+303445.9-c105 -1.431  0.443 1.498 25.592 0.060             
J013350.67+303445.9-c106 -1.227  0.868 1.503 25.711 0.130             
J013350.67+303445.9-c107 -1.499  0.129 1.504 26.760 0.239             
J013350.67+303445.9-c108 -1.058  1.073 1.507 25.377 0.102             
J013350.67+303445.9-c109  1.450 -0.428 1.512 26.684 0.141             
J013350.67+303445.9-c110  1.361  0.664 1.514 24.556 0.089 23.981 0.066
J013350.67+303445.9-c111  1.489 -0.313 1.522 25.723 0.089 24.548 0.070
J013350.67+303445.9-c112 -0.976  1.191 1.540 23.505 0.049 21.905 0.044
J013350.67+303445.9-c113  0.049 -1.550 1.551 26.521 0.103             
J013350.67+303445.9-c114  0.296  1.531 1.559 25.459 0.107 24.355 0.052
J013350.67+303445.9-c115 -1.524  0.332 1.560 23.580 0.038 22.551 0.037
J013350.67+303445.9-c116 -0.849 -1.310 1.561 26.175 0.040 25.335 0.073
J013350.67+303445.9-c117 -0.224  1.549 1.565 24.273 0.092 23.453 0.057
J013350.67+303445.9-c118 -0.895  1.328 1.601 25.691 0.088             
J013350.67+303445.9-c119  0.616  1.480 1.603 26.896 0.157             
J013350.67+303445.9-c120 -1.496 -0.576 1.603 25.786 0.193 24.426 0.129
J013350.67+303445.9-c121 -0.978 -1.275 1.607 25.895 0.065             
J013350.67+303445.9-c122  1.139  1.172 1.634 25.703 0.076 24.652 0.071
J013350.67+303445.9-c123 -0.276 -1.614 1.637 25.375 0.094 24.758 0.078
J013350.67+303445.9-c124  1.284  1.023 1.642 24.931 0.074 23.746 0.051
J013350.67+303445.9-c125 -1.332  0.968 1.647 24.743 0.059 23.610 0.059
J013350.67+303445.9-c126 -0.019 -1.647 1.648 24.888 0.080 23.933 0.111
J013350.67+303445.9-c127 -1.513 -0.663 1.652 25.876 0.131             
J013350.67+303445.9-c128 -1.664  0.123 1.668 25.280 0.069             
J013350.67+303445.9-c129  1.427  0.887 1.680 25.123 0.068 24.520 0.052
J013350.67+303445.9-c130  1.650 -0.318 1.681 26.917 0.120             
J013350.67+303445.9-c131 -1.687 -0.096 1.689 27.304 0.167             
J013350.67+303445.9-c132  1.681  0.226 1.696 24.079 0.086             
J013350.67+303445.9-c133 -1.659 -0.353 1.696 28.165 0.313             
J013350.67+303445.9-c134 -0.497 -1.625 1.699 27.201 0.187             
J013350.67+303445.9-c135  1.629 -0.481 1.699 26.815 0.103             
J013350.67+303445.9-c136  1.244 -1.167 1.705 26.711 0.154             
J013350.67+303445.9-c137 -1.689  0.258 1.709 24.246 0.063 22.874 0.048
J013350.67+303445.9-c138  1.288  1.130 1.713 25.716 0.143             
J013350.67+303445.9-c139  0.162  1.708 1.716 26.259 0.084 25.418 0.103
J013350.67+303445.9-c140 -1.366 -1.039 1.716 24.402 0.088 24.339 0.090
J013350.67+303445.9-c141 -1.085  1.333 1.719 23.108 0.117 21.580 0.063
J013350.67+303445.9-c142 -1.144  1.284 1.720 24.400 0.273             
J013350.67+303445.9-c143  1.215  1.246 1.741 26.473 0.176             
J013350.67+303445.9-c144  1.082  1.385 1.757 27.094 0.077             
J013350.67+303445.9-c145 -1.709 -0.425 1.761 25.646 0.075 24.269 0.034
J013350.67+303445.9-c146 -0.022  1.761 1.761 25.410 0.090 24.789 0.072
J013350.67+303445.9-c147 -0.010 -1.764 1.764 26.225 0.101             
J013350.67+303445.9-c148 -0.800  1.577 1.768 25.604 0.111 25.388 0.120
J013350.67+303445.9-c149 -0.315  1.743 1.771 25.926 0.136             
J013350.67+303445.9-c150  1.752  0.285 1.775 24.582 0.169             
J013350.67+303445.9-c151  1.736  0.376 1.777 24.518 0.189             
J013350.67+303445.9-c152 -1.533  0.903 1.779 23.727 0.124 23.689 0.125
J013350.67+303445.9-c153 -1.779  0.043 1.779 25.318 0.078 24.021 0.110
J013350.67+303445.9-c154 -0.203 -1.779 1.791 25.311 0.062 24.441 0.048
J013350.67+303445.9-c155  0.916 -1.541 1.793 25.606 0.219 25.035 0.138
J013350.67+303445.9-c156 -0.214  1.781 1.794 24.956 0.086 24.237 0.073
J013350.67+303445.9-c157 -1.231 -1.312 1.799 26.248 0.130 25.958 0.189
J013350.67+303445.9-c158  0.120 -1.798 1.802 26.304 0.080 25.183 0.101
J013350.67+303445.9-c159 -1.688 -0.650 1.809 26.525 0.071             
J013350.67+303445.9-c160  1.308  1.284 1.833 24.978 0.082 24.216 0.070
J013350.67+303445.9-c161 -0.566 -1.744 1.833 23.929 0.046 23.132 0.031
J013350.67+303445.9-c162  1.490 -1.072 1.836 26.480 0.123 24.893 0.075
J013350.67+303445.9-c163 -0.684  1.705 1.837 24.787 0.081 23.835 0.093
J013350.67+303445.9-c164 -1.838 -0.020 1.838 25.496 0.079             
J013350.67+303445.9-c165  1.109  1.484 1.853 26.251 0.090             
J013350.67+303445.9-c166  1.626  0.895 1.855 26.139 0.099             
J013350.67+303445.9-c167 -1.846 -0.190 1.856 24.183 0.053 24.047 0.066
J013350.67+303445.9-c168  0.437 -1.804 1.856 25.641 0.217 25.259 0.102
J013350.67+303445.9-c169  1.861 -0.017 1.861 23.735 0.045 22.849 0.028
J013350.67+303445.9-c170  1.595  0.978 1.871 25.570 0.087             
J013350.67+303445.9-c171 -0.161  1.872 1.879 26.857 0.231             
J013350.67+303445.9-c172  1.654 -0.896 1.881 25.239 0.088 24.397 0.052
J013350.67+303445.9-c173  1.781  0.614 1.884 25.798 0.174 24.799 0.075
J013350.67+303445.9-c174  0.787  1.728 1.899 26.852 0.235             
J013350.67+303445.9-c175 -1.431  1.249 1.899 25.450 0.066 24.756 0.077
J013350.67+303445.9-c176  1.855 -0.428 1.904 26.172 0.111             
J013350.67+303445.9-c177 -1.789 -0.654 1.904 26.075 0.075 25.381 0.115
J013350.67+303445.9-c178 -1.035  1.606 1.911 26.655 0.139             
J013350.67+303445.9-c179  1.414 -1.297 1.918 23.825 0.039 22.593 0.053
J013350.67+303445.9-c180 -1.600  1.058 1.918 25.942 0.144 25.181 0.098
J013350.67+303445.9-c181  1.812 -0.638 1.921 23.940 0.099 21.841 0.033
J013350.67+303445.9-c182  0.266  1.903 1.922 24.858 0.117             
J013350.67+303445.9-c183  1.785 -0.727 1.927 25.196 0.108             
J013350.67+303445.9-c184  1.500 -1.232 1.941 25.225 0.069             
J013350.67+303445.9-c185 -0.462 -1.890 1.946 24.123 0.079 23.979 0.081
J013350.67+303445.9-c186 -1.334  1.419 1.948 25.333 0.105             
J013350.67+303445.9-c187 -1.190  1.562 1.963 24.808 0.109 23.779 0.059
J013350.67+303445.9-c188  1.966 -0.143 1.971 24.300 0.095 23.436 0.108
J013350.67+303445.9-c189 -0.830 -1.790 1.973 24.075 0.124 23.578 0.119
J013350.67+303445.9-c190 -1.952 -0.293 1.973 27.114 0.111             
J013350.67+303445.9-c191 -1.806  0.800 1.976 25.643 0.107 24.913 0.073
J013350.67+303445.9-c192 -1.817 -0.778 1.976 26.287 0.091             
J013350.67+303445.9-c193  1.656  1.089 1.982 25.489 0.065             
J013350.67+303445.9-c194 -1.724 -0.978 1.982 24.102 0.153             
J013350.67+303445.9-c195 -0.477  1.925 1.983 26.374 0.101             
J013350.67+303445.9-c196  1.466  1.337 1.984 25.395 0.056 24.599 0.047
J013350.67+303445.9-c197 -1.486 -1.325 1.991 26.290 0.139 25.609 0.116
J013350.67+303445.9-c198 -0.674  1.875 1.993 24.947 0.136             
J013350.67+303445.9-c199  0.829  1.817 1.997 25.397 0.081 24.183 0.074
J013350.67+303445.9-c200  0.301  1.975 1.998 24.734 0.096 23.341 0.100
J013350.67+303445.9-c201  0.259 -1.983 1.999 25.454 0.216             
J013350.67+304714.6-c001  0.310  0.109 0.328 25.092 0.286             
J013350.67+304714.6-c002 -0.548 -0.002 0.548 25.027 0.140 24.119 0.104
J013350.67+304714.6-c003  0.149  0.665 0.682 24.276 0.070             
J013350.67+304714.6-c004  0.468  0.671 0.818 24.821 0.127             
J013350.67+304714.6-c005 -0.623 -0.652 0.902 24.860 0.114 23.795 0.123
J013350.67+304714.6-c006 -0.944 -0.486 1.062 25.020 0.131 24.147 0.131
J013350.67+304714.6-c007 -0.555  0.940 1.092 24.348 0.079 22.946 0.058
J013350.67+304714.6-c008  0.501  0.974 1.096 23.306 0.045 23.366 0.126
J013350.67+304714.6-c009 -1.246 -0.205 1.263 24.588 0.128 23.684 0.101
J013350.67+304714.6-c010  0.088  1.553 1.555 24.337 0.059 23.316 0.058
J013350.67+304714.6-c011 -1.123  1.078 1.557 24.546 0.105 23.990 0.133
J013350.67+304714.6-c012  0.443  1.523 1.586 24.824 0.147 24.234 0.134
J013350.67+304714.6-c013 -1.367 -0.959 1.670 24.112 0.084 23.022 0.104
J013350.67+304714.6-c014  1.398  0.923 1.676 25.617 0.224 24.740 0.176
J013350.67+304714.6-c015 -1.735  0.227 1.750 24.673 0.094             
J013350.67+304714.6-c016  1.749 -0.382 1.791 24.665 0.096             
J013350.67+304714.6-c017 -1.649 -0.726 1.802 24.126 0.081 22.782 0.038
J013350.67+304714.6-c018 -1.653  0.927 1.896 24.581 0.105 23.589 0.080
J013350.75+303544.4-c001  0.162  0.231 0.282 24.175 0.180             
J013350.75+303544.4-c002  0.362 -0.112 0.379 25.742 0.136             
J013350.75+303544.4-c003 -0.090  0.388 0.398 26.133 0.093             
J013350.75+303544.4-c004 -0.369  0.156 0.401 23.655 0.076 22.416 0.025
J013350.75+303544.4-c005  0.412 -0.269 0.492 25.490 0.163 24.641 0.122
J013350.75+303544.4-c006  0.225  0.444 0.498 26.218 0.167             
J013350.75+303544.4-c007 -0.299  0.418 0.514 24.404 0.080 23.425 0.060
J013350.75+303544.4-c008 -0.322 -0.455 0.558 23.784 0.114 22.727 0.036
J013350.75+303544.4-c009  0.031  0.588 0.589 25.231 0.072 25.143 0.103
J013350.75+303544.4-c010  0.436  0.397 0.590 25.493 0.080             
J013350.75+303544.4-c011 -0.508 -0.303 0.592 27.817 0.197             
J013350.75+303544.4-c012 -0.577  0.148 0.595 25.218 0.070 24.679 0.058
J013350.75+303544.4-c013 -0.459  0.391 0.603 25.153 0.101             
J013350.75+303544.4-c014 -0.343 -0.514 0.618 25.774 0.485             
J013350.75+303544.4-c015 -0.009 -0.624 0.624 27.566 0.259             
J013350.75+303544.4-c016  0.518  0.354 0.628 26.187 0.087             
J013350.75+303544.4-c017 -0.644  0.016 0.645 27.395 0.096             
J013350.75+303544.4-c018 -0.350  0.570 0.669 28.127 0.263             
J013350.75+303544.4-c019 -0.669 -0.172 0.691 26.454 0.069             
J013350.75+303544.4-c020 -0.699 -0.055 0.701 25.499 0.058 24.559 0.058
J013350.75+303544.4-c021 -0.682 -0.305 0.747 26.350 0.122 24.956 0.061
J013350.75+303544.4-c022  0.625 -0.416 0.751 24.822 0.084 24.137 0.057
J013350.75+303544.4-c023 -0.174 -0.731 0.752 23.163 0.045 21.915 0.057
J013350.75+303544.4-c024  0.719  0.274 0.769 25.687 0.116 24.687 0.054
J013350.75+303544.4-c025  0.242  0.766 0.803 27.602 0.427             
J013350.75+303544.4-c026  0.720  0.385 0.817 25.532 0.089 24.376 0.057
J013350.75+303544.4-c027 -0.595 -0.568 0.823 27.881 0.273             
J013350.75+303544.4-c028 -0.219  0.801 0.831 25.467 0.058 24.830 0.065
J013350.75+303544.4-c029  0.832 -0.094 0.837 27.691 0.218             
J013350.75+303544.4-c030 -0.444  0.711 0.839 27.106 0.222             
J013350.75+303544.4-c031  0.768 -0.346 0.842 24.763 0.073 24.166 0.080
J013350.75+303544.4-c032 -0.734  0.428 0.850 25.024 0.082 24.314 0.093
J013350.75+303544.4-c033 -0.839  0.150 0.852 25.601 0.122             
J013350.75+303544.4-c034 -0.695 -0.495 0.853 27.003 0.108             
J013350.75+303544.4-c035  0.344  0.785 0.857 24.687 0.059 23.736 0.055
J013350.75+303544.4-c036 -0.407  0.787 0.886 27.856 0.226 25.856 0.107
J013350.75+303544.4-c037  0.769 -0.548 0.945 25.936 0.094             
J013350.75+303544.4-c038 -0.069 -0.944 0.947 28.337 0.311             
J013350.75+303544.4-c039 -0.643 -0.716 0.963 26.638 0.172             
J013350.75+303544.4-c040 -0.411  0.875 0.967 27.550 0.164             
J013350.75+303544.4-c041  0.297 -0.921 0.968 26.359 0.162 25.426 0.112
J013350.75+303544.4-c042 -0.938  0.260 0.974 25.383 0.111             
J013350.75+303544.4-c043 -0.969 -0.153 0.981 25.768 0.086             
J013350.75+303544.4-c044 -0.813 -0.567 0.991 26.577 0.356             
J013350.75+303544.4-c045 -0.627 -0.769 0.992 25.713 0.116 25.129 0.096
J013350.75+303544.4-c046  0.981  0.193 0.999 27.070 0.119             
J013350.75+303544.4-c047  0.007  1.002 1.002 27.887 0.218             
J013350.75+303544.4-c048  1.018 -0.074 1.021 28.834 0.533             
J013350.75+303544.4-c049 -0.878  0.532 1.026 25.588 0.086             
J013350.75+303544.4-c050  0.140 -1.029 1.039 26.005 0.141             
J013350.75+303544.4-c051  0.807 -0.663 1.045 25.809 0.105 24.237 0.110
J013350.75+303544.4-c052 -0.868 -0.616 1.064 25.164 0.097 23.442 0.043
J013350.75+303544.4-c053 -0.312  1.018 1.064 25.834 0.063 25.353 0.080
J013350.75+303544.4-c054 -1.047  0.198 1.066 23.906 0.130 22.791 0.105
J013350.75+303544.4-c055 -0.877  0.653 1.094 24.743 0.050 23.464 0.055
J013350.75+303544.4-c056  1.014 -0.415 1.095 25.468 0.070 24.421 0.055
J013350.75+303544.4-c057  0.680  0.863 1.099 26.904 0.167             
J013350.75+303544.4-c058 -1.049 -0.329 1.100 24.883 0.077 24.030 0.049
J013350.75+303544.4-c059  0.885 -0.654 1.101 26.453 0.319             
J013350.75+303544.4-c060 -1.099  0.126 1.106 24.583 0.146             
J013350.75+303544.4-c061  0.125  1.110 1.117 25.620 0.085             
J013350.75+303544.4-c062  0.840 -0.752 1.127 26.930 0.420             
J013350.75+303544.4-c063  0.891  0.707 1.137 27.563 0.195             
J013350.75+303544.4-c064 -0.112 -1.153 1.158 26.680 0.136             
J013350.75+303544.4-c065  0.437  1.079 1.164 25.770 0.095 25.118 0.060
J013350.75+303544.4-c066 -0.176  1.166 1.179 27.027 0.197             
J013350.75+303544.4-c067  0.447 -1.093 1.181 26.269 0.110 24.989 0.100
J013350.75+303544.4-c068 -0.965  0.684 1.183 26.607 0.096             
J013350.75+303544.4-c069  0.145  1.180 1.189 25.833 0.065 24.479 0.123
J013350.75+303544.4-c070 -0.662 -0.998 1.198 24.028 0.114 21.790 0.034
J013350.75+303544.4-c071  0.714 -0.968 1.203 24.700 0.187             
J013350.75+303544.4-c072  1.011  0.654 1.204 25.454 0.103 24.439 0.079
J013350.75+303544.4-c073 -0.049  1.218 1.219 25.745 0.077             
J013350.75+303544.4-c074 -0.248 -1.204 1.229 25.337 0.108 25.273 0.094
J013350.75+303544.4-c075 -0.655 -1.083 1.266 24.776 0.115             
J013350.75+303544.4-c076 -1.263 -0.095 1.267 25.120 0.098             
J013350.75+303544.4-c077  0.631  1.102 1.269 24.743 0.093 23.728 0.084
J013350.75+303544.4-c078 -0.071 -1.269 1.271 25.707 0.069             
J013350.75+303544.4-c079 -0.979 -0.811 1.272 25.248 0.071 24.234 0.051
J013350.75+303544.4-c080  0.145 -1.267 1.275 24.197 0.100 22.516 0.034
J013350.75+303544.4-c081 -0.795 -0.997 1.275 26.029 0.151             
J013350.75+303544.4-c082  1.045  0.735 1.278 26.589 0.175             
J013350.75+303544.4-c083 -0.885 -0.927 1.282 25.618 0.067 24.668 0.062
J013350.75+303544.4-c084  0.833 -0.982 1.288 24.812 0.122             
J013350.75+303544.4-c085 -1.115 -0.647 1.289 27.201 0.164             
J013350.75+303544.4-c086 -0.685  1.113 1.306 27.547 0.228             
J013350.75+303544.4-c087 -1.012  0.832 1.310 24.895 0.054 24.225 0.045
J013350.75+303544.4-c088  0.196  1.298 1.313 24.649 0.056             
J013350.75+303544.4-c089  0.775  1.061 1.314 24.818 0.077 24.027 0.086
J013350.75+303544.4-c090  0.458  1.247 1.329 26.432 0.137             
J013350.75+303544.4-c091  0.110 -1.334 1.339 25.107 0.118             
J013350.75+303544.4-c092 -0.147  1.338 1.346 25.409 0.080             
J013350.75+303544.4-c093 -1.180  0.653 1.349 24.174 0.107 22.436 0.049
J013350.75+303544.4-c094  1.021 -0.885 1.351 24.388 0.070 22.997 0.031
J013350.75+303544.4-c095 -1.323  0.335 1.365 25.836 0.074 25.464 0.121
J013350.75+303544.4-c096  0.869  1.056 1.367 26.121 0.264             
J013350.75+303544.4-c097 -0.319  1.332 1.370 26.270 0.108             
J013350.75+303544.4-c098  0.712  1.183 1.381 25.442 0.079             
J013350.75+303544.4-c099 -0.672  1.219 1.392 26.414 0.088 25.441 0.103
J013350.75+303544.4-c100  0.937 -1.029 1.392 24.499 0.085 23.538 0.102
J013350.75+303544.4-c101  1.226 -0.665 1.395 26.804 0.145             
J013350.75+303544.4-c102 -1.313 -0.474 1.396 27.784 0.231             
J013350.75+303544.4-c103  1.389 -0.186 1.401 24.498 0.100 23.578 0.055
J013350.75+303544.4-c104  1.310 -0.504 1.404 26.854 0.177             
J013350.75+303544.4-c105 -1.407 -0.004 1.407 23.385 0.091 21.991 0.055
J013350.75+303544.4-c106 -1.404  0.105 1.408 24.108 0.066             
J013350.75+303544.4-c107 -1.032 -0.969 1.416 27.020 0.090             
J013350.75+303544.4-c108  1.420 -0.030 1.420 23.989 0.059 22.844 0.026
J013350.75+303544.4-c109  0.783 -1.191 1.425 25.634 0.106             
J013350.75+303544.4-c110 -1.420 -0.125 1.426 24.458 0.147             
J013350.75+303544.4-c111 -0.307 -1.396 1.430 26.709 0.075             
J013350.75+303544.4-c112  0.277 -1.403 1.430 23.648 0.043 22.372 0.070
J013350.75+303544.4-c113  0.436  1.364 1.432 24.945 0.055 24.084 0.069
J013350.75+303544.4-c114  0.422 -1.371 1.434 25.177 0.081             
J013350.75+303544.4-c115  1.303  0.612 1.439 25.977 0.103 25.206 0.089
J013350.75+303544.4-c116 -0.518 -1.344 1.440 25.465 0.065 25.007 0.084
J013350.75+303544.4-c117  0.120  1.435 1.440 23.312 0.062 21.332 0.036
J013350.75+303544.4-c118  1.358 -0.587 1.479 26.166 0.059 24.990 0.099
J013350.75+303544.4-c119 -1.470 -0.213 1.486 24.528 0.135 23.253 0.100
J013350.75+303544.4-c120 -0.213  1.480 1.496 23.164 0.059 21.592 0.046
J013350.75+303544.4-c121 -0.746 -1.299 1.498 25.523 0.077             
J013350.75+303544.4-c122  1.189 -0.922 1.505 26.432 0.107             
J013350.75+303544.4-c123 -1.285 -0.786 1.506 26.144 0.088             
J013350.75+303544.4-c124  1.495  0.217 1.511 25.595 0.206             
J013350.75+303544.4-c125  1.059  1.084 1.515 26.146 0.090 25.064 0.054
J013350.75+303544.4-c126  0.800 -1.307 1.532 25.186 0.067 24.108 0.091
J013350.75+303544.4-c127  0.723  1.357 1.538 25.791 0.100 24.687 0.090
J013350.75+303544.4-c128  1.330  0.780 1.542 25.589 0.111 25.033 0.205
J013350.75+303544.4-c129  0.304 -1.512 1.543 24.260 0.086             
J013350.75+303544.4-c130 -1.511  0.313 1.543 25.777 0.090 24.881 0.080
J013350.75+303544.4-c131  0.569  1.435 1.543 24.941 0.173 24.108 0.117
J013350.75+303544.4-c132  0.977 -1.204 1.550 25.002 0.051 24.442 0.065
J013350.75+303544.4-c133  0.729 -1.374 1.555 25.720 0.104             
J013350.75+303544.4-c134  0.079 -1.558 1.560 24.343 0.111 23.126 0.063
J013350.75+303544.4-c135  1.279  0.920 1.575 25.041 0.073             
J013350.75+303544.4-c136 -0.471 -1.511 1.583 25.950 0.125             
J013350.75+303544.4-c137 -0.267 -1.584 1.606 28.363 0.362             
J013350.75+303544.4-c138 -0.542  1.519 1.613 24.460 0.080 24.171 0.065
J013350.75+303544.4-c139 -1.454 -0.712 1.619 25.952 0.097             
J013350.75+303544.4-c140 -0.931 -1.342 1.634 23.373 0.124 22.169 0.043
J013350.75+303544.4-c141 -1.246  1.062 1.637 27.396 0.178             
J013350.75+303544.4-c142 -0.482 -1.580 1.652 25.949 0.102 24.887 0.112
J013350.75+303544.4-c143 -1.350  0.954 1.653 25.451 0.132             
J013350.75+303544.4-c144 -0.699 -1.501 1.656 25.755 0.103             
J013350.75+303544.4-c145 -1.566 -0.539 1.656 25.417 0.103 24.853 0.072
J013350.75+303544.4-c146 -1.411  0.894 1.670 25.624 0.122             
J013350.75+303544.4-c147 -0.045  1.692 1.692 24.921 0.132             
J013350.75+303544.4-c148  1.378  0.985 1.694 24.107 0.055 23.926 0.070
J013350.75+303544.4-c149  1.458 -0.876 1.700 24.474 0.080 23.457 0.060
J013350.75+303544.4-c150  1.426 -0.938 1.707 27.201 0.346             
J013350.75+303544.4-c151  0.186 -1.697 1.707 27.292 0.136             
J013350.75+303544.4-c152 -0.164  1.699 1.707 24.192 0.081 23.003 0.045
J013350.75+303544.4-c153  0.765 -1.528 1.709 26.678 0.151 25.335 0.101
J013350.75+303544.4-c154  0.632  1.589 1.711 25.037 0.078             
J013350.75+303544.4-c155  1.540 -0.755 1.715 26.499 0.074             
J013350.75+303544.4-c156  0.574 -1.620 1.719 24.761 0.052 23.465 0.055
J013350.75+303544.4-c157 -1.237 -1.198 1.722 26.400 0.256             
J013350.75+303544.4-c158 -1.610  0.623 1.727 24.151 0.061 24.366 0.042
J013350.75+303544.4-c159  0.436 -1.671 1.727 25.599 0.066             
J013350.75+303544.4-c160  0.994  1.415 1.729 25.635 0.069 24.800 0.092
J013350.75+303544.4-c161  0.252  1.711 1.730 27.092 0.157             
J013350.75+303544.4-c162  1.712 -0.258 1.731 26.467 0.261 25.258 0.061
J013350.75+303544.4-c163 -0.392  1.689 1.734 23.876 0.100 22.436 0.033
J013350.75+303544.4-c164 -1.738 -0.106 1.741 24.954 0.089 23.948 0.063
J013350.75+303544.4-c165  1.047 -1.394 1.744 27.000 0.106             
J013350.75+303544.4-c166 -0.653 -1.618 1.745 24.786 0.081 23.755 0.055
J013350.75+303544.4-c167  0.497  1.686 1.758 27.415 0.143             
J013350.75+303544.4-c168 -1.739  0.287 1.763 25.441 0.069 24.421 0.080
J013350.75+303544.4-c169  1.768 -0.108 1.771 25.275 0.109 23.729 0.036
J013350.75+303544.4-c170 -1.785  0.138 1.790 25.355 0.149             
J013350.75+303544.4-c171  0.237 -1.780 1.796 26.617 0.099 25.503 0.117
J013350.75+303544.4-c172  0.498 -1.728 1.798 25.757 0.137             
J013350.75+303544.4-c173  0.142  1.798 1.804 25.137 0.137             
J013350.75+303544.4-c174 -1.293 -1.261 1.806 24.155 0.062 23.389 0.068
J013350.75+303544.4-c175  1.654  0.770 1.824 25.398 0.144             
J013350.75+303544.4-c176 -1.720 -0.662 1.843 26.802 0.192             
J013350.75+303544.4-c177  1.601  0.912 1.843 24.908 0.150             
J013350.75+303544.4-c178  0.609  1.742 1.845 26.109 0.069 24.878 0.095
J013350.75+303544.4-c179  1.820  0.322 1.848 26.952 0.149             
J013350.75+303544.4-c180 -1.199 -1.414 1.854 24.318 0.086 23.323 0.068
J013350.75+303544.4-c181  1.702 -0.744 1.857 25.655 0.063 24.824 0.069
J013350.75+303544.4-c182 -0.252 -1.841 1.858 27.576 0.154             
J013350.75+303544.4-c183  1.054  1.531 1.859 26.515 0.160             
J013350.75+303544.4-c184 -1.867  0.020 1.867 23.691 0.096 22.469 0.058
J013350.75+303544.4-c185  1.536  1.064 1.869 25.675 0.125 24.499 0.062
J013350.75+303544.4-c186 -1.848 -0.281 1.870 24.990 0.140             
J013350.75+303544.4-c187  1.665  0.859 1.874 24.595 0.092 23.175 0.109
J013350.75+303544.4-c188  1.411  1.233 1.874 25.600 0.094 24.691 0.117
J013350.75+303544.4-c189  0.217  1.871 1.883 25.248 0.111             
J013350.75+303544.4-c190 -1.789 -0.594 1.885 25.438 0.077 24.441 0.045
J013350.75+303544.4-c191  1.005  1.598 1.888 24.975 0.086 23.958 0.043
J013350.75+303544.4-c192 -1.821  0.509 1.891 26.013 0.149 24.902 0.069
J013350.75+303544.4-c193 -0.923 -1.651 1.892 26.346 0.105 25.085 0.107
J013350.75+303544.4-c194  1.883 -0.202 1.894 25.723 0.070 25.328 0.110
J013350.75+303544.4-c195  1.894  0.148 1.899 26.255 0.101 25.735 0.117
J013350.75+303544.4-c196  0.925 -1.670 1.909 26.735 0.136 25.740 0.125
J013350.75+303544.4-c197 -0.533 -1.834 1.910 27.493 0.243             
J013350.75+303544.4-c198 -0.028  1.913 1.913 23.679 0.077             
J013350.75+303544.4-c199 -1.678 -0.925 1.916 25.141 0.065 24.020 0.067
J013350.75+303544.4-c200 -1.114 -1.578 1.931 24.475 0.076 23.183 0.035
J013350.75+303544.4-c201 -0.019 -1.932 1.932 25.346 0.116 24.418 0.106
J013350.75+303544.4-c202  1.876  0.467 1.933 26.389 0.093             
J013350.75+303544.4-c203  1.505 -1.218 1.937 26.214 0.225 25.077 0.069
J013350.75+303544.4-c204  1.712 -0.906 1.937 25.522 0.117             
J013350.75+303544.4-c205 -1.871 -0.518 1.942 26.511 0.065             
J013350.75+303544.4-c206 -1.275 -1.478 1.952 25.762 0.148             
J013350.75+303544.4-c207  1.828 -0.690 1.954 26.274 0.121             
J013350.75+303544.4-c208  1.416  1.354 1.959 26.382 0.131             
J013350.75+303544.4-c209 -1.960 -0.152 1.966 24.817 0.124             
J013350.75+303544.4-c210  1.836  0.720 1.972 25.677 0.107             
J013350.75+303544.4-c211 -1.807 -0.807 1.979 27.971 0.310             
J013350.75+303544.4-c212  1.749  0.930 1.981 25.410 0.167             
J013350.75+303544.4-c213  0.242  1.968 1.983 24.994 0.201             
J013350.75+303544.4-c214  1.146 -1.624 1.988 26.662 0.132             
J013350.75+303544.4-c215  1.819  0.812 1.992 25.807 0.207             
J013350.75+303544.4-c216 -1.120  1.647 1.992 28.007 0.255             
J013350.75+303544.4-c217 -0.319  1.970 1.996 25.680 0.058             
J013350.75+303544.4-c218 -0.533 -1.925 1.997 27.149 0.316             
J013350.90+303336.1-c001  0.092 -0.080 0.122              23.465 0.393
J013350.90+303336.1-c002 -0.009 -0.280 0.281 24.770 0.140 22.920 0.071
J013350.90+303336.1-c003  0.118  0.365 0.384 24.546 0.091 22.984 0.061
J013350.90+303336.1-c004  0.615 -0.448 0.761 23.847 0.071 22.503 0.053
J013350.90+303336.1-c005 -0.588 -0.508 0.777              23.054 0.089
J013350.90+303336.1-c006 -0.164  0.822 0.838 24.450 0.073             
J013350.90+303336.1-c007 -0.701 -0.593 0.919              23.270 0.062
J013350.90+303336.1-c008 -0.966  0.058 0.968 24.214 0.081 22.610 0.057
J013350.90+303336.1-c009 -0.001 -1.111 1.111 24.529 0.092             
J013350.90+303336.1-c010 -0.458 -1.028 1.125              23.086 0.071
J013350.90+303336.1-c011 -0.475  1.076 1.176              23.316 0.120
J013350.90+303336.1-c012  0.842 -0.825 1.179 24.087 0.067 22.800 0.060
J013350.90+303336.1-c013  0.047  1.213 1.213              22.935 0.061
J013350.90+303336.1-c014  1.093 -0.736 1.318 24.719 0.133 22.998 0.096
J013350.90+303336.1-c015  0.339 -1.339 1.381 25.026 0.130 23.050 0.064
J013350.90+303336.1-c016  1.226 -0.691 1.407              22.991 0.056
J013350.90+303336.1-c017  0.851  1.124 1.410 24.044 0.070 22.824 0.062
J013350.90+303336.1-c018  1.432 -0.197 1.446              22.850 0.066
J013350.90+303336.1-c019  1.382 -0.780 1.588 24.216 0.104             
J013350.90+303336.1-c020  1.511  0.885 1.751 24.606 0.106 23.200 0.094
J013350.90+303336.1-c021  0.952  1.496 1.773 25.195 0.173             
J013350.90+303336.1-c022 -1.871 -0.635 1.976 24.608 0.097             
J013350.94+303117.4-c001 -0.160  0.005 0.161              23.196 0.117
J013350.94+303117.4-c002 -0.296  0.002 0.296 23.561 0.080 21.817 0.038
J013350.94+303117.4-c003  0.103  0.579 0.589 24.178 0.130             
J013350.94+303117.4-c004 -0.266  0.565 0.625              23.428 0.132
J013350.94+303117.4-c005  0.105  0.617 0.626              23.635 0.163
J013350.94+303117.4-c006  0.680  0.686 0.966 22.689 0.086 21.357 0.034
J013350.94+303117.4-c007  0.964  0.228 0.991 24.275 0.148 23.084 0.098
J013350.94+303117.4-c008  1.075  0.024 1.076 24.502 0.156             
J013350.94+303117.4-c009 -0.593 -0.905 1.082              24.022 0.198
J013350.94+303117.4-c010  0.429 -1.119 1.199 24.617 0.165             
J013350.94+303117.4-c011  0.673  1.034 1.233              23.406 0.150
J013350.94+303117.4-c012  1.039 -0.666 1.234 22.532 0.069 21.357 0.049
J013350.94+303117.4-c013 -0.904  0.925 1.293              24.143 0.158
J013350.94+303117.4-c014 -0.257  1.286 1.311 23.879 0.114             
J013350.94+303117.4-c015  0.140  1.496 1.502 23.946 0.130 23.050 0.081
J013350.94+303117.4-c016 -1.578  0.329 1.612 24.820 0.222 23.664 0.148
J013350.94+303117.4-c017 -1.147  1.477 1.870 21.276 0.090 20.756 0.031
J013350.94+303117.4-c018  0.157  1.888 1.894              23.646 0.132
J013350.94+303117.4-c019 -1.091 -1.590 1.928 24.111 0.139 22.950 0.066
J013350.94+303117.4-c020  1.433 -1.311 1.942 23.134 0.091 22.776 0.089
J013350.94+303117.4-c021  1.940 -0.164 1.947 24.429 0.150 23.692 0.124
J013350.94+303117.4-c022  1.146  1.605 1.972              23.693 0.154
J013350.99+303156.4-c001  0.044 -0.067 0.080 22.892 0.243 21.712 0.364
J013350.99+303156.4-c002  0.187  0.590 0.619 24.005 0.110             
J013350.99+303156.4-c003  0.174  0.655 0.678 22.604 0.043 22.481 0.073
J013350.99+303156.4-c004 -0.062 -0.725 0.728 24.057 0.079 22.969 0.079
J013350.99+303156.4-c005 -0.649 -0.588 0.876 22.678 0.068 21.546 0.051
J013350.99+303156.4-c006  0.948  0.149 0.959 23.456 0.109 22.139 0.071
J013350.99+303156.4-c007  0.957  0.091 0.961 24.501 0.288             
J013350.99+303156.4-c008  1.017 -0.396 1.091 23.679 0.084 22.043 0.043
J013350.99+303156.4-c009  0.272  1.066 1.100 23.800 0.106             
J013350.99+303156.4-c010 -1.106  0.250 1.134 23.294 0.061 21.142 0.049
J013350.99+303156.4-c011 -0.192 -1.126 1.142 23.610 0.092 22.332 0.094
J013350.99+303156.4-c012 -1.105  0.325 1.151 24.365 0.133             
J013350.99+303156.4-c013  1.289  0.484 1.377              23.836 0.138
J013350.99+303156.4-c014 -1.336  0.482 1.420 24.490 0.100             
J013350.99+303156.4-c015 -1.469  0.475 1.544 24.492 0.089 22.875 0.078
J013350.99+303156.4-c016 -0.530 -1.456 1.550 24.314 0.105 23.127 0.089
J013350.99+303156.4-c017  1.599  0.150 1.606 23.365 0.068 23.396 0.103
J013350.99+303156.4-c018 -1.653  0.334 1.686 24.270 0.095 23.210 0.083
J013350.99+303156.4-c019  1.710 -0.071 1.712 24.257 0.096 22.864 0.079
J013350.99+303156.4-c020 -0.609 -1.644 1.753              23.381 0.100
J013350.99+303156.4-c021  1.514 -0.947 1.786 24.671 0.110 23.361 0.088
J013350.99+303156.4-c022  1.748 -0.396 1.793              23.662 0.097
J013350.99+303156.4-c023  0.040  1.851 1.852 24.207 0.084 22.882 0.078
J013350.99+303156.4-c024  1.697 -0.967 1.954              23.617 0.152
J013350.99+303156.4-c025 -0.442 -1.913 1.963 23.279 0.063 21.642 0.055
J013350.99+303156.4-c026 -1.972 -0.114 1.975 22.252 0.090 22.280 0.074
J013351.82+303310.9-c001  0.006  0.104 0.104              22.228 0.453
J013351.82+303310.9-c002 -0.706  0.256 0.751 23.195 0.080 23.206 0.123
J013351.82+303310.9-c003  0.458  0.678 0.818 23.988 0.095             
J013351.82+303310.9-c004  0.039  1.234 1.234 24.787 0.185 23.581 0.153
J013351.82+303310.9-c005  0.605  1.088 1.245 24.213 0.163 22.665 0.098
J013351.82+303310.9-c006 -1.280 -1.193 1.750              23.056 0.106
J013351.82+303310.9-c007 -1.787  0.253 1.805 23.567 0.098 22.667 0.113
J013351.82+303310.9-c008  0.389 -1.815 1.857 21.914 0.052 21.258 0.045
J013352.47+303844.2-c001  0.017 -0.115 0.116              20.104 0.237
J013352.47+303844.2-c002  0.523  0.149 0.544              20.995 0.041
J013352.47+303844.2-c003  0.646 -0.066 0.649 23.151 0.116 21.737 0.090
J013352.47+303844.2-c004 -0.664  0.228 0.702              22.084 0.073
J013352.47+303844.2-c005 -0.308  0.688 0.753 23.850 0.140 21.716 0.070
J013352.47+303844.2-c006  0.274  0.704 0.756              21.602 0.106
J013352.47+303844.2-c007  0.469  0.608 0.768              20.913 0.061
J013352.47+303844.2-c008  0.241  0.823 0.858 22.558 0.130             
J013352.47+303844.2-c009  0.841 -0.206 0.866 23.108 0.096             
J013352.47+303844.2-c010 -0.145 -1.081 1.091 23.599 0.098             
J013352.47+303844.2-c011 -1.040  0.542 1.173 23.049 0.110 21.836 0.057
J013352.47+303844.2-c012 -1.168 -0.232 1.191 23.515 0.106 22.219 0.089
J013352.47+303844.2-c013 -1.150  0.336 1.198              22.312 0.107
J013352.47+303844.2-c014 -0.278  1.228 1.260 22.705 0.065 21.162 0.047
J013352.47+303844.2-c015 -0.752 -1.044 1.286 22.918 0.082 21.794 0.088
J013352.47+303844.2-c016 -1.222  0.503 1.321              21.408 0.046
J013352.47+303844.2-c017  1.367 -0.163 1.376 23.183 0.101 20.975 0.030
J013352.47+303844.2-c018  1.360  0.259 1.385 22.859 0.062 21.423 0.067
J013352.47+303844.2-c019  1.038  0.952 1.409 22.463 0.054 22.784 0.142
J013352.47+303844.2-c020 -0.571  1.371 1.485 23.490 0.114 21.811 0.078
J013352.47+303844.2-c021 -0.696 -1.397 1.561 22.891 0.073             
J013352.47+303844.2-c022 -0.797 -1.355 1.572              21.523 0.072
J013352.47+303844.2-c023  0.893 -1.323 1.596 23.818 0.128             
J013352.47+303844.2-c024  1.637  0.412 1.689              22.795 0.172
J013352.47+303844.2-c025 -1.387 -1.047 1.738              22.528 0.084
J013352.47+303844.2-c026  0.401  1.736 1.781 22.124 0.037 22.361 0.088
J013352.47+303844.2-c027 -1.891 -0.147 1.897 23.334 0.116 21.336 0.039
J013352.47+303844.2-c028  1.864 -0.374 1.901              21.303 0.050
J013352.47+303844.2-c029 -1.376  1.343 1.923 22.517 0.085             
J013352.47+303844.2-c030  1.049 -1.656 1.960 23.517 0.128             
J013352.47+303844.2-c031 -1.404  1.396 1.980              22.304 0.181
J013352.79+303416.4-c001 -0.178  0.068 0.190 25.884 0.222             
J013352.79+303416.4-c002  0.111 -0.161 0.196 25.262 0.097             
J013352.79+303416.4-c003  0.206 -0.040 0.210 25.903 0.100             
J013352.79+303416.4-c004 -0.182 -0.151 0.237 26.037 0.207             
J013352.79+303416.4-c005  0.253  0.011 0.253              25.084 0.135
J013352.79+303416.4-c006 -0.078  0.258 0.269 27.127 0.177             
J013352.79+303416.4-c007  0.280  0.057 0.286 26.743 0.142             
J013352.79+303416.4-c008 -0.226 -0.226 0.320              24.795 0.091
J013352.79+303416.4-c009  0.209 -0.272 0.343 23.894 0.065 22.917 0.042
J013352.79+303416.4-c010  0.135 -0.383 0.406 24.825 0.105             
J013352.79+303416.4-c011 -0.379  0.176 0.417              24.378 0.074
J013352.79+303416.4-c012 -0.431 -0.080 0.439 24.774 0.065 24.340 0.065
J013352.79+303416.4-c013  0.121  0.433 0.450 26.668 0.148             
J013352.79+303416.4-c014 -0.075  0.447 0.453 27.662 0.221             
J013352.79+303416.4-c015  0.068 -0.449 0.454              23.425 0.149
J013352.79+303416.4-c016  0.029 -0.463 0.464 24.545 0.124             
J013352.79+303416.4-c017 -0.189 -0.434 0.473 25.123 0.070 24.304 0.046
J013352.79+303416.4-c018 -0.345  0.361 0.499 26.524 0.149             
J013352.79+303416.4-c019 -0.498 -0.252 0.558 27.064 0.161             
J013352.79+303416.4-c020  0.154  0.543 0.564 25.149 0.078 24.402 0.051
J013352.79+303416.4-c021  0.500 -0.311 0.588 25.648 0.071 25.083 0.070
J013352.79+303416.4-c022 -0.609  0.005 0.609              24.945 0.064
J013352.79+303416.4-c023  0.593  0.145 0.611 27.055 0.185             
J013352.79+303416.4-c024 -0.249 -0.593 0.643 27.273 0.207             
J013352.79+303416.4-c025 -0.557 -0.337 0.651 25.177 0.074 24.953 0.072
J013352.79+303416.4-c026 -0.383  0.527 0.652 25.301 0.081 24.463 0.055
J013352.79+303416.4-c027  0.317 -0.572 0.654 25.445 0.099             
J013352.79+303416.4-c028  0.491  0.478 0.685 26.194 0.207             
J013352.79+303416.4-c029  0.153 -0.675 0.692 25.132 0.083 23.572 0.057
J013352.79+303416.4-c030  0.656 -0.254 0.703 25.899 0.108 24.641 0.081
J013352.79+303416.4-c031 -0.614  0.374 0.719 23.583 0.098 22.374 0.042
J013352.79+303416.4-c032  0.455 -0.560 0.721 26.005 0.081 24.886 0.073
J013352.79+303416.4-c033 -0.448 -0.590 0.741 28.095 0.312             
J013352.79+303416.4-c034 -0.018 -0.750 0.750 25.051 0.073 24.300 0.042
J013352.79+303416.4-c035  0.520  0.556 0.762              24.065 0.064
J013352.79+303416.4-c036  0.003  0.762 0.762 25.537 0.101 25.947 0.171
J013352.79+303416.4-c037  0.736  0.309 0.798 24.877 0.259             
J013352.79+303416.4-c038  0.334 -0.735 0.807 26.012 0.095 25.033 0.078
J013352.79+303416.4-c039  0.119 -0.800 0.809 25.579 0.089 24.412 0.082
J013352.79+303416.4-c040 -0.803  0.103 0.810 27.043 0.141             
J013352.79+303416.4-c041  0.771  0.257 0.812 24.068 0.147             
J013352.79+303416.4-c042  0.768  0.288 0.820              22.231 0.033
J013352.79+303416.4-c043  0.529  0.628 0.821 25.385 0.157             
J013352.79+303416.4-c044 -0.806 -0.174 0.825 25.897 0.088 24.765 0.087
J013352.79+303416.4-c045  0.830 -0.086 0.835 26.536 0.143             
J013352.79+303416.4-c046 -0.244  0.818 0.854 23.771 0.074 22.969 0.068
J013352.79+303416.4-c047  0.366  0.783 0.864 25.462 0.217             
J013352.79+303416.4-c048  0.678  0.536 0.864 27.155 0.167             
J013352.79+303416.4-c049  0.197  0.850 0.873 26.291 0.093 24.990 0.100
J013352.79+303416.4-c050 -0.831 -0.267 0.873 26.595 0.247             
J013352.79+303416.4-c051 -0.344 -0.819 0.888 25.358 0.049 24.232 0.043
J013352.79+303416.4-c052  0.154 -0.880 0.893 26.005 0.166             
J013352.79+303416.4-c053 -0.552 -0.704 0.894 24.751 0.071 23.504 0.035
J013352.79+303416.4-c054  0.890  0.108 0.896              22.831 0.296
J013352.79+303416.4-c055  0.818  0.390 0.906 26.426 0.241             
J013352.79+303416.4-c056  0.411  0.813 0.911              24.337 0.125
J013352.79+303416.4-c057  0.681  0.631 0.928 26.008 0.106             
J013352.79+303416.4-c058  0.454  0.822 0.939 25.099 0.100             
J013352.79+303416.4-c059  0.887 -0.320 0.943 26.789 0.119             
J013352.79+303416.4-c060 -0.377  0.881 0.958 24.250 0.080             
J013352.79+303416.4-c061  0.972  0.081 0.975 23.560 0.277             
J013352.79+303416.4-c062  0.093  0.987 0.992 25.981 0.114 24.741 0.075
J013352.79+303416.4-c063 -0.515 -0.853 0.997 26.268 0.065 25.224 0.105
J013352.79+303416.4-c064 -0.091 -0.997 1.001 24.185 0.103 23.144 0.081
J013352.79+303416.4-c065  0.998  0.113 1.004              20.156 0.074
J013352.79+303416.4-c066  1.001  0.143 1.011 22.977 0.133             
J013352.79+303416.4-c067 -0.178  1.041 1.056 25.789 0.089 24.997 0.085
J013352.79+303416.4-c068  0.806  0.682 1.056 26.033 0.107 24.763 0.086
J013352.79+303416.4-c069 -1.047 -0.164 1.060 27.359 0.114             
J013352.79+303416.4-c070  1.046 -0.194 1.064 26.080 0.106             
J013352.79+303416.4-c071 -0.898 -0.583 1.070 27.458 0.087             
J013352.79+303416.4-c072  1.001 -0.457 1.100 24.327 0.087 23.351 0.055
J013352.79+303416.4-c073 -0.101 -1.106 1.111 25.593 0.149             
J013352.79+303416.4-c074 -0.687  0.874 1.112 27.404 0.088             
J013352.79+303416.4-c075  0.940 -0.599 1.115 24.865 0.140             
J013352.79+303416.4-c076 -1.129  0.129 1.136 26.975 0.150 25.873 0.173
J013352.79+303416.4-c077 -1.067 -0.400 1.139 24.227 0.065 23.301 0.070
J013352.79+303416.4-c078 -0.833  0.805 1.158              25.326 0.126
J013352.79+303416.4-c079  0.193  1.152 1.168 26.393 0.085             
J013352.79+303416.4-c080  0.122 -1.167 1.173 28.077 0.508             
J013352.79+303416.4-c081  0.397 -1.118 1.186 26.150 0.144 24.942 0.091
J013352.79+303416.4-c082 -0.841  0.839 1.188 27.719 0.193             
J013352.79+303416.4-c083  0.843  0.859 1.203 27.536 0.189             
J013352.79+303416.4-c084  1.174  0.296 1.211 26.349 0.120             
J013352.79+303416.4-c085 -0.440 -1.133 1.215 27.032 0.133             
J013352.79+303416.4-c086 -0.133  1.213 1.220 26.513 0.151             
J013352.79+303416.4-c087 -0.046  1.236 1.236 26.162 0.095             
J013352.79+303416.4-c088  0.994  0.742 1.241              24.195 0.073
J013352.79+303416.4-c089 -0.518  1.152 1.263 28.210 0.225             
J013352.79+303416.4-c090 -0.386  1.215 1.275 25.880 0.082 25.086 0.059
J013352.79+303416.4-c091 -1.064  0.720 1.284 26.677 0.156 25.709 0.244
J013352.79+303416.4-c092  1.213  0.464 1.299 24.581 0.122 24.023 0.091
J013352.79+303416.4-c093 -1.302 -0.004 1.302 24.750 0.102 24.325 0.042
J013352.79+303416.4-c094 -1.142  0.651 1.315 27.063 0.113 26.187 0.235
J013352.79+303416.4-c095 -1.262  0.374 1.316 27.477 0.219             
J013352.79+303416.4-c096 -0.152 -1.309 1.318 26.676 0.228             
J013352.79+303416.4-c097  1.318  0.093 1.321 24.804 0.057 24.328 0.091
J013352.79+303416.4-c098  1.197 -0.562 1.322 25.335 0.075 24.379 0.059
J013352.79+303416.4-c099 -0.294 -1.302 1.334 25.357 0.088 24.334 0.088
J013352.79+303416.4-c100  0.344  1.294 1.339 23.872 0.060 22.861 0.054
J013352.79+303416.4-c101 -0.045  1.350 1.350 26.021 0.068             
J013352.79+303416.4-c102 -0.997 -0.915 1.353 25.586 0.067             
J013352.79+303416.4-c103  1.058 -0.862 1.365 25.550 0.090 24.933 0.093
J013352.79+303416.4-c104 -0.837  1.085 1.370 24.411 0.153 23.655 0.090
J013352.79+303416.4-c105  0.024 -1.375 1.375 24.956 0.075 24.209 0.045
J013352.79+303416.4-c106  1.330 -0.364 1.379 25.338 0.062 25.209 0.066
J013352.79+303416.4-c107 -0.656 -1.223 1.388 26.809 0.105             
J013352.79+303416.4-c108 -0.570 -1.267 1.389 26.163 0.128 25.600 0.140
J013352.79+303416.4-c109  1.392 -0.257 1.415 26.659 0.149             
J013352.79+303416.4-c110  0.964  1.036 1.415 27.011 0.201             
J013352.79+303416.4-c111  1.417 -0.115 1.422 25.908 0.110             
J013352.79+303416.4-c112 -1.422 -0.112 1.427 24.857 0.103 24.265 0.098
J013352.79+303416.4-c113 -0.661  1.268 1.429 26.162 0.113             
J013352.79+303416.4-c114 -1.180 -0.822 1.438 25.928 0.099 24.672 0.085
J013352.79+303416.4-c115 -1.023 -1.041 1.459 25.544 0.067 24.438 0.092
J013352.79+303416.4-c116 -1.381  0.473 1.460 24.794 0.056 24.573 0.048
J013352.79+303416.4-c117  0.886  1.163 1.462 27.081 0.115             
J013352.79+303416.4-c118  1.285 -0.706 1.466 25.920 0.093             
J013352.79+303416.4-c119  0.512 -1.374 1.467              23.122 0.048
J013352.79+303416.4-c120 -0.563  1.356 1.469 24.226 0.062 22.998 0.038
J013352.79+303416.4-c121 -1.482  0.112 1.486 27.373 0.189             
J013352.79+303416.4-c122  0.281  1.459 1.486 24.739 0.103 23.887 0.119
J013352.79+303416.4-c123 -1.358  0.611 1.489 26.924 0.134             
J013352.79+303416.4-c124 -0.083  1.487 1.490 26.159 0.109             
J013352.79+303416.4-c125 -1.153  0.955 1.497 24.992 0.130 24.287 0.095
J013352.79+303416.4-c126 -0.254  1.480 1.501 27.368 0.071             
J013352.79+303416.4-c127 -1.125 -0.996 1.502 26.487 0.151             
J013352.79+303416.4-c128  1.390  0.597 1.513 23.638 0.089 23.440 0.131
J013352.79+303416.4-c129 -0.258 -1.513 1.535 27.367 0.181             
J013352.79+303416.4-c130 -1.497  0.348 1.537 26.703 0.116             
J013352.79+303416.4-c131 -0.373 -1.500 1.546 26.294 0.086 25.062 0.059
J013352.79+303416.4-c132  0.333 -1.530 1.565 27.768 0.197             
J013352.79+303416.4-c133 -1.345  0.811 1.570 25.508 0.056             
J013352.79+303416.4-c134  0.257  1.550 1.571 25.472 0.162             
J013352.79+303416.4-c135  1.055  1.165 1.572 25.645 0.078 24.432 0.050
J013352.79+303416.4-c136 -0.959 -1.250 1.576 25.125 0.112 24.406 0.077
J013352.79+303416.4-c137  1.579  0.170 1.588 25.190 0.098 23.890 0.045
J013352.79+303416.4-c138  0.901 -1.316 1.595 26.708 0.164             
J013352.79+303416.4-c139 -1.536 -0.430 1.596 26.846 0.147 25.737 0.142
J013352.79+303416.4-c140  0.753  1.418 1.605 25.222 0.058 24.586 0.061
J013352.79+303416.4-c141 -1.553  0.408 1.605 25.725 0.084 24.956 0.101
J013352.79+303416.4-c142 -1.122  1.150 1.607 25.553 0.074             
J013352.79+303416.4-c143 -1.610  0.028 1.611 26.478 0.130             
J013352.79+303416.4-c144  0.458  1.558 1.624 25.296 0.079             
J013352.79+303416.4-c145  1.594 -0.322 1.626 24.827 0.084 23.825 0.052
J013352.79+303416.4-c146 -1.558  0.478 1.630 27.285 0.154             
J013352.79+303416.4-c147  1.423  0.804 1.634 25.886 0.164             
J013352.79+303416.4-c148 -0.600  1.524 1.638 26.931 0.121             
J013352.79+303416.4-c149 -1.649 -0.074 1.650 24.692 0.064 23.830 0.064
J013352.79+303416.4-c150  1.186 -1.154 1.654 25.970 0.153 25.396 0.157
J013352.79+303416.4-c151  0.569 -1.560 1.661 26.014 0.127 25.129 0.073
J013352.79+303416.4-c152 -1.646 -0.246 1.664 26.608 0.088             
J013352.79+303416.4-c153 -0.467 -1.600 1.666 26.294 0.133             
J013352.79+303416.4-c154 -1.140 -1.214 1.666 25.444 0.119             
J013352.79+303416.4-c155  1.668 -0.048 1.669 26.964 0.106             
J013352.79+303416.4-c156 -1.406  0.907 1.673 27.675 0.126             
J013352.79+303416.4-c157 -0.857  1.440 1.675 26.382 0.075 25.436 0.113
J013352.79+303416.4-c158  1.595 -0.517 1.677 25.969 0.107             
J013352.79+303416.4-c159  1.602  0.521 1.685 27.027 0.121             
J013352.79+303416.4-c160  0.020 -1.692 1.692 27.385 0.219             
J013352.79+303416.4-c161  1.462 -0.860 1.696 24.410 0.083 24.042 0.067
J013352.79+303416.4-c162 -0.243  1.679 1.696 24.630 0.080 23.264 0.043
J013352.79+303416.4-c163 -1.697  0.094 1.700 24.635 0.061 23.204 0.046
J013352.79+303416.4-c164 -0.288 -1.680 1.704 26.370 0.111 25.567 0.105
J013352.79+303416.4-c165  0.178  1.695 1.704 25.373 0.108 23.427 0.055
J013352.79+303416.4-c166  1.691  0.246 1.709 24.307 0.045 23.518 0.061
J013352.79+303416.4-c167  1.233  1.190 1.714 26.526 0.127             
J013352.79+303416.4-c168  0.008  1.720 1.720 25.661 0.086 24.200 0.064
J013352.79+303416.4-c169  1.378 -1.032 1.722 25.125 0.151             
J013352.79+303416.4-c170 -0.768 -1.554 1.733 25.321 0.192             
J013352.79+303416.4-c171  1.060  1.384 1.743 26.911 0.181             
J013352.79+303416.4-c172 -1.163  1.307 1.750 24.797 0.099 24.295 0.069
J013352.79+303416.4-c173  1.691 -0.471 1.755 24.634 0.079 23.720 0.064
J013352.79+303416.4-c174 -1.659 -0.608 1.767 27.181 0.094             
J013352.79+303416.4-c175  0.846  1.557 1.772 26.247 0.128             
J013352.79+303416.4-c176  1.743  0.326 1.773 26.648 0.266             
J013352.79+303416.4-c177 -1.742  0.343 1.775 25.454 0.065 24.598 0.063
J013352.79+303416.4-c178  0.223  1.761 1.776 25.893 0.204             
J013352.79+303416.4-c179 -0.729  1.626 1.782 27.650 0.210             
J013352.79+303416.4-c180  1.773  0.179 1.782 27.109 0.260             
J013352.79+303416.4-c181  1.611 -0.769 1.785 26.415 0.332             
J013352.79+303416.4-c182 -0.791 -1.604 1.788              24.599 0.090
J013352.79+303416.4-c183  1.553  0.906 1.798 26.858 0.163             
J013352.79+303416.4-c184  1.799  0.004 1.799 26.930 0.182             
J013352.79+303416.4-c185  0.110  1.805 1.808 25.698 0.120             
J013352.79+303416.4-c186  0.640  1.695 1.812 23.672 0.054 23.686 0.081
J013352.79+303416.4-c187  0.330 -1.789 1.820 25.516 0.150 24.634 0.075
J013352.79+303416.4-c188  1.651 -0.810 1.839 25.838 0.075 24.789 0.076
J013352.79+303416.4-c189 -1.166  1.426 1.842              23.812 0.053
J013352.79+303416.4-c190  0.551  1.768 1.852 25.456 0.084             
J013352.79+303416.4-c191  1.745  0.650 1.862 27.666 0.227             
J013352.79+303416.4-c192  1.269 -1.365 1.863 27.546 0.231             
J013352.79+303416.4-c193 -0.657 -1.751 1.870 24.637 0.079 23.935 0.112
J013352.79+303416.4-c194 -1.487 -1.137 1.872 26.063 0.149             
J013352.79+303416.4-c195  1.612  0.954 1.874 24.904 0.090 24.209 0.064
J013352.79+303416.4-c196  1.079  1.536 1.877 24.306 0.047 23.248 0.050
J013352.79+303416.4-c197 -0.810  1.699 1.883 27.008 0.104             
J013352.79+303416.4-c198 -1.634  0.944 1.887 26.907 0.127 25.511 0.119
J013352.79+303416.4-c199 -1.859 -0.345 1.891 24.381 0.054 23.344 0.087
J013352.79+303416.4-c200  1.810 -0.574 1.899              23.972 0.059
J013352.79+303416.4-c201 -1.366  1.328 1.905 26.585 0.144 25.167 0.131
J013352.79+303416.4-c202  0.077 -1.911 1.912              24.875 0.074
J013352.79+303416.4-c203  1.409 -1.320 1.931 26.201 0.106 25.369 0.095
J013352.79+303416.4-c204  1.920 -0.241 1.935 25.116 0.061 24.457 0.126
J013352.79+303416.4-c205 -1.449 -1.282 1.935 25.530 0.065 24.746 0.068
J013352.79+303416.4-c206 -0.565 -1.853 1.937 26.312 0.129             
J013352.79+303416.4-c207  1.349  1.402 1.945 26.944 0.124             
J013352.79+303416.4-c208  0.972  1.686 1.946 25.459 0.130 24.595 0.106
J013352.79+303416.4-c209  0.644 -1.850 1.959 25.576 0.158 24.556 0.121
J013352.79+303416.4-c210 -1.964 -0.071 1.965 23.147 0.106             
J013352.79+303416.4-c211  1.820  0.749 1.967 25.663 0.074 24.204 0.102
J013352.79+303416.4-c212  0.820 -1.791 1.970 26.640 0.125 25.385 0.114
J013352.79+303416.4-c213  0.735  1.833 1.975 25.732 0.084             
J013352.79+303416.4-c214 -1.387  1.407 1.976 26.961 0.202             
J013352.79+303416.4-c215 -1.646 -1.115 1.989 25.363 0.077             
J013352.79+303416.4-c216 -1.989 -0.181 1.997 23.306 0.078             
J013352.79+303416.4-c217 -0.426 -1.952 1.998 25.383 0.125 24.789 0.067
J013352.79+303416.4-c218  1.702 -1.048 1.999              24.450 0.064
J013353.45+303308.5-c001  0.041 -0.006 0.041 22.153 0.340             
J013353.45+303308.5-c002 -0.027 -0.169 0.171 25.241 0.115             
J013353.45+303308.5-c003  0.074  0.185 0.199 25.146 0.130             
J013353.45+303308.5-c004  0.206  0.024 0.207 23.899 0.110 23.082 0.075
J013353.45+303308.5-c005 -0.229  0.046 0.233 24.352 0.145             
J013353.45+303308.5-c006 -0.190  0.221 0.291 27.005 0.398             
J013353.45+303308.5-c007 -0.279 -0.145 0.315 24.975 0.089 24.569 0.132
J013353.45+303308.5-c008 -0.067 -0.335 0.341 25.716 0.111             
J013353.45+303308.5-c009 -0.273 -0.263 0.379 25.335 0.111             
J013353.45+303308.5-c010 -0.267  0.282 0.388 24.241 0.100 24.163 0.095
J013353.45+303308.5-c011  0.113  0.382 0.399 26.799 0.124             
J013353.45+303308.5-c012  0.412 -0.035 0.413 23.210 0.111 22.847 0.087
J013353.45+303308.5-c013 -0.372  0.197 0.421              25.021 0.100
J013353.45+303308.5-c014  0.049 -0.421 0.423 25.704 0.109             
J013353.45+303308.5-c015 -0.447 -0.052 0.450 22.404 0.052 22.310 0.047
J013353.45+303308.5-c016  0.351 -0.327 0.480              24.480 0.116
J013353.45+303308.5-c017 -0.094  0.488 0.497 25.167 0.068             
J013353.45+303308.5-c018  0.326  0.391 0.509 25.681 0.105 24.807 0.082
J013353.45+303308.5-c019 -0.378 -0.353 0.517 25.023 0.066 24.410 0.071
J013353.45+303308.5-c020 -0.488 -0.174 0.518 23.467 0.082 23.402 0.106
J013353.45+303308.5-c021  0.150 -0.506 0.528 25.774 0.106             
J013353.45+303308.5-c022  0.361 -0.391 0.532 25.130 0.138             
J013353.45+303308.5-c023  0.519  0.197 0.555 24.628 0.111 23.820 0.082
J013353.45+303308.5-c024 -0.075 -0.562 0.567 25.267 0.089 24.514 0.075
J013353.45+303308.5-c025  0.098  0.567 0.576 25.891 0.113 25.015 0.064
J013353.45+303308.5-c026 -0.266  0.519 0.583 25.233 0.090 24.428 0.081
J013353.45+303308.5-c027  0.269  0.564 0.625 27.083 0.177             
J013353.45+303308.5-c028  0.363  0.521 0.635 26.773 0.146             
J013353.45+303308.5-c029 -0.627  0.119 0.638 25.421 0.093             
J013353.45+303308.5-c030 -0.576 -0.374 0.687 24.880 0.090 24.470 0.093
J013353.45+303308.5-c031  0.689  0.163 0.708 25.860 0.113             
J013353.45+303308.5-c032  0.447 -0.558 0.715 26.051 0.086             
J013353.45+303308.5-c033 -0.409 -0.615 0.739 24.466 0.038 24.507 0.079
J013353.45+303308.5-c034  0.170  0.739 0.758 23.107 0.041 23.029 0.050
J013353.45+303308.5-c035 -0.703 -0.326 0.775 25.724 0.091             
J013353.45+303308.5-c036 -0.610 -0.517 0.799 26.452 0.127             
J013353.45+303308.5-c037  0.699  0.419 0.815 25.968 0.177             
J013353.45+303308.5-c038 -0.290  0.781 0.833 24.531 0.117 23.965 0.087
J013353.45+303308.5-c039  0.854  0.056 0.856 27.345 0.214             
J013353.45+303308.5-c040 -0.825  0.233 0.857 25.410 0.054 25.166 0.102
J013353.45+303308.5-c041  0.140  0.847 0.859 25.117 0.141 24.617 0.138
J013353.45+303308.5-c042 -0.853 -0.165 0.869 24.767 0.079             
J013353.45+303308.5-c043 -0.333 -0.811 0.876 25.397 0.075 24.754 0.100
J013353.45+303308.5-c044 -0.064 -0.873 0.876 25.933 0.131             
J013353.45+303308.5-c045 -0.878 -0.007 0.878 24.439 0.130 24.084 0.075
J013353.45+303308.5-c046 -0.625  0.632 0.889 27.314 0.334             
J013353.45+303308.5-c047  0.386 -0.802 0.890 24.766 0.093 24.309 0.080
J013353.45+303308.5-c048 -0.847 -0.284 0.894 24.798 0.079 24.075 0.131
J013353.45+303308.5-c049  0.893  0.260 0.930 26.937 0.149             
J013353.45+303308.5-c050 -0.423  0.831 0.932 25.579 0.084 24.808 0.081
J013353.45+303308.5-c051 -0.289 -0.900 0.945 26.014 0.089             
J013353.45+303308.5-c052  0.949  0.030 0.950 24.956 0.055 24.300 0.046
J013353.45+303308.5-c053 -0.913  0.273 0.953 26.216 0.122             
J013353.45+303308.5-c054  0.484 -0.824 0.955 26.464 0.194             
J013353.45+303308.5-c055  0.430  0.858 0.960 26.326 0.094             
J013353.45+303308.5-c056 -0.712 -0.673 0.979 27.048 0.178             
J013353.45+303308.5-c057  0.980 -0.080 0.983 26.380 0.111             
J013353.45+303308.5-c058  0.818  0.556 0.989 25.849 0.120             
J013353.45+303308.5-c059  0.159 -0.994 1.006 26.001 0.103             
J013353.45+303308.5-c060 -1.009  0.228 1.034 25.315 0.054 24.769 0.078
J013353.45+303308.5-c061  0.921 -0.473 1.036 26.457 0.080             
J013353.45+303308.5-c062 -0.474 -0.927 1.041 23.882 0.065 23.641 0.139
J013353.45+303308.5-c063 -0.095 -1.050 1.054 25.693 0.110             
J013353.45+303308.5-c064  0.335 -1.023 1.076 26.503 0.123             
J013353.45+303308.5-c065 -0.023  1.080 1.080 26.912 0.134             
J013353.45+303308.5-c066  0.797 -0.730 1.081 26.778 0.138             
J013353.45+303308.5-c067 -0.847  0.674 1.082 25.593 0.092 24.673 0.084
J013353.45+303308.5-c068 -0.804  0.742 1.094 26.878 0.362             
J013353.45+303308.5-c069  0.541  0.954 1.097 26.505 0.113             
J013353.45+303308.5-c070 -0.238 -1.077 1.103 25.691 0.072 24.805 0.075
J013353.45+303308.5-c071 -0.402  1.047 1.122 27.393 0.161 25.274 0.138
J013353.45+303308.5-c072 -1.087 -0.299 1.127 24.964 0.065 24.327 0.090
J013353.45+303308.5-c073  0.490  1.026 1.137 27.518 0.321             
J013353.45+303308.5-c074  0.905 -0.717 1.155 25.627 0.067 24.832 0.068
J013353.45+303308.5-c075 -0.265  1.135 1.166 26.835 0.092             
J013353.45+303308.5-c076 -1.120  0.333 1.169 26.032 0.138             
J013353.45+303308.5-c077 -0.693 -0.944 1.171 27.079 0.181             
J013353.45+303308.5-c078  1.137  0.292 1.174 26.465 0.137             
J013353.45+303308.5-c079  0.149 -1.171 1.180 26.735 0.124             
J013353.45+303308.5-c080 -1.164 -0.232 1.186 27.057 0.212             
J013353.45+303308.5-c081  0.966  0.718 1.204 24.254 0.123             
J013353.45+303308.5-c082  0.312 -1.172 1.213 26.188 0.156             
J013353.45+303308.5-c083 -1.132 -0.446 1.217              25.070 0.111
J013353.45+303308.5-c084  1.024  0.668 1.223 23.052 0.062 22.584 0.061
J013353.45+303308.5-c085  1.235 -0.201 1.251 23.263 0.093 22.388 0.037
J013353.45+303308.5-c086  1.109  0.588 1.255 26.520 0.380             
J013353.45+303308.5-c087 -0.001  1.258 1.258 27.175 0.147             
J013353.45+303308.5-c088 -1.122 -0.596 1.270 23.433 0.059 22.857 0.054
J013353.45+303308.5-c089 -1.267 -0.121 1.273 25.915 0.074 25.106 0.089
J013353.45+303308.5-c090 -0.070 -1.281 1.283 26.627 0.134             
J013353.45+303308.5-c091  0.663 -1.107 1.290 24.046 0.069 23.825 0.083
J013353.45+303308.5-c092 -1.083 -0.734 1.308 24.050 0.104 24.166 0.067
J013353.45+303308.5-c093  0.727 -1.134 1.347 27.015 0.464             
J013353.45+303308.5-c094  1.279  0.431 1.350 24.534 0.072 23.517 0.046
J013353.45+303308.5-c095 -0.743 -1.155 1.373 25.751 0.302             
J013353.45+303308.5-c096  1.141 -0.793 1.389 25.587 0.079 24.434 0.077
J013353.45+303308.5-c097 -0.787 -1.152 1.395              24.878 0.231
J013353.45+303308.5-c098 -0.679 -1.219 1.396 24.109 0.075 21.817 0.062
J013353.45+303308.5-c099 -1.380  0.257 1.404 25.063 0.117 25.021 0.071
J013353.45+303308.5-c100  1.048 -0.940 1.408 26.395 0.144             
J013353.45+303308.5-c101  1.074  0.930 1.421 25.944 0.117 25.136 0.081
J013353.45+303308.5-c102 -0.126  1.417 1.422 25.167 0.063 25.269 0.072
J013353.45+303308.5-c103 -0.086 -1.421 1.424 25.543 0.078 24.981 0.083
J013353.45+303308.5-c104 -1.371  0.390 1.426 24.972 0.102 24.609 0.076
J013353.45+303308.5-c105  1.373 -0.382 1.426 23.408 0.069 23.496 0.038
J013353.45+303308.5-c106  1.411  0.237 1.431              25.380 0.078
J013353.45+303308.5-c107  0.605 -1.298 1.432 26.085 0.104             
J013353.45+303308.5-c108 -1.409 -0.270 1.434 26.872 0.167             
J013353.45+303308.5-c109 -0.994 -1.039 1.438 25.948 0.112             
J013353.45+303308.5-c110  0.486 -1.355 1.440 26.779 0.114             
J013353.45+303308.5-c111 -1.036  1.030 1.461 25.403 0.109             
J013353.45+303308.5-c112 -1.333 -0.612 1.467 25.625 0.148 24.900 0.090
J013353.45+303308.5-c113  1.483 -0.179 1.494 25.341 0.107 24.471 0.125
J013353.45+303308.5-c114  1.038 -1.099 1.511 26.089 0.089 25.171 0.067
J013353.45+303308.5-c115 -0.881  1.239 1.521 25.575 0.147 24.991 0.130
J013353.45+303308.5-c116  1.539  0.087 1.542 25.792 0.113             
J013353.45+303308.5-c117  1.273 -0.881 1.548 25.754 0.076 24.944 0.064
J013353.45+303308.5-c118 -0.190  1.537 1.549 25.206 0.049 24.267 0.077
J013353.45+303308.5-c119  0.505  1.469 1.554 26.805 0.121             
J013353.45+303308.5-c120 -0.642 -1.416 1.554 25.722 0.105 24.878 0.152
J013353.45+303308.5-c121 -1.492 -0.439 1.555 25.380 0.096 24.831 0.058
J013353.45+303308.5-c122 -0.019 -1.557 1.557 26.582 0.094             
J013353.45+303308.5-c123  0.424 -1.499 1.558 26.376 0.082             
J013353.45+303308.5-c124  1.522  0.345 1.561 25.055 0.079 23.870 0.051
J013353.45+303308.5-c125 -1.412  0.677 1.566 27.208 0.110             
J013353.45+303308.5-c126 -0.957 -1.252 1.576 26.901 0.166             
J013353.45+303308.5-c127  0.354  1.536 1.576 26.525 0.140             
J013353.45+303308.5-c128 -0.345  1.541 1.579 25.491 0.106 25.357 0.134
J013353.45+303308.5-c129  1.581 -0.153 1.588 26.261 0.122             
J013353.45+303308.5-c130 -1.345  0.853 1.592 25.665 0.068 24.867 0.062
J013353.45+303308.5-c131  1.594 -0.004 1.594 25.101 0.074 23.896 0.090
J013353.45+303308.5-c132 -1.365 -0.827 1.596 26.231 0.166             
J013353.45+303308.5-c133  1.543 -0.423 1.600 27.238 0.255             
J013353.45+303308.5-c134 -0.762 -1.421 1.613 26.290 0.104             
J013353.45+303308.5-c135 -1.187  1.126 1.636 26.000 0.122             
J013353.45+303308.5-c136 -0.159  1.643 1.650 25.797 0.107             
J013353.45+303308.5-c137 -0.632  1.533 1.659 25.822 0.084 24.966 0.065
J013353.45+303308.5-c138 -0.978 -1.348 1.665 26.437 0.089             
J013353.45+303308.5-c139  1.294 -1.060 1.673 26.482 0.087             
J013353.45+303308.5-c140  0.938  1.392 1.679 25.718 0.067 25.358 0.093
J013353.45+303308.5-c141 -0.287 -1.659 1.684 26.028 0.077 25.367 0.072
J013353.45+303308.5-c142  1.494  0.789 1.690 25.150 0.051 24.900 0.094
J013353.45+303308.5-c143 -1.662 -0.347 1.698 22.408 0.051 22.555 0.037
J013353.45+303308.5-c144  1.457 -0.875 1.699 25.720 0.066 25.018 0.066
J013353.45+303308.5-c145 -1.577 -0.638 1.702 25.779 0.063 24.979 0.045
J013353.45+303308.5-c146  1.544 -0.741 1.713 26.126 0.099             
J013353.45+303308.5-c147 -0.562 -1.618 1.713 26.589 0.135             
J013353.45+303308.5-c148  1.328  1.103 1.726 26.318 0.135             
J013353.45+303308.5-c149 -1.342 -1.103 1.737 25.068 0.067 24.837 0.064
J013353.45+303308.5-c150 -1.734  0.120 1.738 25.892 0.213             
J013353.45+303308.5-c151 -1.731  0.188 1.742 25.217 0.264 24.907 0.093
J013353.45+303308.5-c152  1.734 -0.210 1.747 25.938 0.109 25.085 0.108
J013353.45+303308.5-c153 -0.351  1.717 1.753 25.966 0.167             
J013353.45+303308.5-c154  1.470  0.963 1.757 25.852 0.121 24.794 0.102
J013353.45+303308.5-c155 -1.712  0.412 1.760 22.550 0.044 21.741 0.055
J013353.45+303308.5-c156 -0.010  1.768 1.768 25.240 0.072 24.141 0.065
J013353.45+303308.5-c157 -0.906 -1.527 1.775 24.703 0.056 23.502 0.084
J013353.45+303308.5-c158  1.779 -0.001 1.779 25.329 0.150 24.280 0.087
J013353.45+303308.5-c159 -1.203 -1.314 1.781 25.874 0.086             
J013353.45+303308.5-c160  0.488  1.715 1.783 22.448 0.060 22.452 0.049
J013353.45+303308.5-c161 -1.060  1.436 1.785 25.395 0.072 24.706 0.081
J013353.45+303308.5-c162  0.457 -1.729 1.789 23.724 0.054 22.990 0.066
J013353.45+303308.5-c163  0.196  1.786 1.797 26.196 0.133             
J013353.45+303308.5-c164 -1.301 -1.256 1.808 26.233 0.147             
J013353.45+303308.5-c165 -0.723 -1.658 1.808 25.885 0.072 24.996 0.075
J013353.45+303308.5-c166 -1.542  0.971 1.822 26.293 0.138             
J013353.45+303308.5-c167  1.715  0.617 1.823 25.737 0.092 24.615 0.114
J013353.45+303308.5-c168 -0.710  1.689 1.832 26.402 0.075             
J013353.45+303308.5-c169  1.259  1.332 1.833 25.094 0.085 23.552 0.057
J013353.45+303308.5-c170 -1.679 -0.749 1.838 26.929 0.152             
J013353.45+303308.5-c171  1.164  1.424 1.839 25.341 0.091 24.543 0.051
J013353.45+303308.5-c172  1.191 -1.409 1.845 27.000 0.152             
J013353.45+303308.5-c173 -0.591  1.749 1.846 26.376 0.198             
J013353.45+303308.5-c174  1.408 -1.208 1.855 26.844 0.166             
J013353.45+303308.5-c175 -1.224 -1.405 1.864 26.425 0.136             
J013353.45+303308.5-c176 -0.073  1.867 1.868 26.843 0.105             
J013353.45+303308.5-c177 -1.076 -1.540 1.878 24.588 0.076 24.063 0.091
J013353.45+303308.5-c178 -1.445  1.204 1.881 26.407 0.147             
J013353.45+303308.5-c179  1.858  0.367 1.894 26.690 0.120             
J013353.45+303308.5-c180 -1.784  0.650 1.898 23.228 0.066 22.341 0.083
J013353.45+303308.5-c181 -1.712 -0.834 1.904 26.381 0.134             
J013353.45+303308.5-c182  1.870 -0.422 1.917 26.366 0.093 25.364 0.072
J013353.45+303308.5-c183 -1.894 -0.321 1.921 26.646 0.236             
J013353.45+303308.5-c184 -1.917 -0.140 1.922 26.401 0.123             
J013353.45+303308.5-c185  0.285 -1.902 1.923 25.830 0.104             
J013353.45+303308.5-c186  0.901  1.715 1.938 27.257 0.212             
J013353.45+303308.5-c187 -0.177 -1.933 1.941 27.209 0.193             
J013353.45+303308.5-c188 -1.700  0.944 1.945 25.458 0.117 25.021 0.077
J013353.45+303308.5-c189  0.818 -1.766 1.946 26.766 0.124             
J013353.45+303308.5-c190  0.190 -1.953 1.962 25.980 0.141             
J013353.45+303308.5-c191  0.672 -1.849 1.967 27.404 0.408             
J013353.45+303308.5-c192 -1.655 -1.064 1.968 27.254 0.145             
J013353.45+303308.5-c193 -1.957  0.225 1.970 26.526 0.124             
J013353.45+303308.5-c194 -0.971  1.715 1.971 26.645 0.133             
J013353.45+303308.5-c195 -1.930 -0.409 1.973 25.094 0.110 23.617 0.062
J013353.45+303308.5-c196  1.957  0.297 1.979 27.055 0.131             
J013353.45+303308.5-c197  1.751 -0.936 1.985 25.858 0.082             
J013353.45+303308.5-c198 -0.094  1.982 1.985 26.753 0.081             
J013353.45+303308.5-c199  0.068 -1.997 1.998 25.002 0.056 24.181 0.054
J013353.46+303535.4-c001 -0.253  0.084 0.267 25.194 0.130             
J013353.46+303535.4-c002  0.092 -0.285 0.300 24.174 0.084 23.225 0.052
J013353.46+303535.4-c003 -0.300 -0.030 0.302 22.775 0.053 21.426 0.042
J013353.46+303535.4-c004 -0.189 -0.265 0.325 24.134 0.068 23.478 0.072
J013353.46+303535.4-c005 -0.334 -0.139 0.361 25.034 0.133             
J013353.46+303535.4-c006  0.416 -0.042 0.419 25.162 0.084 24.420 0.057
J013353.46+303535.4-c007 -0.177 -0.416 0.452 26.905 0.152             
J013353.46+303535.4-c008 -0.379 -0.250 0.455 26.196 0.125             
J013353.46+303535.4-c009  0.318 -0.326 0.456 26.408 0.149             
J013353.46+303535.4-c010 -0.047  0.472 0.475 26.157 0.137             
J013353.46+303535.4-c011  0.237  0.427 0.489 25.427 0.119             
J013353.46+303535.4-c012  0.386  0.337 0.512 25.493 0.148             
J013353.46+303535.4-c013  0.348 -0.419 0.545 24.823 0.075 24.096 0.072
J013353.46+303535.4-c014  0.062  0.552 0.556 26.746 0.225             
J013353.46+303535.4-c015 -0.451 -0.327 0.557 26.393 0.157             
J013353.46+303535.4-c016 -0.070 -0.569 0.573 25.412 0.077 24.409 0.056
J013353.46+303535.4-c017  0.528  0.243 0.582 24.197 0.091 23.124 0.045
J013353.46+303535.4-c018  0.296  0.549 0.624 26.293 0.157             
J013353.46+303535.4-c019  0.070 -0.636 0.640 27.442 0.275             
J013353.46+303535.4-c020 -0.612 -0.272 0.669 26.010 0.108             
J013353.46+303535.4-c021  0.155 -0.651 0.669 26.627 0.260 25.519 0.139
J013353.46+303535.4-c022  0.676  0.046 0.678 25.551 0.040             
J013353.46+303535.4-c023 -0.379  0.572 0.686 25.211 0.085             
J013353.46+303535.4-c024 -0.187 -0.660 0.686 25.944 0.104             
J013353.46+303535.4-c025 -0.277  0.632 0.691 27.578 0.417             
J013353.46+303535.4-c026 -0.583  0.404 0.710 24.024 0.135             
J013353.46+303535.4-c027 -0.734 -0.030 0.735 25.871 0.090 25.827 0.127
J013353.46+303535.4-c028 -0.556  0.515 0.757 23.304 0.111 22.178 0.101
J013353.46+303535.4-c029  0.397 -0.657 0.767 27.473 0.176             
J013353.46+303535.4-c030 -0.517  0.581 0.778 24.280 0.236             
J013353.46+303535.4-c031 -0.518 -0.604 0.796 26.890 0.167             
J013353.46+303535.4-c032  0.486 -0.651 0.813 27.296 0.155             
J013353.46+303535.4-c033  0.823  0.184 0.843 26.165 0.135             
J013353.46+303535.4-c034 -0.373 -0.758 0.844 27.392 0.147             
J013353.46+303535.4-c035 -0.232  0.813 0.845 26.270 0.187             
J013353.46+303535.4-c036  0.769  0.372 0.854 26.323 0.112 25.502 0.143
J013353.46+303535.4-c037 -0.817 -0.265 0.858 26.931 0.103             
J013353.46+303535.4-c038  0.610  0.640 0.884 23.955 0.121 21.545 0.045
J013353.46+303535.4-c039 -0.888  0.032 0.889 27.454 0.238             
J013353.46+303535.4-c040 -0.602 -0.657 0.891 25.180 0.115 24.522 0.044
J013353.46+303535.4-c041  0.066 -0.897 0.899 27.414 0.204             
J013353.46+303535.4-c042  0.359  0.826 0.901 24.136 0.065 23.304 0.030
J013353.46+303535.4-c043 -0.168  0.890 0.905 24.472 0.138 23.872 0.098
J013353.46+303535.4-c044  0.896  0.137 0.906 24.703 0.104 23.254 0.034
J013353.46+303535.4-c045 -0.893 -0.197 0.915 25.891 0.079 25.031 0.065
J013353.46+303535.4-c046  0.816 -0.465 0.939 24.959 0.042 24.272 0.071
J013353.46+303535.4-c047  0.945  0.001 0.945 26.086 0.106             
J013353.46+303535.4-c048  0.638  0.699 0.946 24.110 0.242             
J013353.46+303535.4-c049  0.480 -0.831 0.960 26.729 0.088             
J013353.46+303535.4-c050  0.322  0.934 0.988 26.393 0.201             
J013353.46+303535.4-c051 -0.095 -1.001 1.006 26.831 0.134 25.440 0.101
J013353.46+303535.4-c052 -0.780  0.645 1.012 25.257 0.078 25.330 0.087
J013353.46+303535.4-c053 -0.922 -0.418 1.012 26.081 0.116             
J013353.46+303535.4-c054  0.992  0.245 1.022 27.779 0.543             
J013353.46+303535.4-c055 -0.287 -0.989 1.029 27.352 0.106             
J013353.46+303535.4-c056  1.009 -0.269 1.044 26.214 0.293             
J013353.46+303535.4-c057 -0.989 -0.362 1.054 25.050 0.091 24.553 0.075
J013353.46+303535.4-c058  1.008 -0.331 1.060 24.172 0.095 23.143 0.056
J013353.46+303535.4-c059  0.389 -0.987 1.061 26.781 0.084             
J013353.46+303535.4-c060  0.854 -0.635 1.064 24.699 0.056 23.852 0.068
J013353.46+303535.4-c061 -1.002 -0.430 1.090 27.528 0.526             
J013353.46+303535.4-c062  0.970  0.526 1.104 24.855 0.068 24.264 0.074
J013353.46+303535.4-c063 -1.049  0.352 1.106 25.526 0.148 24.620 0.071
J013353.46+303535.4-c064 -0.092  1.124 1.128 22.356 0.098 22.326 0.058
J013353.46+303535.4-c065  0.952  0.613 1.133 26.216 0.109             
J013353.46+303535.4-c066  0.304  1.095 1.136 25.662 0.071             
J013353.46+303535.4-c067  0.681 -0.916 1.141 23.293 0.093 23.232 0.036
J013353.46+303535.4-c068  0.067 -1.146 1.147 26.758 0.198             
J013353.46+303535.4-c069 -0.996  0.587 1.156 26.342 0.177             
J013353.46+303535.4-c070  0.880 -0.754 1.159 25.671 0.154             
J013353.46+303535.4-c071  0.873  0.764 1.160 24.717 0.084 24.462 0.081
J013353.46+303535.4-c072  1.024 -0.576 1.175 25.743 0.118             
J013353.46+303535.4-c073 -0.666  0.970 1.176 25.566 0.223 25.098 0.080
J013353.46+303535.4-c074  0.252 -1.150 1.177 25.357 0.075 25.554 0.157
J013353.46+303535.4-c075 -0.767 -0.893 1.177 24.370 0.086 23.598 0.059
J013353.46+303535.4-c076 -0.725  0.930 1.179 27.961 0.354             
J013353.46+303535.4-c077 -0.329 -1.143 1.190 24.427 0.062 23.542 0.032
J013353.46+303535.4-c078  0.179  1.183 1.197 23.909 0.108 22.297 0.027
J013353.46+303535.4-c079 -1.134  0.392 1.200 27.412 0.145             
J013353.46+303535.4-c080  0.787  0.914 1.206 25.471 0.075 24.679 0.062
J013353.46+303535.4-c081 -1.215 -0.139 1.222 26.882 0.100             
J013353.46+303535.4-c082  1.215  0.250 1.240 28.690 0.532             
J013353.46+303535.4-c083 -0.972 -0.787 1.250 25.533 0.085 24.537 0.104
J013353.46+303535.4-c084  0.643  1.076 1.253 26.070 0.105             
J013353.46+303535.4-c085  1.063 -0.668 1.256 25.132 0.080 23.988 0.105
J013353.46+303535.4-c086 -1.223  0.292 1.258 27.192 0.273             
J013353.46+303535.4-c087  0.419  1.187 1.259 24.514 0.049 23.608 0.046
J013353.46+303535.4-c088 -0.335  1.219 1.264 26.479 0.127             
J013353.46+303535.4-c089  1.259 -0.140 1.267 24.555 0.081 23.457 0.059
J013353.46+303535.4-c090 -0.843  0.953 1.272 26.525 0.070             
J013353.46+303535.4-c091  0.214  1.255 1.273 24.411 0.223             
J013353.46+303535.4-c092  0.947  0.856 1.277 26.696 0.211             
J013353.46+303535.4-c093 -0.677 -1.086 1.280 27.553 0.125             
J013353.46+303535.4-c094  1.265 -0.325 1.306 24.373 0.130 23.172 0.057
J013353.46+303535.4-c095 -0.960 -0.889 1.309 25.642 0.129             
J013353.46+303535.4-c096 -1.252  0.383 1.309 26.105 0.112 25.113 0.098
J013353.46+303535.4-c097 -0.530 -1.197 1.309 27.364 0.151             
J013353.46+303535.4-c098  0.880 -0.978 1.316 26.108 0.164             
J013353.46+303535.4-c099  1.319  0.014 1.319 26.012 0.100             
J013353.46+303535.4-c100 -1.327 -0.002 1.327 25.685 0.090             
J013353.46+303535.4-c101  0.648  1.161 1.330 26.055 0.144 24.311 0.135
J013353.46+303535.4-c102  0.941  0.961 1.345 25.633 0.091             
J013353.46+303535.4-c103  1.130 -0.729 1.345 27.185 0.114             
J013353.46+303535.4-c104  0.741  1.126 1.348 25.570 0.078             
J013353.46+303535.4-c105 -0.308 -1.312 1.348 24.818 0.100 24.017 0.034
J013353.46+303535.4-c106 -1.229 -0.572 1.355 24.679 0.060 23.809 0.041
J013353.46+303535.4-c107  1.051  0.864 1.361 24.603 0.069 23.682 0.050
J013353.46+303535.4-c108 -0.543  1.252 1.364 23.985 0.046 23.156 0.036
J013353.46+303535.4-c109 -0.838  1.100 1.383 25.100 0.089             
J013353.46+303535.4-c110 -1.381  0.098 1.384 25.376 0.076             
J013353.46+303535.4-c111  1.375 -0.223 1.393 25.518 0.146             
J013353.46+303535.4-c112  0.571 -1.280 1.402 28.229 0.381             
J013353.46+303535.4-c113 -1.169 -0.776 1.403 26.278 0.177             
J013353.46+303535.4-c114 -1.361  0.343 1.403 27.040 0.325             
J013353.46+303535.4-c115 -0.333 -1.377 1.417 27.004 0.314             
J013353.46+303535.4-c116  0.339 -1.388 1.429 26.826 0.142             
J013353.46+303535.4-c117 -0.652 -1.274 1.431 26.476 0.130             
J013353.46+303535.4-c118  1.396 -0.323 1.432 25.245 0.130             
J013353.46+303535.4-c119  0.368  1.389 1.437 26.143 0.125             
J013353.46+303535.4-c120 -0.794  1.203 1.441 25.398 0.085             
J013353.46+303535.4-c121  0.093  1.445 1.448 25.500 0.069             
J013353.46+303535.4-c122 -1.444 -0.172 1.454 26.087 0.087 24.855 0.080
J013353.46+303535.4-c123 -1.377  0.502 1.466 27.161 0.152             
J013353.46+303535.4-c124 -0.588 -1.344 1.467 26.321 0.093             
J013353.46+303535.4-c125 -0.749  1.263 1.468 26.486 0.226             
J013353.46+303535.4-c126 -0.251  1.452 1.474 25.958 0.288             
J013353.46+303535.4-c127  0.323  1.445 1.480 27.311 0.196             
J013353.46+303535.4-c128 -1.221 -0.847 1.486 24.447 0.065 23.698 0.064
J013353.46+303535.4-c129  0.768 -1.272 1.486 22.867 0.091 21.786 0.045
J013353.46+303535.4-c130 -1.115  0.983 1.487 25.128 0.111             
J013353.46+303535.4-c131 -1.060  1.065 1.503 25.557 0.091             
J013353.46+303535.4-c132  1.462  0.351 1.503 25.192 0.177             
J013353.46+303535.4-c133 -1.455 -0.380 1.504 25.671 0.068             
J013353.46+303535.4-c134 -0.346  1.466 1.506 24.592 0.110 22.951 0.089
J013353.46+303535.4-c135  1.340 -0.692 1.508 27.744 0.173             
J013353.46+303535.4-c136 -0.103 -1.506 1.509 24.179 0.051 23.489 0.052
J013353.46+303535.4-c137 -1.363 -0.652 1.511 26.930 0.073             
J013353.46+303535.4-c138 -1.497 -0.236 1.516 27.460 0.170             
J013353.46+303535.4-c139 -0.694  1.353 1.520 26.023 0.055             
J013353.46+303535.4-c140  1.467  0.418 1.525 24.477 0.109 23.275 0.082
J013353.46+303535.4-c141  0.503  1.440 1.525 26.297 0.102             
J013353.46+303535.4-c142  0.926  1.220 1.532 24.926 0.057 24.818 0.091
J013353.46+303535.4-c143  1.105 -1.066 1.535 25.550 0.092             
J013353.46+303535.4-c144  1.423 -0.625 1.554 26.130 0.072 25.063 0.091
J013353.46+303535.4-c145 -1.052 -1.145 1.554 26.059 0.086             
J013353.46+303535.4-c146 -1.541  0.208 1.555 27.079 0.157             
J013353.46+303535.4-c147  1.211 -0.982 1.559 26.823 0.138             
J013353.46+303535.4-c148  1.557  0.109 1.561 28.564 0.501             
J013353.46+303535.4-c149  1.433  0.620 1.562 25.644 0.124             
J013353.46+303535.4-c150 -0.952  1.244 1.566 26.267 0.100             
J013353.46+303535.4-c151 -0.376  1.528 1.574 24.432 0.125             
J013353.46+303535.4-c152  0.761  1.381 1.577 26.105 0.067 25.447 0.089
J013353.46+303535.4-c153 -1.496  0.518 1.583 25.445 0.090 24.751 0.086
J013353.46+303535.4-c154 -1.511 -0.501 1.592 24.644 0.068 23.516 0.038
J013353.46+303535.4-c155  0.216 -1.610 1.625 23.954 0.098 24.415 0.123
J013353.46+303535.4-c156 -0.053  1.625 1.626 25.393 0.081             
J013353.46+303535.4-c157 -1.583  0.424 1.639 26.763 0.192             
J013353.46+303535.4-c158  1.522  0.616 1.642 25.720 0.109             
J013353.46+303535.4-c159 -1.486 -0.708 1.646 25.100 0.041 24.373 0.058
J013353.46+303535.4-c160 -1.646 -0.040 1.647 26.491 0.086 25.531 0.104
J013353.46+303535.4-c161  0.695 -1.500 1.654 26.376 0.145             
J013353.46+303535.4-c162  0.334  1.626 1.660 24.722 0.083 24.857 0.104
J013353.46+303535.4-c163 -0.701  1.513 1.667 25.433 0.112 24.545 0.059
J013353.46+303535.4-c164  1.183 -1.180 1.670 26.277 0.164             
J013353.46+303535.4-c165  0.683  1.528 1.674 25.100 0.111 25.243 0.116
J013353.46+303535.4-c166  1.468 -0.810 1.676 27.446 0.208             
J013353.46+303535.4-c167 -0.629  1.559 1.681 27.181 0.275             
J013353.46+303535.4-c168 -1.674 -0.182 1.684 27.218 0.136             
J013353.46+303535.4-c169 -1.396 -0.973 1.701 26.370 0.239             
J013353.46+303535.4-c170  0.032  1.720 1.720 24.739 0.086 24.267 0.066
J013353.46+303535.4-c171  1.177  1.254 1.720 23.345 0.125             
J013353.46+303535.4-c172 -1.374 -1.047 1.727 25.541 0.092 24.744 0.101
J013353.46+303535.4-c173 -1.626 -0.604 1.735 25.487 0.083             
J013353.46+303535.4-c174  1.563  0.763 1.739 24.207 0.102             
J013353.46+303535.4-c175 -1.085 -1.366 1.744 24.344 0.067 24.042 0.069
J013353.46+303535.4-c176  1.718  0.303 1.745 25.584 0.154 25.220 0.114
J013353.46+303535.4-c177  1.706 -0.374 1.746 24.880 0.063 24.360 0.057
J013353.46+303535.4-c178  1.135 -1.327 1.746 25.158 0.075 24.650 0.104
J013353.46+303535.4-c179 -1.586 -0.755 1.757 27.360 0.276             
J013353.46+303535.4-c180 -1.222 -1.271 1.763 28.027 0.209             
J013353.46+303535.4-c181  1.323 -1.166 1.764 23.452 0.083             
J013353.46+303535.4-c182 -0.765 -1.590 1.765 25.434 0.065 25.399 0.114
J013353.46+303535.4-c183 -1.757 -0.213 1.770 25.481 0.068 24.881 0.067
J013353.46+303535.4-c184 -1.651  0.665 1.780 24.261 0.132 23.777 0.122
J013353.46+303535.4-c185  0.505  1.709 1.782 24.271 0.125 23.581 0.141
J013353.46+303535.4-c186  0.809 -1.589 1.783 25.917 0.093 24.952 0.079
J013353.46+303535.4-c187 -1.526  0.934 1.789 26.024 0.101             
J013353.46+303535.4-c188 -0.522 -1.712 1.790 25.148 0.074             
J013353.46+303535.4-c189  1.695 -0.604 1.800 26.509 0.157             
J013353.46+303535.4-c190  0.499 -1.738 1.808 25.111 0.196             
J013353.46+303535.4-c191  1.805 -0.206 1.816 24.340 0.087 23.082 0.052
J013353.46+303535.4-c192  1.293  1.285 1.823 22.957 0.101 21.355 0.056
J013353.46+303535.4-c193  1.476 -1.076 1.826 24.445 0.107             
J013353.46+303535.4-c194 -0.413  1.780 1.827 25.553 0.107             
J013353.46+303535.4-c195  1.118  1.449 1.830 25.464 0.082 24.777 0.062
J013353.46+303535.4-c196 -0.507  1.759 1.830 25.331 0.153             
J013353.46+303535.4-c197 -1.146  1.431 1.833 26.125 0.128 25.754 0.113
J013353.46+303535.4-c198 -1.280  1.314 1.834 24.194 0.050 24.136 0.059
J013353.46+303535.4-c199  1.831 -0.098 1.834 25.843 0.151             
J013353.46+303535.4-c200  1.446 -1.131 1.836 23.282 0.112 21.538 0.046
J013353.46+303535.4-c201 -0.992 -1.559 1.848 25.865 0.085             
J013353.46+303535.4-c202  1.593  0.942 1.850 21.374 0.051 20.567 0.043
J013353.46+303535.4-c203  0.578 -1.762 1.854 24.389 0.104 23.371 0.049
J013353.46+303535.4-c204 -1.830 -0.307 1.855 26.191 0.117 25.102 0.086
J013353.46+303535.4-c205 -1.095 -1.501 1.858 26.403 0.101             
J013353.46+303535.4-c206 -0.306 -1.837 1.862 24.948 0.326             
J013353.46+303535.4-c207  0.754  1.706 1.866 26.501 0.161             
J013353.46+303535.4-c208 -1.861  0.144 1.867 23.973 0.111 23.490 0.116
J013353.46+303535.4-c209 -1.524  1.083 1.870 24.956 0.102 24.587 0.063
J013353.46+303535.4-c210  1.704 -0.782 1.875 25.104 0.081 24.284 0.093
J013353.46+303535.4-c211  1.865  0.308 1.890 25.426 0.069 24.782 0.056
J013353.46+303535.4-c212 -0.715  1.754 1.894 25.818 0.109             
J013353.46+303535.4-c213  1.331 -1.349 1.895 26.672 0.177             
J013353.46+303535.4-c214 -1.491 -1.170 1.896 24.964 0.048 24.970 0.086
J013353.46+303535.4-c215  0.036  1.899 1.899 24.584 0.115             
J013353.46+303535.4-c216  1.154 -1.512 1.902 24.763 0.080 23.418 0.054
J013353.46+303535.4-c217 -0.144  1.897 1.902 27.421 0.155             
J013353.46+303535.4-c218 -1.882  0.299 1.906 24.317 0.146 23.766 0.104
J013353.46+303535.4-c219  1.554  1.113 1.911 24.741 0.072             
J013353.46+303535.4-c220 -1.911 -0.097 1.913 25.240 0.115             
J013353.46+303535.4-c221 -0.460  1.864 1.920 24.526 0.073 23.756 0.134
J013353.46+303535.4-c222  0.874 -1.709 1.920 25.543 0.066             
J013353.46+303535.4-c223 -1.906 -0.245 1.922 25.379 0.091 24.821 0.102
J013353.46+303535.4-c224 -0.317 -1.905 1.931 24.326 0.101 22.898 0.046
J013353.46+303535.4-c225  1.042  1.629 1.933 26.542 0.242             
J013353.46+303535.4-c226  1.107 -1.588 1.936 26.130 0.272             
J013353.46+303535.4-c227  0.236 -1.922 1.936 25.475 0.066 25.169 0.113
J013353.46+303535.4-c228  0.314  1.918 1.944 25.119 0.059             
J013353.46+303535.4-c229  1.932  0.210 1.944 27.734 0.290             
J013353.46+303535.4-c230 -1.191 -1.544 1.950 26.321 0.156 25.050 0.067
J013353.46+303535.4-c231 -1.747 -0.872 1.952 24.383 0.225 21.910 0.039
J013353.46+303535.4-c232  1.749 -0.882 1.958 26.276 0.103             
J013353.46+303535.4-c233 -0.114 -1.956 1.959 24.495 0.081             
J013353.46+303535.4-c234 -0.881 -1.758 1.966 24.503 0.045 23.939 0.035
J013353.46+303535.4-c235 -1.838  0.699 1.966 27.237 0.244             
J013353.46+303535.4-c236  0.021  1.975 1.975 24.746 0.072             
J013353.46+303535.4-c237 -1.829 -0.750 1.977 26.315 0.141             
J013353.46+303535.4-c238  1.895 -0.574 1.980 26.435 0.176             
J013353.46+303535.4-c239  1.185  1.591 1.984 25.671 0.095             
J013353.46+303535.4-c240 -0.600 -1.892 1.985 23.333 0.096 22.143 0.070
J013353.46+303535.4-c241 -1.983 -0.209 1.994 26.390 0.214             
J013353.70+303152.0-c001 -0.023 -0.101 0.103 23.345 0.175             
J013353.70+303152.0-c002 -0.074  0.073 0.104 23.658 0.105             
J013353.70+303152.0-c003  0.146 -0.160 0.217              24.251 0.052
J013353.70+303152.0-c004  0.156 -0.210 0.262 24.831 0.058             
J013353.70+303152.0-c005  0.279  0.097 0.295 25.985 0.070             
J013353.70+303152.0-c006  0.285  0.145 0.320              25.799 0.145
J013353.70+303152.0-c007  0.239  0.229 0.331 25.481 0.111             
J013353.70+303152.0-c008 -0.007  0.352 0.352 25.030 0.085             
J013353.70+303152.0-c009 -0.171 -0.331 0.372 26.593 0.110             
J013353.70+303152.0-c010  0.213  0.309 0.375 25.706 0.127 23.793 0.049
J013353.70+303152.0-c011  0.371 -0.073 0.378              25.858 0.123
J013353.70+303152.0-c012 -0.006  0.392 0.392              24.931 0.110
J013353.70+303152.0-c013  0.377 -0.127 0.397 26.588 0.219             
J013353.70+303152.0-c014  0.440  0.011 0.440              24.764 0.051
J013353.70+303152.0-c015  0.439 -0.036 0.441 24.749 0.052             
J013353.70+303152.0-c016 -0.460  0.026 0.461              24.743 0.065
J013353.70+303152.0-c017  0.076 -0.467 0.473 26.329 0.091             
J013353.70+303152.0-c018 -0.476 -0.030 0.477 25.724 0.102             
J013353.70+303152.0-c019  0.209  0.436 0.483 25.540 0.106             
J013353.70+303152.0-c020 -0.197  0.446 0.488 24.484 0.067             
J013353.70+303152.0-c021 -0.365 -0.343 0.501              24.081 0.100
J013353.70+303152.0-c022 -0.270 -0.441 0.517 25.137 0.074 23.103 0.051
J013353.70+303152.0-c023  0.220  0.486 0.534              25.441 0.127
J013353.70+303152.0-c024 -0.373 -0.385 0.536 24.229 0.062             
J013353.70+303152.0-c025 -0.205  0.498 0.539              23.910 0.062
J013353.70+303152.0-c026  0.071  0.560 0.565 24.787 0.101             
J013353.70+303152.0-c027  0.390  0.411 0.567 27.087 0.170             
J013353.70+303152.0-c028 -0.276 -0.510 0.579 24.562 0.112             
J013353.70+303152.0-c029 -0.083 -0.582 0.588              26.439 0.143
J013353.70+303152.0-c030  0.073  0.615 0.619              24.379 0.067
J013353.70+303152.0-c031 -0.099 -0.645 0.652 25.851 0.115             
J013353.70+303152.0-c032  0.339 -0.573 0.666              24.379 0.086
J013353.70+303152.0-c033  0.038  0.674 0.675              25.712 0.470
J013353.70+303152.0-c034  0.643  0.207 0.676 25.576 0.091             
J013353.70+303152.0-c035 -0.654  0.171 0.676 27.461 0.176             
J013353.70+303152.0-c036 -0.655  0.220 0.691              26.410 0.179
J013353.70+303152.0-c037  0.398  0.575 0.699 25.233 0.082             
J013353.70+303152.0-c038  0.335 -0.621 0.705 25.266 0.086             
J013353.70+303152.0-c039 -0.435  0.568 0.716 26.595 0.153             
J013353.70+303152.0-c040 -0.640 -0.322 0.717              24.051 0.059
J013353.70+303152.0-c041  0.094 -0.713 0.719              24.754 0.108
J013353.70+303152.0-c042 -0.686 -0.214 0.719              24.547 0.093
J013353.70+303152.0-c043 -0.680 -0.253 0.725 25.407 0.078             
J013353.70+303152.0-c044 -0.449 -0.573 0.727 25.865 0.081 25.004 0.120
J013353.70+303152.0-c045  0.302 -0.678 0.742              24.213 0.081
J013353.70+303152.0-c046 -0.652 -0.368 0.748 24.199 0.073             
J013353.70+303152.0-c047  0.375  0.648 0.749 26.282 0.131 24.406 0.048
J013353.70+303152.0-c048  0.003 -0.756 0.756              25.676 0.175
J013353.70+303152.0-c049 -0.753 -0.106 0.760              24.194 0.069
J013353.70+303152.0-c050 -0.636  0.423 0.764 23.884 0.050             
J013353.70+303152.0-c051 -0.613 -0.463 0.769              25.110 0.100
J013353.70+303152.0-c052 -0.762 -0.154 0.778 25.071 0.069             
J013353.70+303152.0-c053  0.073 -0.775 0.778 24.723 0.116             
J013353.70+303152.0-c054  0.296 -0.731 0.788 24.255 0.089             
J013353.70+303152.0-c055 -0.636  0.478 0.796              23.028 0.035
J013353.70+303152.0-c056 -0.451  0.661 0.800              25.460 0.170
J013353.70+303152.0-c057  0.797  0.062 0.800 25.182 0.094 24.850 0.157
J013353.70+303152.0-c058 -0.612 -0.521 0.803 25.356 0.113             
J013353.70+303152.0-c059 -0.287  0.755 0.808 25.691 0.065             
J013353.70+303152.0-c060 -0.445 -0.684 0.816 25.086 0.273 24.584 0.123
J013353.70+303152.0-c061  0.751 -0.329 0.820              24.348 0.040
J013353.70+303152.0-c062 -0.495  0.659 0.824 25.845 0.086             
J013353.70+303152.0-c063  0.750 -0.375 0.838 25.241 0.065             
J013353.70+303152.0-c064  0.611  0.592 0.850 26.904 0.151             
J013353.70+303152.0-c065 -0.447 -0.728 0.854 25.207 0.066             
J013353.70+303152.0-c066  0.787  0.347 0.860              24.897 0.097
J013353.70+303152.0-c067  0.632 -0.586 0.862              26.062 0.147
J013353.70+303152.0-c068 -0.704  0.519 0.874 26.339 0.185             
J013353.70+303152.0-c069  0.589  0.647 0.875              26.673 0.160
J013353.70+303152.0-c070  0.873 -0.047 0.875 24.386 0.086             
J013353.70+303152.0-c071  0.164  0.862 0.877 25.024 0.072             
J013353.70+303152.0-c072  0.877  0.007 0.877              23.696 0.070
J013353.70+303152.0-c073 -0.441  0.760 0.879 26.365 0.091             
J013353.70+303152.0-c074 -0.545 -0.698 0.885              25.748 0.280
J013353.70+303152.0-c075  0.754 -0.465 0.886              24.897 0.076
J013353.70+303152.0-c076  0.485  0.742 0.887 26.927 0.134             
J013353.70+303152.0-c077 -0.695  0.563 0.894              25.880 0.182
J013353.70+303152.0-c078  0.636 -0.644 0.905 26.272 0.096             
J013353.70+303152.0-c079  0.751 -0.507 0.906 25.491 0.076             
J013353.70+303152.0-c080 -0.627  0.653 0.906 26.332 0.105             
J013353.70+303152.0-c081  0.721  0.553 0.909              25.863 0.222
J013353.70+303152.0-c082 -0.826 -0.389 0.913              24.639 0.065
J013353.70+303152.0-c083 -0.604  0.688 0.915              26.046 0.166
J013353.70+303152.0-c084 -0.163  0.903 0.918 25.663 0.091             
J013353.70+303152.0-c085  0.792  0.478 0.925              23.170 0.035
J013353.70+303152.0-c086  0.164  0.916 0.931              24.689 0.110
J013353.70+303152.0-c087 -0.824 -0.440 0.934 25.284 0.087             
J013353.70+303152.0-c088  0.026  0.941 0.942 26.275 0.138             
J013353.70+303152.0-c089 -0.946  0.156 0.959 27.808 0.241             
J013353.70+303152.0-c090 -0.163  0.946 0.960              24.949 0.062
J013353.70+303152.0-c091  0.548 -0.802 0.971              24.281 0.055
J013353.70+303152.0-c092  0.029  0.985 0.986              25.798 0.110
J013353.70+303152.0-c093 -0.073 -0.984 0.987              24.030 0.086
J013353.70+303152.0-c094  0.548 -0.855 1.016 25.138 0.099             
J013353.70+303152.0-c095  0.839  0.582 1.021 24.321 0.114             
J013353.70+303152.0-c096 -0.081 -1.028 1.031 24.797 0.093             
J013353.70+303152.0-c097 -1.044  0.117 1.051 26.794 0.132             
J013353.70+303152.0-c098 -0.396  0.979 1.056 26.558 0.113             
J013353.70+303152.0-c099  0.306 -1.011 1.056 25.216 0.065             
J013353.70+303152.0-c100  0.840  0.657 1.066              23.444 0.046
J013353.70+303152.0-c101  0.210 -1.052 1.073 25.034 0.172             
J013353.70+303152.0-c102 -1.007  0.378 1.075 24.121 0.055             
J013353.70+303152.0-c103  0.742  0.787 1.081 26.210 0.105             
J013353.70+303152.0-c104 -0.873 -0.651 1.089              23.995 0.048
J013353.70+303152.0-c105 -1.004  0.445 1.098              23.456 0.102
J013353.70+303152.0-c106 -1.048 -0.341 1.102              24.381 0.072
J013353.70+303152.0-c107  1.104 -0.047 1.105              25.451 0.201
J013353.70+303152.0-c108  0.732  0.829 1.106              25.831 0.155
J013353.70+303152.0-c109  1.092  0.228 1.115 25.644 0.108             
J013353.70+303152.0-c110 -0.871 -0.703 1.119 24.685 0.070             
J013353.70+303152.0-c111  1.115 -0.150 1.125 24.915 0.069             
J013353.70+303152.0-c112 -0.587 -0.962 1.127 26.750 0.177             
J013353.70+303152.0-c113 -0.337  1.076 1.127 24.961 0.077 25.262 0.088
J013353.70+303152.0-c114  1.123 -0.115 1.129              24.221 0.101
J013353.70+303152.0-c115  0.798 -0.799 1.130              25.974 0.135
J013353.70+303152.0-c116  0.144 -1.123 1.132              20.978 0.056
J013353.70+303152.0-c117 -1.064 -0.403 1.138 25.411 0.113             
J013353.70+303152.0-c118  1.102  0.287 1.139              24.620 0.091
J013353.70+303152.0-c119  0.873  0.744 1.147              25.466 0.168
J013353.70+303152.0-c120 -1.154 -0.049 1.155 28.014 0.381             
J013353.70+303152.0-c121 -0.436 -1.072 1.157              24.351 0.121
J013353.70+303152.0-c122 -0.772 -0.867 1.161              25.231 0.071
J013353.70+303152.0-c123 -1.123 -0.318 1.168 27.154 0.210             
J013353.70+303152.0-c124  0.096  1.167 1.171 23.617 0.127             
J013353.70+303152.0-c125  0.666  0.971 1.178 25.714 0.139             
J013353.70+303152.0-c126  0.134 -1.174 1.182 21.441 0.095             
J013353.70+303152.0-c127 -0.521 -1.062 1.183 24.699 0.093             
J013353.70+303152.0-c128  0.629  1.003 1.184              25.486 0.095
J013353.70+303152.0-c129  0.983 -0.665 1.187              26.389 0.266
J013353.70+303152.0-c130  0.677 -0.981 1.192              23.326 0.057
J013353.70+303152.0-c131  0.972 -0.710 1.204 27.760 0.194             
J013353.70+303152.0-c132 -0.784 -0.924 1.211 26.169 0.084             
J013353.70+303152.0-c133 -0.386 -1.154 1.217 25.566 0.179             
J013353.70+303152.0-c134  1.199 -0.240 1.223              22.993 0.113
J013353.70+303152.0-c135  0.115  1.219 1.224              23.052 0.105
J013353.70+303152.0-c136  1.049  0.634 1.225 26.390 0.127             
J013353.70+303152.0-c137  1.191 -0.291 1.226 23.640 0.119             
J013353.70+303152.0-c138  0.674 -1.036 1.236 24.027 0.055             
J013353.70+303152.0-c139 -0.163  1.226 1.236 26.497 0.095             
J013353.70+303152.0-c140 -0.335  1.190 1.236              25.065 0.069
J013353.70+303152.0-c141  0.579 -1.108 1.250              24.792 0.065
J013353.70+303152.0-c142 -1.201  0.366 1.256 25.751 0.130             
J013353.70+303152.0-c143  1.245  0.172 1.257 23.692 0.071             
J013353.70+303152.0-c144 -1.192  0.418 1.263              25.130 0.150
J013353.70+303152.0-c145  1.060  0.687 1.263              25.934 0.134
J013353.70+303152.0-c146  0.904 -0.893 1.270              26.690 0.291
J013353.70+303152.0-c147  1.250  0.224 1.270              22.481 0.053
J013353.70+303152.0-c148  0.713  1.057 1.275              26.075 0.116
J013353.70+303152.0-c149 -1.007  0.792 1.281 26.793 0.124             
J013353.70+303152.0-c150 -0.755 -1.055 1.297 27.216 0.136             
J013353.70+303152.0-c151  1.298 -0.017 1.298              24.439 0.077
J013353.70+303152.0-c152  1.298 -0.066 1.300 25.192 0.088             
J013353.70+303152.0-c153  0.580 -1.168 1.304 25.496 0.102             
J013353.70+303152.0-c154  0.845  0.997 1.307              26.289 0.200
J013353.70+303152.0-c155  0.024 -1.330 1.330 24.924 0.106             
J013353.70+303152.0-c156 -1.304 -0.280 1.334              25.540 0.123
J013353.70+303152.0-c157 -1.303 -0.317 1.341 26.071 0.130             
J013353.70+303152.0-c158 -0.832  1.058 1.346              25.422 0.121
J013353.70+303152.0-c159  1.279  0.427 1.349              26.161 0.174
J013353.70+303152.0-c160 -1.339 -0.197 1.354              25.377 0.064
J013353.70+303152.0-c161  1.235 -0.558 1.356 26.401 0.203             
J013353.70+303152.0-c162 -0.128 -1.351 1.357              25.449 0.135
J013353.70+303152.0-c163 -0.428 -1.289 1.358 26.412 0.136             
J013353.70+303152.0-c164  1.260 -0.514 1.361              25.635 0.147
J013353.70+303152.0-c165 -0.886  1.046 1.371 27.053 0.155             
J013353.70+303152.0-c166 -1.352 -0.246 1.374 25.448 0.075             
J013353.70+303152.0-c167  0.414  1.316 1.380 22.412 0.074             
J013353.70+303152.0-c168  1.252  0.583 1.382              26.566 0.173
J013353.70+303152.0-c169  1.087 -0.862 1.387 27.349 0.249             
J013353.70+303152.0-c170 -0.395 -1.330 1.388              25.143 0.056
J013353.70+303152.0-c171  0.238 -1.377 1.398              24.600 0.090
J013353.70+303152.0-c172 -0.716  1.203 1.400 26.773 0.158             
J013353.70+303152.0-c173  0.207  1.396 1.411 25.365 0.126             
J013353.70+303152.0-c174 -0.137 -1.404 1.411 25.634 0.124             
J013353.70+303152.0-c175 -1.138 -0.837 1.413 27.917 0.237             
J013353.70+303152.0-c176  1.412 -0.133 1.418 27.286 0.176             
J013353.70+303152.0-c177 -0.534  1.318 1.422 27.294 0.179             
J013353.70+303152.0-c178  0.418  1.366 1.429              21.540 0.058
J013353.70+303152.0-c179  1.299 -0.607 1.434 26.977 0.323             
J013353.70+303152.0-c180 -0.387 -1.392 1.445 25.334 0.101             
J013353.70+303152.0-c181  1.242  0.742 1.447 25.220 0.084             
J013353.70+303152.0-c182 -1.452 -0.022 1.453              24.557 0.066
J013353.70+303152.0-c183 -0.438  1.389 1.457 26.206 0.099             
J013353.70+303152.0-c184 -1.456 -0.070 1.457 24.672 0.046             
J013353.70+303152.0-c185  0.227 -1.442 1.460 25.331 0.151             
J013353.70+303152.0-c186  1.035  1.046 1.471 27.282 0.164             
J013353.70+303152.0-c187 -1.461  0.180 1.472 25.903 0.129             
J013353.70+303152.0-c188  1.236  0.803 1.474              24.477 0.083
J013353.70+303152.0-c189 -0.720 -1.295 1.481              25.357 0.065
J013353.70+303152.0-c190 -1.309  0.706 1.488 26.424 0.124             
J013353.70+303152.0-c191 -1.446  0.373 1.494              26.297 0.169
J013353.70+303152.0-c192 -1.315 -0.709 1.494              25.797 0.102
J013353.70+303152.0-c193 -0.996 -1.124 1.502              25.589 0.108
J013353.70+303152.0-c194  1.027  1.097 1.502              26.595 0.261
J013353.70+303152.0-c195 -0.891  1.211 1.504 25.621 0.127             
J013353.70+303152.0-c196 -0.077  1.503 1.505 23.366 0.071             
J013353.70+303152.0-c197 -1.483  0.268 1.507 26.523 0.163 25.025 0.090
J013353.70+303152.0-c198 -1.402  0.555 1.508              26.510 0.271
J013353.70+303152.0-c199 -0.439  1.444 1.510              25.653 0.092
J013353.70+303152.0-c200  0.206  1.506 1.520              24.604 0.167
J013353.70+303152.0-c201 -0.604  1.396 1.522 26.726 0.213             
J013353.70+303152.0-c202 -0.717 -1.344 1.523 26.010 0.079             
J013353.70+303152.0-c203  1.512  0.225 1.529              25.649 0.085
J013353.70+303152.0-c204  1.520  0.167 1.530 25.771 0.128             
J013353.70+303152.0-c205 -0.886  1.262 1.542              25.545 0.115
J013353.70+303152.0-c206 -1.450 -0.532 1.545 26.492 0.170             
J013353.70+303152.0-c207 -1.071  1.118 1.548              25.827 0.123
J013353.70+303152.0-c208 -1.469 -0.496 1.550              26.019 0.125
J013353.70+303152.0-c209 -1.015 -1.175 1.553 25.245 0.085             
J013353.70+303152.0-c210  0.810  1.326 1.554 23.798 0.088             
J013353.70+303152.0-c211 -0.077  1.553 1.555              22.232 0.048
J013353.70+303152.0-c212 -1.557  0.086 1.559 25.765 0.074             
J013353.70+303152.0-c213 -1.541 -0.269 1.564              24.148 0.098
J013353.70+303152.0-c214 -0.898 -1.282 1.565              25.970 0.120
J013353.70+303152.0-c215 -1.559  0.145 1.566              25.571 0.108
J013353.70+303152.0-c216 -1.202  1.005 1.567 24.648 0.153 25.236 0.081
J013353.70+303152.0-c217 -1.222 -0.983 1.568              26.206 0.178
J013353.70+303152.0-c218 -1.546 -0.311 1.577 25.042 0.172             
J013353.70+303152.0-c219 -1.357  0.811 1.581 26.894 0.133             
J013353.70+303152.0-c220 -1.316 -0.878 1.582              23.827 0.043
J013353.70+303152.0-c221  1.335  0.863 1.589 23.321 0.104             
J013353.70+303152.0-c222 -1.216 -1.030 1.594 27.104 0.188             
J013353.70+303152.0-c223  0.813  1.379 1.601              22.586 0.076
J013353.70+303152.0-c224  1.306 -0.926 1.601              24.809 0.122
J013353.70+303152.0-c225 -0.898 -1.337 1.610 26.149 0.074             
J013353.70+303152.0-c226  1.328  0.911 1.611              23.212 0.048
J013353.70+303152.0-c227 -1.319 -0.928 1.612 24.542 0.086             
J013353.70+303152.0-c228  0.227  1.604 1.620 24.212 0.078             
J013353.70+303152.0-c229 -1.578 -0.377 1.622 24.687 0.146             
J013353.70+303152.0-c230 -1.590 -0.329 1.623              24.178 0.057
J013353.70+303152.0-c231  1.062 -1.228 1.623 24.820 0.069             
J013353.70+303152.0-c232 -1.560  0.456 1.626 24.094 0.057             
J013353.70+303152.0-c233  1.102 -1.200 1.630              24.171 0.136
J013353.70+303152.0-c234 -0.579  1.527 1.633 26.831 0.139             
J013353.70+303152.0-c235 -1.556  0.502 1.635              23.225 0.038
J013353.70+303152.0-c236  0.004 -1.637 1.637 24.303 0.096             
J013353.70+303152.0-c237  1.513 -0.629 1.639 26.365 0.091             
J013353.70+303152.0-c238  1.637  0.073 1.639 26.339 0.094             
J013353.70+303152.0-c239 -1.479  0.710 1.641 26.129 0.062             
J013353.70+303152.0-c240  1.642  0.123 1.646              26.106 0.113
J013353.70+303152.0-c241 -1.125  1.203 1.647              25.958 0.165
J013353.70+303152.0-c242 -1.621  0.297 1.648 25.361 0.061             
J013353.70+303152.0-c243 -1.237  1.094 1.652              24.424 0.087
J013353.70+303152.0-c244  1.312 -1.010 1.656 25.141 0.073 25.152 0.073
J013353.70+303152.0-c245  0.937 -1.367 1.658              26.368 0.166
J013353.70+303152.0-c246  0.294 -1.635 1.661              25.498 0.160
J013353.70+303152.0-c247 -1.626  0.344 1.662              24.454 0.075
J013353.70+303152.0-c248 -1.501 -0.725 1.667 26.903 0.137             
J013353.70+303152.0-c249  0.230  1.654 1.670              23.368 0.081
J013353.70+303152.0-c250  0.115 -1.669 1.673 25.518 0.157             
J013353.70+303152.0-c251 -0.752 -1.498 1.676              25.240 0.088
J013353.70+303152.0-c252  0.073  1.675 1.677              26.084 0.281
J013353.70+303152.0-c253  0.665  1.540 1.677 24.610 0.065             
J013353.70+303152.0-c254 -1.596  0.566 1.693 25.262 0.093             
J013353.70+303152.0-c255 -1.583  0.605 1.695              24.183 0.043
J013353.70+303152.0-c256 -1.078  1.310 1.697              25.049 0.157
J013353.70+303152.0-c257 -1.052 -1.334 1.699              25.277 0.108
J013353.70+303152.0-c258  1.689 -0.233 1.705 26.600 0.209             
J013353.70+303152.0-c259 -1.535 -0.747 1.707              25.612 0.122
J013353.70+303152.0-c260  1.536 -0.757 1.712              26.561 0.219
J013353.70+303152.0-c261  0.294 -1.690 1.715 25.761 0.127             
J013353.70+303152.0-c262  0.658  1.590 1.721              24.590 0.038
J013353.70+303152.0-c263 -0.822  1.515 1.723 24.279 0.074             
J013353.70+303152.0-c264 -0.757 -1.551 1.726 25.156 0.042             
J013353.70+303152.0-c265  0.794  1.541 1.733 25.236 0.072             
J013353.70+303152.0-c266  1.078  1.358 1.734 25.316 0.096             
J013353.70+303152.0-c267 -1.048 -1.382 1.734 25.591 0.081             
J013353.70+303152.0-c268  1.149 -1.300 1.735 25.020 0.055             
J013353.70+303152.0-c269  1.546 -0.803 1.742 26.084 0.113             
J013353.70+303152.0-c270 -1.725 -0.275 1.747              25.275 0.143
J013353.70+303152.0-c271 -0.657 -1.620 1.748              26.121 0.100
J013353.70+303152.0-c272 -1.703 -0.414 1.753 25.799 0.136             
J013353.70+303152.0-c273 -0.821  1.552 1.756              24.245 0.075
J013353.70+303152.0-c274 -1.558 -0.815 1.758 25.583 0.068             
J013353.70+303152.0-c275  1.727  0.361 1.765 26.845 0.178             
J013353.70+303152.0-c276 -1.749  0.255 1.768 25.992 0.071             
J013353.70+303152.0-c277  0.781  1.590 1.772              24.864 0.063
J013353.70+303152.0-c278 -1.491 -0.958 1.773              26.094 0.138
J013353.70+303152.0-c279  1.084  1.409 1.777              24.461 0.055
J013353.70+303152.0-c280  0.134 -1.776 1.781              24.667 0.085
J013353.70+303152.0-c281 -1.755  0.306 1.782              25.728 0.085
J013353.70+303152.0-c282  0.706 -1.638 1.784              26.493 0.222
J013353.70+303152.0-c283  1.251  1.275 1.787 23.854 0.245             
J013353.70+303152.0-c284 -0.714  1.641 1.789 25.524 0.095             
J013353.70+303152.0-c285  1.776 -0.245 1.793              24.547 0.112
J013353.70+303152.0-c286  1.785 -0.162 1.793 25.487 0.113             
J013353.70+303152.0-c287  1.782  0.194 1.793              25.607 0.112
J013353.70+303152.0-c288 -0.670 -1.666 1.796 26.265 0.091             
J013353.70+303152.0-c289  1.769 -0.312 1.796 24.829 0.066             
J013353.70+303152.0-c290  1.627  0.762 1.797 23.171 0.090             
J013353.70+303152.0-c291 -0.202  1.787 1.798 25.228 0.057             
J013353.70+303152.0-c292  1.793  0.130 1.798 26.501 0.091             
J013353.70+303152.0-c293 -1.779 -0.279 1.801 26.116 0.153             
J013353.70+303152.0-c294  1.756 -0.420 1.805 27.634 0.279             
J013353.70+303152.0-c295 -1.109  1.426 1.807 23.478 0.077             
J013353.70+303152.0-c296  0.111  1.810 1.813 25.432 0.094             
J013353.70+303152.0-c297  1.628  0.811 1.819              21.549 0.130
J013353.70+303152.0-c298 -1.376  1.198 1.824 23.992 0.061             
J013353.70+303152.0-c299  1.781  0.442 1.835 25.611 0.109             
J013353.70+303152.0-c300  1.262  1.334 1.836 23.548 0.217 22.951 0.045
J013353.70+303152.0-c301  0.144 -1.830 1.836 25.695 0.067             
J013353.70+303152.0-c302 -0.715  1.690 1.836              25.201 0.081
J013353.70+303152.0-c303  1.775  0.481 1.839              24.804 0.100
J013353.70+303152.0-c304  0.714 -1.695 1.839 27.094 0.192             
J013353.70+303152.0-c305 -1.107  1.479 1.848              23.449 0.079
J013353.70+303152.0-c306 -0.201  1.837 1.848              24.238 0.129
J013353.70+303152.0-c307  1.790 -0.461 1.849              25.446 0.092
J013353.70+303152.0-c308 -0.841  1.649 1.851              26.164 0.242
J013353.70+303152.0-c309 -0.181 -1.845 1.854              25.609 0.076
J013353.70+303152.0-c310  1.782 -0.518 1.855 25.677 0.086             
J013353.70+303152.0-c311 -1.355  1.273 1.859 25.949 0.193 22.725 0.032
J013353.70+303152.0-c312  1.783  0.537 1.862 27.502 0.413             
J013353.70+303152.0-c313  0.105  1.863 1.866              24.540 0.066
J013353.70+303152.0-c314  0.585  1.786 1.879 26.432 0.119             
J013353.70+303152.0-c315  1.473 -1.171 1.882              24.427 0.055
J013353.70+303152.0-c316 -1.582  1.028 1.886 27.529 0.213             
J013353.70+303152.0-c317  0.779  1.729 1.897 25.575 0.056             
J013353.70+303152.0-c318  0.621 -1.794 1.899              24.817 0.059
J013353.70+303152.0-c319 -1.463 -1.210 1.899 27.272 0.199 26.669 0.232
J013353.70+303152.0-c320 -1.900 -0.055 1.900              25.033 0.113
J013353.70+303152.0-c321 -0.637 -1.790 1.900              26.195 0.123
J013353.70+303152.0-c322  1.070  1.571 1.900 27.406 0.142             
J013353.70+303152.0-c323  0.443  1.850 1.902 26.590 0.083             
J013353.70+303152.0-c324 -1.903 -0.107 1.906 25.166 0.094             
J013353.70+303152.0-c325  1.913  0.047 1.913 25.065 0.108             
J013353.70+303152.0-c326 -0.011  1.913 1.913 26.151 0.102             
J013353.70+303152.0-c327 -1.830  0.565 1.915 25.229 0.108             
J013353.70+303152.0-c328 -1.788 -0.689 1.916              25.964 0.105
J013353.70+303152.0-c329 -0.396 -1.878 1.919 26.149 0.134             
J013353.70+303152.0-c330  1.919  0.094 1.921              24.979 0.116
J013353.70+303152.0-c331 -1.779 -0.734 1.925 26.492 0.091             
J013353.70+303152.0-c332  1.764 -0.774 1.926              25.380 0.085
J013353.70+303152.0-c333  0.387  1.887 1.926 26.754 0.176             
J013353.70+303152.0-c334 -0.188 -1.921 1.930 25.517 0.172             
J013353.70+303152.0-c335  0.583  1.843 1.933              25.406 0.104
J013353.70+303152.0-c336 -0.762  1.780 1.936 27.159 0.311             
J013353.70+303152.0-c337  1.758 -0.814 1.937 25.434 0.104             
J013353.70+303152.0-c338 -1.833  0.629 1.937              24.853 0.106
J013353.70+303152.0-c339 -0.228  1.926 1.939 23.789 0.038             
J013353.70+303152.0-c340 -0.322  1.912 1.939              24.758 0.469
J013353.70+303152.0-c341  1.546  1.171 1.939 24.814 0.103             
J013353.70+303152.0-c342  0.771  1.780 1.940              24.990 0.069
J013353.70+303152.0-c343  1.627  1.059 1.941 25.786 0.137             
J013353.70+303152.0-c344 -1.869  0.533 1.944              25.762 0.185
J013353.70+303152.0-c345  1.863 -0.553 1.944 26.927 0.193             
J013353.70+303152.0-c346 -1.431  1.318 1.945 24.711 0.076             
J013353.70+303152.0-c347 -1.669  1.005 1.948 26.811 0.133             
J013353.70+303152.0-c348  1.192  1.543 1.950 26.374 0.077             
J013353.70+303152.0-c349  0.626 -1.848 1.951 25.454 0.085             
J013353.70+303152.0-c350 -0.922  1.720 1.952              24.243 0.117
J013353.70+303152.0-c351 -1.647  1.053 1.955              25.836 0.137
J013353.70+303152.0-c352 -0.650 -1.844 1.956 26.847 0.156             
J013353.70+303152.0-c353  0.247  1.943 1.958 25.463 0.101             
J013353.70+303152.0-c354  1.937  0.296 1.959 25.321 0.075             
J013353.70+303152.0-c355 -1.208 -1.545 1.961 26.802 0.160             
J013353.70+303152.0-c356  1.545  1.209 1.962              24.423 0.195
J013353.70+303152.0-c357  0.422  1.919 1.965              25.773 0.135
J013353.70+303152.0-c358 -1.260  1.508 1.965 22.881 0.053             
J013353.70+303152.0-c359  0.299 -1.947 1.970              25.256 0.150
J013353.70+303152.0-c360 -1.936 -0.371 1.971 26.527 0.124             
J013353.70+303152.0-c361  1.941  0.348 1.972              25.097 0.108
J013353.70+303152.0-c362  1.939 -0.374 1.975 27.559 0.212             
J013353.70+303152.0-c363  1.642  1.111 1.983              25.218 0.071
J013353.70+303152.0-c364 -1.432  1.373 1.983              23.779 0.073
J013353.70+303152.0-c365  1.864  0.684 1.986 25.472 0.081             
J013353.70+303152.0-c366 -0.230  1.974 1.988              20.820 0.048
J013353.70+303152.0-c367  1.187  1.602 1.994              25.773 0.081
J013353.70+303152.0-c368  1.930 -0.517 1.998              26.789 0.285
J013354.28+304110.7-c001  0.002 -0.098 0.098              19.922 0.124
J013354.28+304110.7-c002 -0.057 -0.395 0.399 22.148 0.074             
J013354.28+304110.7-c003 -0.178  0.418 0.454 22.431 0.128 22.124 0.143
J013354.28+304110.7-c004  0.221  0.427 0.481              21.040 0.047
J013354.28+304110.7-c005 -0.494  0.130 0.510 23.839 0.260             
J013354.28+304110.7-c006  0.488 -0.383 0.620 23.416 0.081 22.958 0.141
J013354.28+304110.7-c007 -0.504 -0.567 0.758              22.134 0.319
J013354.28+304110.7-c008 -0.547 -0.589 0.804 22.990 0.108 22.285 0.066
J013354.28+304110.7-c009  0.755  0.280 0.806 23.965 0.169 21.829 0.063
J013354.28+304110.7-c010 -0.192 -0.832 0.854              22.189 0.099
J013354.28+304110.7-c011  0.865 -0.061 0.867 22.696 0.103 21.333 0.046
J013354.28+304110.7-c012  0.433  0.794 0.905 22.030 0.062 21.860 0.088
J013354.28+304110.7-c013 -1.084 -0.160 1.096              20.935 0.040
J013354.28+304110.7-c014  0.921 -0.618 1.109 23.383 0.078 21.995 0.119
J013354.28+304110.7-c015  1.032  0.473 1.135 24.585 0.258             
J013354.28+304110.7-c016 -1.085 -0.505 1.197 24.229 0.139 23.182 0.140
J013354.28+304110.7-c017 -0.625  1.029 1.204 23.279 0.088 21.565 0.115
J013354.28+304110.7-c018 -0.905 -0.820 1.221 22.438 0.073 21.129 0.036
J013354.28+304110.7-c019  0.758  0.965 1.227 23.435 0.126 22.104 0.062
J013354.28+304110.7-c020 -1.056  0.680 1.256 23.296 0.084 21.702 0.090
J013354.28+304110.7-c021 -1.302  0.044 1.303 23.734 0.134 21.860 0.072
J013354.28+304110.7-c022  1.074  0.742 1.306              22.961 0.333
J013354.28+304110.7-c023  1.125  0.689 1.319 22.940 0.116 21.832 0.207
J013354.28+304110.7-c024 -0.898  1.020 1.360 23.578 0.088             
J013354.28+304110.7-c025  1.106 -0.840 1.389 23.289 0.100 22.521 0.096
J013354.28+304110.7-c026  0.488 -1.314 1.402 23.253 0.128 22.261 0.070
J013354.28+304110.7-c027  0.672  1.322 1.483              22.530 0.128
J013354.28+304110.7-c028  0.157  1.483 1.491              23.332 0.186
J013354.28+304110.7-c029  1.104  1.264 1.678 24.271 0.174             
J013354.28+304110.7-c030 -1.682  0.071 1.683 23.714 0.113 22.302 0.115
J013354.28+304110.7-c031 -0.855  1.455 1.687 22.941 0.059 21.836 0.082
J013354.28+304110.7-c032  0.944 -1.411 1.698 23.259 0.083             
J013354.28+304110.7-c033  1.631  0.545 1.719              22.324 0.081
J013354.28+304110.7-c034 -1.700  0.351 1.736 23.931 0.098 21.699 0.059
J013354.28+304110.7-c035  0.266  1.750 1.770 22.006 0.089 22.012 0.061
J013354.28+304110.7-c036  0.761  1.636 1.805 22.272 0.086 20.696 0.035
J013354.28+304110.7-c037 -1.461  1.080 1.817 24.032 0.167 20.775 0.109
J013354.28+304110.7-c038 -0.690  1.691 1.827              21.862 0.086
J013354.28+304110.7-c039  1.249 -1.335 1.829 22.346 0.197 22.173 0.065
J013354.28+304110.7-c040 -1.602  0.999 1.888 23.149 0.146 21.893 0.106
J013354.28+304110.7-c041  1.462 -1.229 1.910 23.158 0.108 21.599 0.029
J013354.28+304110.7-c042 -1.874  0.678 1.992              23.082 0.148
J013354.78+304106.1-c001 -0.255  0.194 0.321 22.687 0.111 20.563 0.081
J013354.78+304106.1-c002  0.261 -0.219 0.341              21.547 0.102
J013354.78+304106.1-c003  0.563  0.120 0.576 23.496 0.148             
J013354.78+304106.1-c004  0.235  0.826 0.858 23.392 0.118             
J013354.78+304106.1-c005  0.813  0.452 0.930 23.393 0.102 21.421 0.031
J013354.78+304106.1-c006 -0.712  0.650 0.964              22.875 0.123
J013354.78+304106.1-c007 -0.985  0.229 1.011              22.652 0.116
J013354.78+304106.1-c008  0.898 -0.892 1.266 24.026 0.145 22.793 0.125
J013354.78+304106.1-c009 -0.879 -0.927 1.277 23.973 0.201 22.611 0.106
J013354.78+304106.1-c010  0.288 -1.313 1.344              22.835 0.142
J013354.78+304106.1-c011 -0.784  1.104 1.354              21.386 0.055
J013354.78+304106.1-c012  1.322  0.330 1.362              22.122 0.102
J013354.78+304106.1-c013 -0.647 -1.214 1.376 22.647 0.077 21.226 0.043
J013354.78+304106.1-c014  0.343  1.389 1.430 23.552 0.096 21.918 0.076
J013354.78+304106.1-c015  0.812  1.177 1.430 24.752 0.425             
J013354.78+304106.1-c016  0.994  1.085 1.471 23.289 0.128             
J013354.78+304106.1-c017 -1.459  0.241 1.479 24.013 0.191             
J013354.78+304106.1-c018  0.118 -1.608 1.612 23.092 0.051 22.020 0.062
J013354.78+304106.1-c019  1.649 -0.277 1.672 23.949 0.167 21.715 0.057
J013354.78+304106.1-c020  0.619 -1.594 1.710 22.591 0.099 20.583 0.026
J013354.78+304106.1-c021 -1.477 -0.934 1.747              23.211 0.147
J013354.78+304106.1-c022  0.524  1.796 1.871 21.370 0.066 20.031 0.039
J013354.78+304106.1-c023 -1.343 -1.306 1.873 23.611 0.118             
J013354.78+304106.1-c024 -1.702  0.850 1.902 23.644 0.124 22.563 0.152
J013354.78+304106.1-c025 -0.379  1.956 1.993              21.713 0.058
J013354.78+304106.1-c026 -0.159 -1.992 1.998 23.093 0.085             
J013354.78+304106.1-c027 -1.117 -1.656 1.998              21.668 0.080
J013355.02+303537.2-c001 -0.034  0.037 0.050 23.111 0.142             
J013355.02+303537.2-c002  0.037  0.051 0.063 22.996 0.160             
J013355.02+303537.2-c003  0.163  0.170 0.236 24.238 0.133 23.413 0.090
J013355.02+303537.2-c004  0.162 -0.197 0.255 26.303 0.086             
J013355.02+303537.2-c005 -0.021  0.298 0.299 25.625 0.138 25.075 0.095
J013355.02+303537.2-c006  0.306  0.094 0.320 25.861 0.102             
J013355.02+303537.2-c007  0.317 -0.076 0.326 25.742 0.053 24.650 0.075
J013355.02+303537.2-c008 -0.215 -0.318 0.383 25.161 0.186             
J013355.02+303537.2-c009 -0.388 -0.038 0.390 26.770 0.123             
J013355.02+303537.2-c010  0.114 -0.376 0.393 25.380 0.056 24.704 0.067
J013355.02+303537.2-c011  0.349  0.245 0.426 27.370 0.256             
J013355.02+303537.2-c012  0.452 -0.212 0.499 24.761 0.079 23.546 0.051
J013355.02+303537.2-c013  0.114  0.491 0.504 26.363 0.085 25.170 0.106
J013355.02+303537.2-c014  0.373 -0.367 0.523 25.692 0.065             
J013355.02+303537.2-c015 -0.500 -0.159 0.525 24.489 0.078 24.129 0.080
J013355.02+303537.2-c016  0.445  0.285 0.528 24.765 0.044 23.987 0.075
J013355.02+303537.2-c017 -0.159 -0.508 0.533 25.535 0.078 24.827 0.068
J013355.02+303537.2-c018  0.535  0.048 0.537 27.164 0.117             
J013355.02+303537.2-c019 -0.434  0.328 0.544 26.078 0.083             
J013355.02+303537.2-c020 -0.542 -0.062 0.545 26.032 0.148             
J013355.02+303537.2-c021 -0.351 -0.426 0.551 24.346 0.092 24.114 0.063
J013355.02+303537.2-c022  0.204  0.518 0.557 27.183 0.267             
J013355.02+303537.2-c023  0.406  0.387 0.561 25.982 0.150             
J013355.02+303537.2-c024 -0.551  0.120 0.564 28.648 0.524             
J013355.02+303537.2-c025 -0.101  0.582 0.591 24.548 0.068 23.484 0.036
J013355.02+303537.2-c026  0.552  0.218 0.594 27.093 0.164             
J013355.02+303537.2-c027  0.621 -0.107 0.630 26.125 0.175 24.684 0.097
J013355.02+303537.2-c028  0.591 -0.293 0.660 27.503 0.132             
J013355.02+303537.2-c029  0.651  0.121 0.662 27.323 0.141             
J013355.02+303537.2-c030  0.382 -0.553 0.672 25.250 0.083 24.365 0.059
J013355.02+303537.2-c031 -0.635 -0.233 0.676 27.264 0.166             
J013355.02+303537.2-c032 -0.487  0.506 0.702 26.064 0.083             
J013355.02+303537.2-c033  0.699 -0.123 0.710 25.597 0.082             
J013355.02+303537.2-c034 -0.136 -0.697 0.711 25.725 0.121 24.713 0.139
J013355.02+303537.2-c035 -0.020 -0.725 0.725 25.836 0.113             
J013355.02+303537.2-c036  0.575  0.465 0.740 26.114 0.098             
J013355.02+303537.2-c037  0.281  0.685 0.740 26.878 0.097             
J013355.02+303537.2-c038 -0.702  0.241 0.742 25.503 0.075             
J013355.02+303537.2-c039  0.493 -0.556 0.743 26.025 0.095             
J013355.02+303537.2-c040 -0.496 -0.556 0.745 24.447 0.065 23.520 0.044
J013355.02+303537.2-c041  0.154 -0.733 0.749 26.514 0.124             
J013355.02+303537.2-c042 -0.416  0.625 0.750 25.674 0.047 24.958 0.094
J013355.02+303537.2-c043 -0.698 -0.369 0.789 24.216 0.064 23.430 0.090
J013355.02+303537.2-c044 -0.029 -0.792 0.792 26.149 0.255             
J013355.02+303537.2-c045 -0.348 -0.719 0.799 25.739 0.078 24.945 0.061
J013355.02+303537.2-c046 -0.749  0.313 0.812 24.725 0.068 23.528 0.088
J013355.02+303537.2-c047  0.813  0.022 0.814 26.375 0.129 25.819 0.209
J013355.02+303537.2-c048 -0.300  0.792 0.847 24.961 0.043 24.893 0.070
J013355.02+303537.2-c049  0.516  0.673 0.848 24.797 0.086 23.724 0.071
J013355.02+303537.2-c050 -0.305 -0.830 0.885 25.196 0.050 25.293 0.101
J013355.02+303537.2-c051 -0.117  0.881 0.889 24.808 0.058             
J013355.02+303537.2-c052  0.228 -0.867 0.897 25.692 0.095             
J013355.02+303537.2-c053 -0.560 -0.702 0.898 25.110 0.072 24.111 0.052
J013355.02+303537.2-c054  0.650  0.648 0.918 25.633 0.102             
J013355.02+303537.2-c055  0.715 -0.586 0.924 25.882 0.099             
J013355.02+303537.2-c056  0.324  0.868 0.926 24.600 0.051 23.793 0.038
J013355.02+303537.2-c057  0.749  0.545 0.927 25.808 0.138 24.826 0.139
J013355.02+303537.2-c058 -0.917  0.158 0.931 24.674 0.057             
J013355.02+303537.2-c059  0.910 -0.236 0.940 24.442 0.430             
J013355.02+303537.2-c060 -0.942  0.046 0.943 25.436 0.145             
J013355.02+303537.2-c061  0.107  0.940 0.946 27.374 0.215             
J013355.02+303537.2-c062  0.845 -0.468 0.966 25.836 0.074             
J013355.02+303537.2-c063  0.495  0.847 0.981 27.205 0.099             
J013355.02+303537.2-c064 -0.041  0.983 0.984 24.012 0.094             
J013355.02+303537.2-c065  0.967 -0.253 0.999 23.955 0.254 20.782 0.034
J013355.02+303537.2-c066 -0.495 -0.873 1.004 25.683 0.077 25.377 0.095
J013355.02+303537.2-c067 -0.961  0.300 1.007 27.040 0.127             
J013355.02+303537.2-c068 -0.356  0.942 1.007 24.671 0.081 23.680 0.052
J013355.02+303537.2-c069  0.243 -0.983 1.012 23.949 0.056 23.692 0.078
J013355.02+303537.2-c070 -1.014  0.075 1.017 24.807 0.085 23.504 0.175
J013355.02+303537.2-c071 -0.102 -1.024 1.029 25.891 0.092             
J013355.02+303537.2-c072  0.023  1.031 1.031 24.560 0.090             
J013355.02+303537.2-c073 -1.005 -0.260 1.038 24.857 0.140             
J013355.02+303537.2-c074 -0.803 -0.659 1.039 26.487 0.457             
J013355.02+303537.2-c075  0.571 -0.884 1.052 24.351 0.099 23.148 0.053
J013355.02+303537.2-c076 -0.596  0.868 1.053 25.698 0.262 25.459 0.096
J013355.02+303537.2-c077 -0.774  0.716 1.054 28.510 0.428             
J013355.02+303537.2-c078 -0.944  0.476 1.057 24.431 0.044 23.749 0.058
J013355.02+303537.2-c079  1.057 -0.178 1.071 24.930 0.149             
J013355.02+303537.2-c080 -0.869 -0.631 1.074 24.493 0.105 23.437 0.040
J013355.02+303537.2-c081  0.311 -1.049 1.094 25.350 0.095             
J013355.02+303537.2-c082  0.720  0.825 1.095 27.229 0.146             
J013355.02+303537.2-c083  0.041 -1.097 1.098 24.329 0.055 23.471 0.056
J013355.02+303537.2-c084 -0.748 -0.813 1.105 26.411 0.091             
J013355.02+303537.2-c085 -1.111 -0.032 1.112 26.054 0.089             
J013355.02+303537.2-c086 -1.102  0.165 1.115 26.026 0.146             
J013355.02+303537.2-c087  0.738  0.883 1.151 26.504 0.221             
J013355.02+303537.2-c088  0.968  0.625 1.152 25.148 0.141             
J013355.02+303537.2-c089  0.736 -0.889 1.154 24.206 0.089             
J013355.02+303537.2-c090 -1.048 -0.501 1.161 24.824 0.163             
J013355.02+303537.2-c091 -1.159 -0.180 1.172 23.853 0.086 22.527 0.042
J013355.02+303537.2-c092  1.110 -0.381 1.174 28.324 0.416             
J013355.02+303537.2-c093 -0.041  1.177 1.178 27.222 0.211             
J013355.02+303537.2-c094 -0.735 -0.935 1.189 27.199 0.164             
J013355.02+303537.2-c095  0.866 -0.819 1.192 23.734 0.098 22.319 0.048
J013355.02+303537.2-c096 -0.872 -0.816 1.194 26.013 0.176             
J013355.02+303537.2-c097  0.403  1.136 1.205 27.821 0.170             
J013355.02+303537.2-c098 -0.063 -1.208 1.210 26.395 0.113 25.496 0.155
J013355.02+303537.2-c099  0.979  0.732 1.223 25.932 0.095             
J013355.02+303537.2-c100 -0.309  1.200 1.239 25.477 0.069 24.807 0.075
J013355.02+303537.2-c101 -0.818  0.934 1.241 25.416 0.076 24.865 0.059
J013355.02+303537.2-c102 -0.632  1.068 1.242 24.654 0.136 23.689 0.064
J013355.02+303537.2-c103 -1.225 -0.248 1.250 25.159 0.083             
J013355.02+303537.2-c104  1.123  0.548 1.250 26.773 0.318             
J013355.02+303537.2-c105 -0.385 -1.197 1.257 25.443 0.073 25.187 0.084
J013355.02+303537.2-c106  0.214  1.250 1.268 26.527 0.151 25.904 0.151
J013355.02+303537.2-c107 -0.957  0.842 1.274 24.558 0.045 23.842 0.043
J013355.02+303537.2-c108  1.232  0.331 1.275 24.978 0.081 24.385 0.071
J013355.02+303537.2-c109 -0.986 -0.819 1.282 24.606 0.089             
J013355.02+303537.2-c110  0.856  0.963 1.288 25.623 0.051             
J013355.02+303537.2-c111 -0.892 -0.931 1.289 25.304 0.076 24.326 0.114
J013355.02+303537.2-c112  0.521 -1.189 1.298 27.056 0.139             
J013355.02+303537.2-c113  1.187  0.528 1.299 24.565 0.095 23.506 0.051
J013355.02+303537.2-c114  1.201 -0.499 1.300 27.355 0.105 25.519 0.099
J013355.02+303537.2-c115  0.758 -1.069 1.311 25.615 0.078             
J013355.02+303537.2-c116  0.583  1.176 1.313 25.176 0.124             
J013355.02+303537.2-c117 -1.302  0.250 1.326 28.626 0.525             
J013355.02+303537.2-c118 -1.330  0.007 1.330 25.927 0.134             
J013355.02+303537.2-c119  0.784  1.114 1.362 23.888 0.112 23.752 0.104
J013355.02+303537.2-c120 -0.120  1.377 1.383 25.438 0.087 24.201 0.140
J013355.02+303537.2-c121 -1.273 -0.551 1.387 24.649 0.314 23.769 0.068
J013355.02+303537.2-c122 -0.614 -1.251 1.394 26.532 0.148             
J013355.02+303537.2-c123 -1.394 -0.031 1.394 26.220 0.108             
J013355.02+303537.2-c124  0.311 -1.376 1.411 26.206 0.135             
J013355.02+303537.2-c125  0.306  1.383 1.416 26.817 0.153             
J013355.02+303537.2-c126 -1.356  0.422 1.420 24.772 0.084 23.818 0.090
J013355.02+303537.2-c127 -0.235  1.402 1.421 27.162 0.185             
J013355.02+303537.2-c128 -1.413 -0.241 1.433 25.373 0.066 24.517 0.060
J013355.02+303537.2-c129  1.209  0.779 1.438 26.867 0.093             
J013355.02+303537.2-c130 -1.338 -0.561 1.451 25.779 0.424             
J013355.02+303537.2-c131  0.694 -1.276 1.453 25.937 0.099             
J013355.02+303537.2-c132 -0.168 -1.445 1.454 24.732 0.064 23.863 0.056
J013355.02+303537.2-c133  1.073  0.989 1.459 28.255 0.377             
J013355.02+303537.2-c134  0.740  1.261 1.462 25.059 0.138 24.100 0.117
J013355.02+303537.2-c135 -0.127  1.457 1.463 26.642 0.206             
J013355.02+303537.2-c136  1.325  0.641 1.472 26.019 0.091 25.339 0.093
J013355.02+303537.2-c137  0.448  1.412 1.481 27.492 0.187             
J013355.02+303537.2-c138  0.035 -1.481 1.481 25.221 0.098             
J013355.02+303537.2-c139 -1.259 -0.791 1.487 26.612 0.154             
J013355.02+303537.2-c140  0.932  1.180 1.504 26.826 0.092             
J013355.02+303537.2-c141  1.228  0.873 1.506 27.082 0.207             
J013355.02+303537.2-c142 -0.821  1.266 1.509 24.849 0.109 23.680 0.051
J013355.02+303537.2-c143 -1.513  0.124 1.518 27.367 0.167             
J013355.02+303537.2-c144 -1.204 -0.930 1.521 24.983 0.053 24.811 0.057
J013355.02+303537.2-c145  1.005 -1.160 1.535 24.417 0.099             
J013355.02+303537.2-c146 -0.622 -1.405 1.536 23.958 0.116 22.737 0.036
J013355.02+303537.2-c147  1.315 -0.800 1.539 26.606 0.125             
J013355.02+303537.2-c148  1.363 -0.715 1.539 24.485 0.062 23.164 0.065
J013355.02+303537.2-c149 -1.057  1.129 1.547 25.357 0.254             
J013355.02+303537.2-c150  1.533  0.318 1.565 24.512 0.111             
J013355.02+303537.2-c151  1.549 -0.228 1.566 27.637 0.254             
J013355.02+303537.2-c152 -1.490  0.486 1.567 26.126 0.099             
J013355.02+303537.2-c153 -0.210 -1.563 1.577 25.931 0.078             
J013355.02+303537.2-c154  0.917 -1.289 1.582 23.682 0.105 21.117 0.027
J013355.02+303537.2-c155  0.558  1.481 1.583 26.521 0.241             
J013355.02+303537.2-c156  1.285 -0.931 1.587 26.689 0.090             
J013355.02+303537.2-c157  1.135  1.115 1.591 28.040 0.197             
J013355.02+303537.2-c158  1.471 -0.607 1.591 24.875 0.064 23.803 0.055
J013355.02+303537.2-c159 -1.047  1.199 1.592 23.289 0.124 23.090 0.045
J013355.02+303537.2-c160  0.043 -1.595 1.596 24.475 0.054 23.871 0.072
J013355.02+303537.2-c161  0.196  1.585 1.597 25.873 0.112 25.296 0.132
J013355.02+303537.2-c162 -1.005 -1.246 1.601 28.609 0.459             
J013355.02+303537.2-c163 -1.148 -1.117 1.602 26.207 0.127             
J013355.02+303537.2-c164  0.643 -1.468 1.603 23.662 0.055 21.974 0.036
J013355.02+303537.2-c165 -1.600 -0.200 1.612 26.260 0.066             
J013355.02+303537.2-c166 -0.896 -1.341 1.613 25.524 0.103 24.914 0.075
J013355.02+303537.2-c167  1.585 -0.303 1.614 28.337 0.370             
J013355.02+303537.2-c168 -0.298  1.590 1.617 25.824 0.086             
J013355.02+303537.2-c169 -1.460 -0.729 1.632 25.863 0.082 25.319 0.101
J013355.02+303537.2-c170 -1.636  0.009 1.637 27.470 0.305             
J013355.02+303537.2-c171 -1.468  0.743 1.645 23.589 0.062 22.087 0.050
J013355.02+303537.2-c172  0.211 -1.640 1.653 26.808 0.273             
J013355.02+303537.2-c173  0.387 -1.622 1.668 25.366 0.097 24.794 0.079
J013355.02+303537.2-c174  1.572  0.563 1.670 24.938 0.105             
J013355.02+303537.2-c175 -1.640 -0.348 1.676 25.897 0.097             
J013355.02+303537.2-c176 -1.249  1.124 1.681 25.618 0.103 24.763 0.071
J013355.02+303537.2-c177  1.253 -1.122 1.682 26.024 0.063             
J013355.02+303537.2-c178  1.635  0.431 1.691 23.796 0.065 22.789 0.055
J013355.02+303537.2-c179 -0.348 -1.655 1.692 26.457 0.060             
J013355.02+303537.2-c180 -0.210  1.679 1.692 25.960 0.104             
J013355.02+303537.2-c181 -1.690 -0.100 1.693 25.034 0.080 24.247 0.063
J013355.02+303537.2-c182  1.477 -0.850 1.704 24.945 0.061 24.089 0.068
J013355.02+303537.2-c183  0.165 -1.706 1.714 25.340 0.106             
J013355.02+303537.2-c184  1.715 -0.062 1.716 28.135 0.168             
J013355.02+303537.2-c185 -1.339 -1.077 1.719 25.485 0.119             
J013355.02+303537.2-c186  1.719  0.092 1.722 27.218 0.176             
J013355.02+303537.2-c187 -0.157 -1.716 1.724 26.975 0.172             
J013355.02+303537.2-c188 -1.555  0.751 1.727 26.406 0.330             
J013355.02+303537.2-c189  1.616 -0.620 1.731 27.076 0.114             
J013355.02+303537.2-c190 -1.190 -1.264 1.736 26.697 0.123             
J013355.02+303537.2-c191  1.451  0.976 1.749 26.228 0.116             
J013355.02+303537.2-c192  0.316 -1.726 1.755 26.362 0.119             
J013355.02+303537.2-c193 -1.731 -0.291 1.755 25.594 0.052             
J013355.02+303537.2-c194  0.758 -1.591 1.762 24.985 0.058             
J013355.02+303537.2-c195 -0.785 -1.578 1.763 26.607 0.098             
J013355.02+303537.2-c196  0.591  1.667 1.769 25.302 0.075 24.680 0.063
J013355.02+303537.2-c197 -0.479  1.703 1.769 26.986 0.110             
J013355.02+303537.2-c198 -1.127  1.366 1.771 26.063 0.110             
J013355.02+303537.2-c199 -1.026  1.445 1.772 26.060 0.146             
J013355.02+303537.2-c200 -1.015 -1.459 1.778 25.578 0.073 25.691 0.080
J013355.02+303537.2-c201  1.090  1.409 1.781 23.922 0.045 23.135 0.032
J013355.02+303537.2-c202 -1.635 -0.715 1.784 27.412 0.241             
J013355.02+303537.2-c203 -1.679  0.609 1.786 27.210 0.140             
J013355.02+303537.2-c204  1.281 -1.253 1.792 25.003 0.074 23.799 0.086
J013355.02+303537.2-c205  0.916  1.549 1.800 25.971 0.100 24.768 0.089
J013355.02+303537.2-c206 -1.199 -1.345 1.802 27.950 0.171             
J013355.02+303537.2-c207 -1.795  0.169 1.803 25.242 0.123 23.796 0.052
J013355.02+303537.2-c208 -1.612  0.831 1.814 25.102 0.049             
J013355.02+303537.2-c209 -0.177 -1.806 1.815 25.106 0.103 24.150 0.104
J013355.02+303537.2-c210 -1.417 -1.135 1.816 27.453 0.342             
J013355.02+303537.2-c211 -1.805  0.266 1.825 26.581 0.110             
J013355.02+303537.2-c212 -0.034 -1.831 1.832 25.379 0.063             
J013355.02+303537.2-c213 -1.831  0.099 1.833 26.972 0.339             
J013355.02+303537.2-c214  1.418 -1.163 1.834 26.063 0.141             
J013355.02+303537.2-c215 -0.816  1.645 1.836 26.720 0.142             
J013355.02+303537.2-c216 -1.765  0.529 1.842 25.543 0.060 25.768 0.167
J013355.02+303537.2-c217 -0.381  1.807 1.847 24.622 0.042 24.000 0.066
J013355.02+303537.2-c218 -1.744 -0.616 1.850 25.169 0.045 24.342 0.089
J013355.02+303537.2-c219  1.774 -0.533 1.853 26.882 0.073             
J013355.02+303537.2-c220  1.304 -1.319 1.855 25.643 0.195             
J013355.02+303537.2-c221 -1.697 -0.752 1.856 26.114 0.095 24.931 0.138
J013355.02+303537.2-c222 -0.442 -1.803 1.856 26.519 0.123             
J013355.02+303537.2-c223 -1.853 -0.137 1.858 25.357 0.124 24.920 0.090
J013355.02+303537.2-c224  1.042  1.544 1.863 26.475 0.108             
J013355.02+303537.2-c225  1.840  0.313 1.866 26.781 0.159             
J013355.02+303537.2-c226  1.860 -0.193 1.870 25.208 0.053 25.638 0.112
J013355.02+303537.2-c227  0.164 -1.866 1.874 24.696 0.053 23.663 0.036
J013355.02+303537.2-c228  1.195 -1.447 1.876 24.228 0.063 23.433 0.049
J013355.02+303537.2-c229  0.733  1.737 1.885 27.327 0.129             
J013355.02+303537.2-c230 -1.860  0.355 1.894 26.538 0.080             
J013355.02+303537.2-c231 -0.628 -1.795 1.901 27.588 0.428             
J013355.02+303537.2-c232  0.020  1.907 1.907 24.460 0.091             
J013355.02+303537.2-c233 -0.144 -1.905 1.910 25.741 0.170             
J013355.02+303537.2-c234  1.092 -1.567 1.910 25.638 0.241             
J013355.02+303537.2-c235 -1.202  1.486 1.911 26.693 0.130             
J013355.02+303537.2-c236  1.590  1.077 1.920 25.336 0.083 24.564 0.105
J013355.02+303537.2-c237 -0.421 -1.881 1.927 27.192 0.154             
J013355.02+303537.2-c238  1.665 -0.983 1.933 25.722 0.100 24.571 0.110
J013355.02+303537.2-c239 -1.663 -0.999 1.940 27.157 0.132             
J013355.02+303537.2-c240  1.797 -0.735 1.942 27.604 0.361             
J013355.02+303537.2-c241 -1.080  1.614 1.943 23.789 0.079             
J013355.02+303537.2-c242 -0.995  1.676 1.949 25.897 0.111             
J013355.02+303537.2-c243  0.470  1.893 1.950 25.540 0.063             
J013355.02+303537.2-c244 -0.709 -1.819 1.952 24.725 0.053 23.856 0.041
J013355.02+303537.2-c245 -1.505  1.246 1.954 27.460 0.194             
J013355.02+303537.2-c246  1.966 -0.112 1.969 28.269 0.488             
J013355.02+303537.2-c247  1.685  1.019 1.969 26.229 0.092             
J013355.02+303537.2-c248 -1.974  0.108 1.977 25.759 0.185             
J013355.02+303537.2-c249  1.925  0.458 1.978 25.992 0.098             
J013355.02+303537.2-c250 -1.011 -1.703 1.981 25.687 0.061 24.813 0.062
J013355.02+303537.2-c251 -1.825 -0.784 1.987 27.025 0.245             
J013355.02+303537.2-c252  1.907  0.564 1.988 25.841 0.076             
J013355.02+303537.2-c253  1.824 -0.799 1.992 26.290 0.132             
J013355.02+303537.2-c254  1.695 -1.051 1.994 26.746 0.131             
J013355.02+303537.2-c255  1.149 -1.631 1.994 24.290 0.084 23.051 0.083
J013355.02+303537.2-c256 -1.851  0.750 1.997 27.409 0.103             
J013355.02+303537.2-c257  0.955 -1.754 1.997 26.429 0.172 25.862 0.125
J013356.12+303902.9-c001  0.107  0.109 0.153              22.512 0.177
J013356.12+303902.9-c002 -0.085 -0.239 0.253 23.555 0.191             
J013356.12+303902.9-c003  0.776  0.406 0.876 24.434 0.244             
J013356.12+303902.9-c004 -0.040 -0.992 0.993 23.380 0.103             
J013356.12+303902.9-c005 -0.263  1.077 1.108              22.227 0.098
J013356.12+303902.9-c006  0.963  0.604 1.136              22.137 0.063
J013356.12+303902.9-c007  1.130  0.221 1.152 22.990 0.084             
J013356.12+303902.9-c008  0.021  1.164 1.164              22.225 0.100
J013356.12+303902.9-c009  0.925 -0.719 1.172 23.063 0.092 21.600 0.070
J013356.12+303902.9-c010 -1.031 -0.618 1.202 23.741 0.147 22.715 0.130
J013356.12+303902.9-c011 -1.169  0.339 1.217              22.881 0.123
J013356.12+303902.9-c012  1.097  0.588 1.245 22.925 0.059 20.951 0.049
J013356.12+303902.9-c013 -0.433 -1.318 1.387 21.758 0.035 22.015 0.095
J013356.12+303902.9-c014 -1.154  0.786 1.396 23.948 0.158 21.996 0.060
J013356.12+303902.9-c015 -1.383 -0.260 1.407 23.519 0.119 21.658 0.070
J013356.12+303902.9-c016  1.435 -0.182 1.447 23.042 0.094 21.874 0.115
J013356.12+303902.9-c017 -1.561  0.077 1.563 23.615 0.175             
J013356.12+303902.9-c018  1.610  0.161 1.618              21.222 0.055
J013356.12+303902.9-c019 -1.230 -1.052 1.618 23.455 0.111 21.717 0.049
J013356.12+303902.9-c020 -0.315 -1.607 1.638 24.200 0.187 22.938 0.112
J013356.12+303902.9-c021  0.262  1.618 1.639 24.327 0.230 22.389 0.064
J013356.12+303902.9-c022 -1.246  1.177 1.714 19.938 0.037 20.444 0.075
J013356.12+303902.9-c023 -1.577  0.788 1.763              22.596 0.086
J013356.12+303902.9-c024  1.776  0.181 1.786              22.514 0.116
J013356.12+303902.9-c025  1.220  1.308 1.788              22.933 0.168
J013356.12+303902.9-c026 -1.099 -1.444 1.815 23.303 0.114 22.101 0.295
J013356.12+303902.9-c027 -0.791  1.639 1.820 23.653 0.129 21.831 0.077
J013356.12+303902.9-c028 -1.198 -1.436 1.870              22.726 0.504
J013356.12+303902.9-c029  1.693 -0.946 1.940 23.493 0.115 22.442 0.124
J013356.12+303902.9-c030 -1.654 -1.070 1.970              22.671 0.117
J013356.13+303803.9-c001 -0.592  0.043 0.594 23.340 0.057 21.729 0.074
J013356.13+303803.9-c002 -0.376  0.577 0.689 24.153 0.175             
J013356.13+303803.9-c003  0.316  0.847 0.904 23.324 0.105             
J013356.13+303803.9-c004 -0.895 -0.226 0.923 23.902 0.117             
J013356.13+303803.9-c005  0.956 -0.343 1.016 23.362 0.077 22.542 0.088
J013356.13+303803.9-c006 -1.089 -0.318 1.135 24.202 0.125             
J013356.13+303803.9-c007  0.748  0.932 1.195 22.788 0.059 22.464 0.123
J013356.13+303803.9-c008  0.537  1.075 1.202 23.545 0.121             
J013356.13+303803.9-c009  0.081 -1.247 1.250              21.566 0.068
J013356.13+303803.9-c010  0.062  1.294 1.296 23.597 0.136             
J013356.13+303803.9-c011  1.193  0.526 1.304 23.096 0.095 22.034 0.123
J013356.13+303803.9-c012  1.376  0.116 1.381 24.302 0.139             
J013356.13+303803.9-c013 -1.305 -0.630 1.450 24.712 0.257             
J013356.13+303803.9-c014  1.337  0.602 1.467 23.854 0.196             
J013356.13+303803.9-c015 -1.462 -0.294 1.492 23.073 0.072 21.887 0.080
J013356.13+303803.9-c016 -1.029  1.238 1.610 22.883 0.068 22.451 0.126
J013356.13+303803.9-c017 -0.631  1.490 1.618 22.875 0.081 22.086 0.074
J013356.13+303803.9-c018  0.567  1.604 1.702 23.096 0.068 22.489 0.082
J013356.13+303803.9-c019 -0.221  1.696 1.710 23.792 0.109             
J013356.13+303803.9-c020  1.274 -1.208 1.756              22.491 0.130
J013356.13+303803.9-c021 -1.603  0.756 1.773 24.080 0.133             
J013356.13+303803.9-c022  0.921 -1.534 1.790 23.201 0.132 22.450 0.124
J013356.13+303803.9-c023 -0.037  1.802 1.802 24.331 0.174             
J013356.13+303803.9-c024 -1.876  0.103 1.879 24.416 0.182             
J013357.37+304113.3-c001 -0.084  0.472 0.479 22.673 0.042 22.407 0.048
J013357.37+304113.3-c002 -0.393  0.375 0.543 23.090 0.063 22.086 0.041
J013357.37+304113.3-c003 -0.351 -0.478 0.593 21.939 0.087 21.187 0.099
J013357.37+304113.3-c004 -0.585  0.281 0.648 24.760 0.174 24.236 0.234
J013357.37+304113.3-c005 -0.434  0.538 0.691              23.417 0.126
J013357.37+304113.3-c006 -0.002 -0.737 0.737              20.945 0.034
J013357.37+304113.3-c007  0.611  0.424 0.744 24.806 0.156 23.874 0.142
J013357.37+304113.3-c008  0.755 -0.178 0.776              24.145 0.233
J013357.37+304113.3-c009 -0.044  0.818 0.820 24.102 0.055             
J013357.37+304113.3-c010 -0.322  0.755 0.821              21.969 0.058
J013357.37+304113.3-c011 -0.469 -0.728 0.866 24.142 0.118 23.016 0.095
J013357.37+304113.3-c012  0.897  0.572 1.064 23.564 0.079             
J013357.37+304113.3-c013 -0.646  0.903 1.110 22.898 0.041 21.429 0.029
J013357.37+304113.3-c014 -0.004  1.116 1.116 23.671 0.158             
J013357.37+304113.3-c015  0.338 -1.074 1.126              23.687 0.155
J013357.37+304113.3-c016 -0.974 -0.619 1.154 24.203 0.099             
J013357.37+304113.3-c017  0.892  0.815 1.208 24.505 0.130             
J013357.37+304113.3-c018  0.865 -0.844 1.209 24.069 0.084 23.269 0.148
J013357.37+304113.3-c019  1.221 -0.078 1.223 23.866 0.064 23.124 0.081
J013357.37+304113.3-c020 -0.040  1.258 1.258 24.132 0.181             
J013357.37+304113.3-c021 -1.337  0.109 1.342 24.274 0.128 23.052 0.141
J013357.37+304113.3-c022 -0.829  1.094 1.373 23.841 0.064 23.043 0.089
J013357.37+304113.3-c023  0.317 -1.398 1.434 25.685 0.347             
J013357.37+304113.3-c024 -0.034 -1.441 1.442 23.692 0.074 22.521 0.048
J013357.37+304113.3-c025  1.440  0.199 1.453 24.895 0.192 24.056 0.228
J013357.37+304113.3-c026 -1.390 -0.431 1.455 22.659 0.026 21.274 0.036
J013357.37+304113.3-c027  0.551 -1.371 1.478 24.460 0.117 23.615 0.154
J013357.37+304113.3-c028  0.375  1.433 1.481              23.391 0.147
J013357.37+304113.3-c029  1.459  0.559 1.562 24.565 0.189             
J013357.37+304113.3-c030 -0.989 -1.242 1.587 24.913 0.180 23.159 0.090
J013357.37+304113.3-c031  1.493  0.600 1.610              23.497 0.110
J013357.37+304113.3-c032 -0.440 -1.585 1.645 23.789 0.072 22.600 0.042
J013357.37+304113.3-c033 -1.448 -0.798 1.654 24.442 0.165 23.277 0.170
J013357.37+304113.3-c034  1.480 -0.798 1.682              23.375 0.097
J013357.37+304113.3-c035  1.737  0.316 1.766 23.522 0.062 22.352 0.053
J013357.37+304113.3-c036  1.688 -0.520 1.766 23.158 0.049 23.044 0.097
J013357.37+304113.3-c037  1.618  0.796 1.803 24.570 0.170             
J013357.37+304113.3-c038 -1.615  0.843 1.822 23.754 0.150             
J013357.37+304113.3-c039  0.263 -1.820 1.839 24.252 0.140             
J013357.37+304113.3-c040 -1.115 -1.487 1.858 23.677 0.102             
J013357.37+304113.3-c041 -1.614  0.926 1.861              22.584 0.180
J013357.37+304113.3-c042 -1.192 -1.464 1.888              23.391 0.167
J013357.37+304113.3-c043 -0.831  1.711 1.903 23.659 0.067 21.642 0.024
J013357.37+304113.3-c044 -1.904  0.290 1.926              23.593 0.129
J013357.37+304113.3-c045  0.351  1.932 1.964 25.006 0.161             
J013357.37+304113.3-c046 -0.141  1.992 1.997              23.974 0.208
J013357.61+303805.3-c001  0.118  0.070 0.137              22.511 0.281
J013357.61+303805.3-c002 -0.350 -0.044 0.353 22.487 0.040             
J013357.61+303805.3-c003 -0.200  0.449 0.492 23.782 0.164             
J013357.61+303805.3-c004 -0.355 -0.481 0.598 24.003 0.096             
J013357.61+303805.3-c005  0.122 -0.856 0.864 22.594 0.039 22.975 0.112
J013357.61+303805.3-c006 -0.545 -0.716 0.900 23.796 0.102             
J013357.61+303805.3-c007  0.938  0.081 0.941 24.003 0.193             
J013357.61+303805.3-c008  1.154  0.309 1.195 22.772 0.067 21.912 0.067
J013357.61+303805.3-c009 -0.977  0.788 1.256 23.435 0.090 21.407 0.071
J013357.61+303805.3-c010  0.818  1.201 1.453 22.079 0.032 20.545 0.079
J013357.61+303805.3-c011 -1.487  0.180 1.498 22.735 0.073 22.321 0.122
J013357.61+303805.3-c012 -0.534  1.435 1.531 24.340 0.177             
J013357.61+303805.3-c013  0.451  1.590 1.653 23.643 0.351             
J013357.61+303805.3-c014  0.347  1.633 1.670 23.330 0.297 21.652 0.116
J013357.61+303805.3-c015  1.392 -1.092 1.769 24.424 0.161             
J013357.61+303805.3-c016 -1.733 -0.709 1.873 22.896 0.050             
J013357.61+303805.3-c017 -1.844 -0.406 1.888 23.139 0.056             
J013357.61+303805.3-c018 -1.946 -0.289 1.967 23.115 0.273             
J013357.61+303805.3-c019 -1.928  0.434 1.976 23.080 0.072 21.650 0.079
J013357.61+303805.3-c020 -1.951 -0.353 1.983              21.810 0.183
J013358.70+303316.6-c001  0.228  0.136 0.266 25.236 0.103 24.445 0.065
J013358.70+303316.6-c002 -0.158 -0.231 0.280 25.444 0.187             
J013358.70+303316.6-c003 -0.302  0.168 0.345 26.186 0.150 25.411 0.147
J013358.70+303316.6-c004  0.320 -0.130 0.345 24.719 0.058 23.997 0.055
J013358.70+303316.6-c005  0.128 -0.346 0.369 23.073 0.063 23.260 0.090
J013358.70+303316.6-c006  0.429  0.116 0.444 27.035 0.209             
J013358.70+303316.6-c007  0.117  0.452 0.467 24.416 0.126 24.041 0.069
J013358.70+303316.6-c008 -0.477 -0.181 0.510 26.916 0.139             
J013358.70+303316.6-c009  0.418  0.304 0.516 26.616 0.149 26.269 0.279
J013358.70+303316.6-c010  0.126 -0.504 0.520 25.254 0.098 24.356 0.094
J013358.70+303316.6-c011  0.504  0.191 0.539 25.634 0.094 25.093 0.124
J013358.70+303316.6-c012 -0.414 -0.408 0.581 25.857 0.058 25.847 0.075
J013358.70+303316.6-c013 -0.584  0.099 0.592 26.598 0.164             
J013358.70+303316.6-c014  0.205  0.594 0.628 24.022 0.122 23.829 0.066
J013358.70+303316.6-c015  0.621 -0.176 0.645 26.375 0.130 25.859 0.127
J013358.70+303316.6-c016 -0.266  0.601 0.657 24.054 0.114 23.304 0.082
J013358.70+303316.6-c017  0.484 -0.479 0.681 27.946 0.353             
J013358.70+303316.6-c018  0.615 -0.318 0.693 27.026 0.243             
J013358.70+303316.6-c019  0.388 -0.577 0.695 27.019 0.172 26.456 0.125
J013358.70+303316.6-c020 -0.624 -0.362 0.722 26.795 0.087 26.139 0.094
J013358.70+303316.6-c021 -0.713 -0.194 0.739 25.433 0.077 24.581 0.069
J013358.70+303316.6-c022  0.494  0.567 0.752 27.292 0.274             
J013358.70+303316.6-c023 -0.743  0.133 0.754 26.259 0.122 26.213 0.150
J013358.70+303316.6-c024 -0.357 -0.676 0.764 24.347 0.070 23.437 0.065
J013358.70+303316.6-c025 -0.737  0.268 0.784 26.409 0.115 25.858 0.188
J013358.70+303316.6-c026  0.186  0.766 0.788 25.642 0.073 24.814 0.093
J013358.70+303316.6-c027 -0.602  0.511 0.790 22.943 0.083 22.963 0.112
J013358.70+303316.6-c028  0.674 -0.417 0.793 24.145 0.053 23.278 0.051
J013358.70+303316.6-c029 -0.026 -0.795 0.796 25.609 0.098 24.427 0.112
J013358.70+303316.6-c030 -0.202  0.773 0.799 23.575 0.122 22.791 0.088
J013358.70+303316.6-c031 -0.118 -0.797 0.806 23.789 0.083 24.105 0.130
J013358.70+303316.6-c032  0.764 -0.257 0.806 26.500 0.133             
J013358.70+303316.6-c033  0.590  0.556 0.811 25.601 0.125 24.693 0.078
J013358.70+303316.6-c034  0.471  0.698 0.842 25.150 0.094 24.448 0.053
J013358.70+303316.6-c035  0.209 -0.836 0.862 25.976 0.137 25.629 0.097
J013358.70+303316.6-c036  0.811  0.325 0.874 23.123 0.098 22.027 0.099
J013358.70+303316.6-c037 -0.812  0.366 0.891 25.163 0.059 24.483 0.079
J013358.70+303316.6-c038 -0.404  0.795 0.892 24.691 0.127 24.283 0.066
J013358.70+303316.6-c039 -0.694 -0.577 0.903 24.511 0.058 24.444 0.090
J013358.70+303316.6-c040  0.611 -0.685 0.918 24.037 0.082 23.618 0.064
J013358.70+303316.6-c041  0.815 -0.470 0.941 26.092 0.117 25.484 0.127
J013358.70+303316.6-c042 -0.775  0.548 0.949 24.318 0.091 24.572 0.214
J013358.70+303316.6-c043  0.958 -0.017 0.958 25.822 0.099 24.825 0.099
J013358.70+303316.6-c044  0.830  0.504 0.971 25.392 0.086 24.470 0.063
J013358.70+303316.6-c045 -0.707 -0.701 0.996 25.629 0.060 25.164 0.083
J013358.70+303316.6-c046 -0.955 -0.287 0.997 23.814 0.063 23.209 0.054
J013358.70+303316.6-c047 -0.104  1.021 1.026 26.027 0.095             
J013358.70+303316.6-c048 -0.827 -0.641 1.046 25.124 0.076 24.262 0.070
J013358.70+303316.6-c049  0.636  0.849 1.061 26.157 0.107 25.758 0.123
J013358.70+303316.6-c050  0.391 -0.995 1.069 25.491 0.111 25.167 0.092
J013358.70+303316.6-c051  0.708 -0.803 1.070 25.516 0.198 25.369 0.141
J013358.70+303316.6-c052 -0.120  1.097 1.104 25.945 0.062 25.020 0.082
J013358.70+303316.6-c053 -1.106  0.034 1.107 26.629 0.136 26.307 0.150
J013358.70+303316.6-c054  0.178  1.092 1.107 23.766 0.119 23.288 0.094
J013358.70+303316.6-c055 -1.007 -0.508 1.128 26.249 0.113 25.471 0.091
J013358.70+303316.6-c056 -1.094  0.354 1.150 26.943 0.290 23.244 0.049
J013358.70+303316.6-c057  0.419 -1.073 1.152 26.739 0.205             
J013358.70+303316.6-c058 -1.096  0.421 1.174 25.932 0.184             
J013358.70+303316.6-c059  0.751  0.905 1.176 25.440 0.059 24.496 0.073
J013358.70+303316.6-c060 -0.423 -1.109 1.187 25.285 0.156 23.975 0.160
J013358.70+303316.6-c061 -0.864  0.834 1.201 26.707 0.102 25.903 0.126
J013358.70+303316.6-c062 -0.303 -1.174 1.212 24.965 0.098             
J013358.70+303316.6-c063 -1.205  0.175 1.217 27.323 0.182             
J013358.70+303316.6-c064 -0.686  1.007 1.219 25.467 0.147 25.088 0.105
J013358.70+303316.6-c065 -0.364  1.194 1.248 25.782 0.191 24.646 0.060
J013358.70+303316.6-c066 -1.166  0.454 1.251 27.356 0.203 26.688 0.273
J013358.70+303316.6-c067 -0.095  1.258 1.262 26.681 0.099             
J013358.70+303316.6-c068  1.168  0.501 1.271 25.751 0.164 25.144 0.120
J013358.70+303316.6-c069  1.055  0.712 1.272 23.349 0.062 22.328 0.062
J013358.70+303316.6-c070 -0.221  1.258 1.277 25.922 0.070 25.881 0.125
J013358.70+303316.6-c071 -0.616 -1.120 1.279 24.810 0.082 24.760 0.093
J013358.70+303316.6-c072  0.020 -1.293 1.294 24.906 0.118 25.496 0.230
J013358.70+303316.6-c073 -1.269 -0.300 1.304 27.507 0.170             
J013358.70+303316.6-c074  1.288 -0.206 1.304 26.831 0.145             
J013358.70+303316.6-c075  1.256  0.373 1.311 26.190 0.071 25.413 0.083
J013358.70+303316.6-c076 -1.313 -0.206 1.329 26.726 0.098             
J013358.70+303316.6-c077  1.092 -0.771 1.336 25.484 0.103 25.269 0.082
J013358.70+303316.6-c078  1.334 -0.115 1.339 25.516 0.104             
J013358.70+303316.6-c079  1.072  0.809 1.343 25.401 0.124             
J013358.70+303316.6-c080  1.046 -0.842 1.343 26.345 0.184             
J013358.70+303316.6-c081  1.254 -0.496 1.349 26.609 0.202             
J013358.70+303316.6-c082  0.620  1.199 1.349 26.943 0.170 26.351 0.211
J013358.70+303316.6-c083 -0.867 -1.052 1.363 27.556 0.326             
J013358.70+303316.6-c084 -1.048 -0.894 1.377 24.659 0.124 24.427 0.087
J013358.70+303316.6-c085 -0.085 -1.392 1.395 25.610 0.099 24.794 0.073
J013358.70+303316.6-c086  0.898  1.075 1.401 24.352 0.101 25.027 0.351
J013358.70+303316.6-c087  1.409 -0.062 1.410 26.079 0.150             
J013358.70+303316.6-c088  1.203 -0.765 1.425 26.275 0.153 25.241 0.098
J013358.70+303316.6-c089  1.376 -0.399 1.433 24.931 0.135 25.256 0.105
J013358.70+303316.6-c090 -0.722  1.264 1.455 21.508 0.054 21.534 0.046
J013358.70+303316.6-c091 -0.418 -1.422 1.482 26.078 0.112 25.256 0.106
J013358.70+303316.6-c092 -1.204  0.872 1.487 25.731 0.066 25.664 0.074
J013358.70+303316.6-c093  1.293  0.743 1.492 25.808 0.124 25.605 0.132
J013358.70+303316.6-c094 -1.429 -0.450 1.498 25.700 0.075             
J013358.70+303316.6-c095  0.117  1.505 1.509 26.564 0.182             
J013358.70+303316.6-c096  0.956 -1.178 1.517 23.863 0.099 23.718 0.083
J013358.70+303316.6-c097 -1.376 -0.639 1.517 22.466 0.087 20.936 0.056
J013358.70+303316.6-c098 -1.461  0.443 1.527 25.691 0.086 24.828 0.068
J013358.70+303316.6-c099 -1.082  1.086 1.533 25.902 0.100 25.689 0.056
J013358.70+303316.6-c100 -0.279 -1.509 1.535 23.949 0.100 23.387 0.100
J013358.70+303316.6-c101 -0.098  1.532 1.535 26.071 0.131 24.844 0.087
J013358.70+303316.6-c102  0.490  1.455 1.535 22.752 0.072 22.710 0.065
J013358.70+303316.6-c103 -1.519 -0.290 1.547 25.372 0.170 24.819 0.107
J013358.70+303316.6-c104  1.109  1.094 1.558 27.309 0.165             
J013358.70+303316.6-c105  1.538 -0.262 1.560 25.551 0.147             
J013358.70+303316.6-c106  1.457 -0.618 1.583 27.143 0.135 26.692 0.237
J013358.70+303316.6-c107  1.585 -0.010 1.585 26.727 0.121             
J013358.70+303316.6-c108 -0.695  1.424 1.585 27.325 0.364             
J013358.70+303316.6-c109 -1.576 -0.177 1.586 26.823 0.188             
J013358.70+303316.6-c110  0.651  1.449 1.589 24.261 0.113 23.492 0.083
J013358.70+303316.6-c111  0.874  1.340 1.600 25.939 0.147 25.844 0.118
J013358.70+303316.6-c112  1.601 -0.201 1.614 25.361 0.111 23.990 0.098
J013358.70+303316.6-c113  0.577 -1.508 1.614 25.771 0.132 25.634 0.093
J013358.70+303316.6-c114 -0.170  1.618 1.626 25.719 0.122             
J013358.70+303316.6-c115 -0.725 -1.475 1.643 27.428 0.196             
J013358.70+303316.6-c116 -1.071 -1.253 1.648 26.292 0.111 26.662 0.275
J013358.70+303316.6-c117  1.234 -1.108 1.659 25.134 0.100 25.262 0.103
J013358.70+303316.6-c118  0.791 -1.463 1.663 24.619 0.104 23.975 0.071
J013358.70+303316.6-c119 -1.641  0.346 1.677 25.625 0.087 24.568 0.096
J013358.70+303316.6-c120 -0.929 -1.410 1.688 25.591 0.099 24.732 0.057
J013358.70+303316.6-c121 -1.556  0.673 1.695 25.467 0.088 24.696 0.064
J013358.70+303316.6-c122  0.515  1.621 1.700 24.130 0.185 22.772 0.072
J013358.70+303316.6-c123 -0.991  1.394 1.710 26.664 0.132 26.031 0.129
J013358.70+303316.6-c124  1.440 -0.925 1.711 28.019 0.539             
J013358.70+303316.6-c125  0.158 -1.705 1.712 20.536 0.077 20.489 0.027
J013358.70+303316.6-c126 -1.628 -0.536 1.714 25.950 0.119 25.242 0.086
J013358.70+303316.6-c127  1.078 -1.338 1.719 24.572 0.159 24.402 0.090
J013358.70+303316.6-c128 -0.181  1.711 1.720 25.765 0.074             
J013358.70+303316.6-c129  1.708 -0.276 1.730 25.477 0.154             
J013358.70+303316.6-c130  1.729 -0.076 1.731 26.278 0.115 26.054 0.174
J013358.70+303316.6-c131  1.090  1.348 1.734 26.764 0.138 26.309 0.103
J013358.70+303316.6-c132  1.313  1.135 1.735 24.980 0.071 24.247 0.114
J013358.70+303316.6-c133 -1.519 -0.868 1.750 24.356 0.109 23.441 0.082
J013358.70+303316.6-c134  1.399  1.066 1.759 26.490 0.109             
J013358.70+303316.6-c135  1.745  0.259 1.764 25.284 0.128 24.355 0.090
J013358.70+303316.6-c136  1.688  0.519 1.766 26.407 0.125             
J013358.70+303316.6-c137  0.152 -1.760 1.766 22.261 0.371 23.618 0.223
J013358.70+303316.6-c138 -1.073 -1.407 1.769 25.009 0.064 24.693 0.075
J013358.70+303316.6-c139 -1.139 -1.359 1.773 27.784 0.361             
J013358.70+303316.6-c140  1.676  0.635 1.792 26.038 0.090             
J013358.70+303316.6-c141 -1.430  1.081 1.793 24.561 0.120 24.297 0.094
J013358.70+303316.6-c142  1.735 -0.502 1.806 26.783 0.165             
J013358.70+303316.6-c143  1.587 -0.867 1.809 27.693 0.264 26.645 0.370
J013358.70+303316.6-c144 -1.811 -0.201 1.822 23.772 0.076 23.861 0.067
J013358.70+303316.6-c145 -1.341  1.248 1.832 25.654 0.067 25.293 0.080
J013358.70+303316.6-c146  0.030  1.834 1.834 23.685 0.067 22.534 0.048
J013358.70+303316.6-c147 -1.333 -1.273 1.844 25.192 0.065 24.098 0.061
J013358.70+303316.6-c148 -1.292  1.317 1.844 26.473 0.258             
J013358.70+303316.6-c149 -0.485 -1.787 1.851 26.481 0.105 25.722 0.097
J013358.70+303316.6-c150  1.700  0.737 1.853 24.315 0.060 23.631 0.069
J013358.70+303316.6-c151 -0.649  1.743 1.860 26.785 0.128 25.880 0.144
J013358.70+303316.6-c152 -0.335  1.830 1.860 25.855 0.084 25.518 0.129
J013358.70+303316.6-c153 -1.472 -1.140 1.862 23.507 0.075 22.801 0.098
J013358.70+303316.6-c154 -1.750  0.643 1.864 25.404 0.077 24.653 0.049
J013358.70+303316.6-c155  1.298  1.350 1.873 27.251 0.123             
J013358.70+303316.6-c156  1.872  0.112 1.876 25.278 0.131 24.594 0.129
J013358.70+303316.6-c157  1.604  0.985 1.882 24.719 0.114 24.800 0.085
J013358.70+303316.6-c158 -0.577  1.802 1.892 26.678 0.161             
J013358.70+303316.6-c159 -0.967  1.627 1.892 25.374 0.066 24.642 0.046
J013358.70+303316.6-c160  1.489 -1.170 1.894 24.431 0.080 23.352 0.046
J013358.70+303316.6-c161 -0.624 -1.790 1.896 26.941 0.118             
J013358.70+303316.6-c162  1.843  0.467 1.901 25.303 0.130 24.966 0.138
J013358.70+303316.6-c163 -0.325 -1.881 1.909 26.333 0.138 25.394 0.125
J013358.70+303316.6-c164 -1.823 -0.587 1.915 23.558 0.118 22.913 0.045
J013358.70+303316.6-c165  0.891 -1.710 1.928 25.042 0.078 24.398 0.049
J013358.70+303316.6-c166  0.843  1.742 1.935 26.970 0.292             
J013358.70+303316.6-c167  0.623 -1.837 1.940 26.507 0.101 26.174 0.090
J013358.70+303316.6-c168  0.567  1.865 1.949 24.938 0.072 24.645 0.080
J013358.70+303316.6-c169  1.883 -0.524 1.955 25.998 0.106 26.271 0.134
J013358.70+303316.6-c170 -1.928  0.339 1.958 25.373 0.066 25.306 0.084
J013358.70+303316.6-c171 -1.118  1.630 1.976 27.075 0.148             
J013358.70+303316.6-c172 -1.127 -1.623 1.976 24.719 0.118 24.935 0.139
J013358.70+303316.6-c173 -0.335 -1.954 1.983 27.145 0.262             
J013358.70+303316.6-c174 -0.081 -1.982 1.984 27.572 0.326             
J013358.70+303316.6-c175 -1.878 -0.638 1.984 24.720 0.149             
J013358.70+303316.6-c176 -0.755  1.836 1.985 27.300 0.172             
J013358.70+303316.6-c177  1.352 -1.469 1.996 23.258 0.096             
J013358.70+303316.6-c178  1.951  0.429 1.998 25.251 0.090 25.154 0.124
J013358.86+303719.8-c001 -0.076  0.035 0.083 22.735 0.263             
J013358.86+303719.8-c002  0.388 -0.136 0.411              22.093 0.071
J013358.86+303719.8-c003  0.013  0.509 0.509 24.106 0.143 22.652 0.112
J013358.86+303719.8-c004  0.764  0.143 0.777 23.871 0.112 22.135 0.065
J013358.86+303719.8-c005 -0.398  0.722 0.825 24.308 0.128 22.871 0.093
J013358.86+303719.8-c006  0.479 -0.679 0.831 23.437 0.087             
J013358.86+303719.8-c007  0.829 -0.100 0.835 22.708 0.065 21.224 0.070
J013358.86+303719.8-c008  0.889  0.450 0.996              23.028 0.110
J013358.86+303719.8-c009 -0.176 -1.228 1.240 22.779 0.069 20.999 0.061
J013358.86+303719.8-c010  0.640  1.183 1.345 23.472 0.065 22.702 0.137
J013358.86+303719.8-c011 -1.296  0.859 1.555              21.644 0.061
J013358.86+303719.8-c012 -1.468 -0.643 1.603 23.694 0.108 22.762 0.108
J013359.47+303226.6-c001 -0.010 -0.433 0.434 26.055 0.125 25.341 0.174
J013359.47+303226.6-c002  0.490  0.029 0.491 25.137 0.105 24.401 0.119
J013359.47+303226.6-c003  0.025  0.526 0.526 25.508 0.133 24.319 0.069
J013359.47+303226.6-c004  0.475  0.260 0.541 25.232 0.071 24.393 0.060
J013359.47+303226.6-c005  0.346  0.419 0.543 25.003 0.104 24.300 0.067
J013359.47+303226.6-c006  0.438 -0.367 0.571 25.482 0.117 25.246 0.147
J013359.47+303226.6-c007 -0.443 -0.363 0.573 26.121 0.123 25.007 0.079
J013359.47+303226.6-c008 -0.321 -0.483 0.580 27.397 0.178             
J013359.47+303226.6-c009 -0.246  0.572 0.622 27.111 0.131             
J013359.47+303226.6-c010 -0.106 -0.633 0.642 26.370 0.150 25.604 0.118
J013359.47+303226.6-c011 -0.617 -0.203 0.649 27.067 0.105             
J013359.47+303226.6-c012 -0.583  0.292 0.652 25.882 0.081 25.169 0.059
J013359.47+303226.6-c013  0.591  0.278 0.653 27.607 0.259 25.990 0.159
J013359.47+303226.6-c014  0.299  0.587 0.659 25.575 0.105 24.762 0.108
J013359.47+303226.6-c015  0.387 -0.551 0.673 25.819 0.105 24.825 0.117
J013359.47+303226.6-c016  0.643 -0.267 0.696 26.434 0.075 25.188 0.108
J013359.47+303226.6-c017  0.036 -0.770 0.771 26.076 0.150 25.163 0.106
J013359.47+303226.6-c018  0.684  0.361 0.773 26.887 0.154             
J013359.47+303226.6-c019  0.215  0.750 0.780 25.225 0.140 24.438 0.100
J013359.47+303226.6-c020 -0.094 -0.781 0.787 26.888 0.187             
J013359.47+303226.6-c021  0.576 -0.571 0.811 25.615 0.146 24.900 0.074
J013359.47+303226.6-c022 -0.665  0.474 0.817 27.632 0.176             
J013359.47+303226.6-c023 -0.339 -0.765 0.837 27.041 0.136 26.559 0.261
J013359.47+303226.6-c024 -0.744 -0.404 0.847 26.728 0.116 25.875 0.134
J013359.47+303226.6-c025 -0.523  0.690 0.866 27.055 0.118 26.098 0.062
J013359.47+303226.6-c026  0.751  0.446 0.874 25.115 0.040 24.173 0.049
J013359.47+303226.6-c027 -0.152  0.877 0.890 25.373 0.072 25.049 0.220
J013359.47+303226.6-c028  0.657  0.603 0.892 26.776 0.104             
J013359.47+303226.6-c029 -0.605 -0.662 0.896 24.881 0.113 24.333 0.089
J013359.47+303226.6-c030 -0.781  0.477 0.915 25.516 0.077 24.986 0.071
J013359.47+303226.6-c031  0.481 -0.790 0.925 25.029 0.123             
J013359.47+303226.6-c032  0.897 -0.266 0.935 24.293 0.064 23.297 0.057
J013359.47+303226.6-c033 -0.922  0.185 0.940 26.179 0.258             
J013359.47+303226.6-c034  0.065 -0.966 0.969 25.297 0.081 24.680 0.070
J013359.47+303226.6-c035  0.798  0.565 0.978 27.459 0.199             
J013359.47+303226.6-c036  0.692 -0.697 0.982 24.908 0.047 23.736 0.060
J013359.47+303226.6-c037 -0.980  0.076 0.983 22.825 0.057 21.358 0.107
J013359.47+303226.6-c038 -0.992 -0.037 0.992 24.765 0.193 23.987 0.044
J013359.47+303226.6-c039  0.922  0.377 0.996 26.665 0.095 25.449 0.053
J013359.47+303226.6-c040  0.792 -0.613 1.001 27.856 0.305 26.547 0.315
J013359.47+303226.6-c041  0.550  0.849 1.012 25.212 0.094 24.428 0.045
J013359.47+303226.6-c042 -0.431 -0.929 1.024 26.590 0.151 26.190 0.147
J013359.47+303226.6-c043  0.874 -0.550 1.033 26.254 0.102 25.200 0.133
J013359.47+303226.6-c044  0.327 -0.994 1.046 25.479 0.117 24.809 0.100
J013359.47+303226.6-c045 -0.929  0.513 1.062 26.069 0.130             
J013359.47+303226.6-c046  1.088  0.044 1.089 27.350 0.171             
J013359.47+303226.6-c047  0.888  0.638 1.093 25.488 0.047 24.491 0.066
J013359.47+303226.6-c048  1.115 -0.113 1.120 25.709 0.107 24.587 0.072
J013359.47+303226.6-c049  1.014  0.535 1.146 27.172 0.166             
J013359.47+303226.6-c050 -0.416 -1.069 1.148 25.626 0.123 25.639 0.089
J013359.47+303226.6-c051 -0.884 -0.747 1.157 26.234 0.071             
J013359.47+303226.6-c052 -0.337  1.112 1.162 26.875 0.117 25.591 0.089
J013359.47+303226.6-c053  0.754 -0.892 1.168 26.527 0.116             
J013359.47+303226.6-c054 -1.119  0.338 1.169 25.782 0.083 24.750 0.070
J013359.47+303226.6-c055 -1.042  0.559 1.183 25.499 0.106             
J013359.47+303226.6-c056  0.528 -1.059 1.183 23.619 0.076 22.463 0.061
J013359.47+303226.6-c057 -1.192  0.051 1.193 26.236 0.107 24.977 0.075
J013359.47+303226.6-c058  0.886  0.853 1.230 25.439 0.139 24.869 0.070
J013359.47+303226.6-c059 -0.611  1.072 1.234 25.266 0.155 24.040 0.052
J013359.47+303226.6-c060 -1.047 -0.668 1.241 27.257 0.152 26.048 0.134
J013359.47+303226.6-c061 -0.398  1.184 1.249 27.632 0.312 26.602 0.233
J013359.47+303226.6-c062 -0.723  1.037 1.265 27.189 0.127 25.528 0.125
J013359.47+303226.6-c063 -0.586  1.129 1.272 26.905 0.177             
J013359.47+303226.6-c064  1.240  0.288 1.273 26.629 0.249             
J013359.47+303226.6-c065 -0.873 -0.940 1.283 24.218 0.073 23.289 0.046
J013359.47+303226.6-c066  0.314 -1.247 1.286 26.913 0.126 25.841 0.144
J013359.47+303226.6-c067  1.043  0.766 1.294 25.435 0.148             
J013359.47+303226.6-c068 -1.301 -0.147 1.309 26.477 0.155 25.435 0.096
J013359.47+303226.6-c069  0.853 -0.999 1.314 25.363 0.088 24.643 0.054
J013359.47+303226.6-c070  0.099  1.316 1.320 26.711 0.113 26.290 0.252
J013359.47+303226.6-c071  0.656  1.210 1.376 27.329 0.148 26.461 0.126
J013359.47+303226.6-c072  1.355  0.258 1.380 25.242 0.135 24.479 0.115
J013359.47+303226.6-c073 -1.166  0.740 1.381 24.164 0.059 23.810 0.075
J013359.47+303226.6-c074  0.256  1.366 1.389 27.614 0.274             
J013359.47+303226.6-c075  1.163 -0.764 1.391 26.779 0.150 25.351 0.173
J013359.47+303226.6-c076  1.220 -0.683 1.398 25.123 0.064 23.831 0.069
J013359.47+303226.6-c077  1.064  0.925 1.410 25.672 0.130 24.734 0.072
J013359.47+303226.6-c078 -1.391  0.347 1.434 23.890 0.054 22.735 0.048
J013359.47+303226.6-c079 -0.825  1.183 1.443 26.431 0.084 26.224 0.120
J013359.47+303226.6-c080 -0.177 -1.437 1.448 24.793 0.209             
J013359.47+303226.6-c081 -0.777 -1.224 1.450 26.230 0.136 25.446 0.093
J013359.47+303226.6-c082 -1.048  1.033 1.472 28.416 0.422             
J013359.47+303226.6-c083  0.774 -1.258 1.478 26.606 0.090 25.151 0.061
J013359.47+303226.6-c084  0.826  1.232 1.483 26.159 0.101 25.718 0.114
J013359.47+303226.6-c085 -0.603 -1.370 1.497 25.172 0.112 24.323 0.094
J013359.47+303226.6-c086 -0.278  1.472 1.498 26.398 0.100 26.063 0.109
J013359.47+303226.6-c087 -1.440 -0.436 1.505 26.565 0.102 25.232 0.071
J013359.47+303226.6-c088 -0.207 -1.495 1.509 26.724 0.220             
J013359.47+303226.6-c089  1.516  0.123 1.521 22.641 0.041 21.565 0.079
J013359.47+303226.6-c090  1.520 -0.100 1.523 26.513 0.137 26.250 0.208
J013359.47+303226.6-c091  0.066 -1.525 1.527 27.674 0.153             
J013359.47+303226.6-c092  0.281 -1.535 1.560 26.642 0.114 26.406 0.141
J013359.47+303226.6-c093  1.061 -1.144 1.561 27.806 0.273 27.280 0.406
J013359.47+303226.6-c094 -1.214 -0.984 1.562 26.617 0.078 25.874 0.116
J013359.47+303226.6-c095 -1.403  0.693 1.565 25.510 0.056 24.660 0.052
J013359.47+303226.6-c096  1.406  0.688 1.565 26.397 0.079 25.705 0.063
J013359.47+303226.6-c097 -1.123 -1.110 1.578 26.624 0.099             
J013359.47+303226.6-c098  1.556  0.411 1.609 25.415 0.104 24.782 0.073
J013359.47+303226.6-c099  0.571 -1.511 1.615 25.888 0.174 25.179 0.122
J013359.47+303226.6-c100 -1.574  0.378 1.619 24.645 0.096 23.962 0.075
J013359.47+303226.6-c101  1.394  0.866 1.641 26.937 0.182 26.205 0.184
J013359.47+303226.6-c102 -0.189 -1.634 1.645 26.838 0.140             
J013359.47+303226.6-c103  1.127  1.233 1.670 25.669 0.077 24.598 0.069
J013359.47+303226.6-c104 -1.174 -1.196 1.676 26.546 0.102 25.219 0.087
J013359.47+303226.6-c105  1.611  0.468 1.677 26.867 0.248             
J013359.47+303226.6-c106  1.416 -0.932 1.695 26.585 0.112 25.863 0.091
J013359.47+303226.6-c107  1.299 -1.095 1.699 25.785 0.120 25.032 0.074
J013359.47+303226.6-c108 -1.702 -0.017 1.702 26.511 0.144             
J013359.47+303226.6-c109 -1.109  1.293 1.704 25.640 0.137 25.533 0.205
J013359.47+303226.6-c110 -1.666 -0.382 1.709 25.799 0.130 25.125 0.121
J013359.47+303226.6-c111 -1.525  0.780 1.713 27.416 0.183             
J013359.47+303226.6-c112 -1.394 -1.003 1.718 26.371 0.107 25.117 0.054
J013359.47+303226.6-c113 -0.200  1.719 1.731 24.378 0.086 23.678 0.047
J013359.47+303226.6-c114 -1.609  0.664 1.741 24.143 0.055 24.066 0.057
J013359.47+303226.6-c115  1.744  0.044 1.744 25.812 0.083 24.962 0.084
J013359.47+303226.6-c116 -1.619 -0.671 1.753 25.478 0.120 24.478 0.091
J013359.47+303226.6-c117 -1.553 -0.857 1.774 26.453 0.178 25.799 0.115
J013359.47+303226.6-c118 -0.184 -1.769 1.779 25.142 0.043 24.419 0.055
J013359.47+303226.6-c119  1.728  0.421 1.779 25.234 0.051 24.221 0.054
J013359.47+303226.6-c120  1.717 -0.467 1.779 26.983 0.104 26.000 0.092
J013359.47+303226.6-c121  1.646  0.692 1.786 26.715 0.121 25.421 0.071
J013359.47+303226.6-c122 -1.463  1.030 1.789 26.943 0.286             
J013359.47+303226.6-c123 -0.583 -1.693 1.791 25.190 0.061 24.413 0.046
J013359.47+303226.6-c124  0.652 -1.668 1.791 24.700 0.050 24.413 0.080
J013359.47+303226.6-c125  1.289 -1.286 1.821 25.391 0.079 24.639 0.060
J013359.47+303226.6-c126 -1.414  1.163 1.831 23.291 0.062 21.452 0.076
J013359.47+303226.6-c127  1.825 -0.165 1.833 27.014 0.130 25.829 0.104
J013359.47+303226.6-c128  1.819  0.224 1.833 24.726 0.137 24.262 0.044
J013359.47+303226.6-c129  0.980 -1.556 1.839 26.267 0.163 25.871 0.123
J013359.47+303226.6-c130 -1.118 -1.471 1.848 24.965 0.078 25.186 0.089
J013359.47+303226.6-c131  0.505  1.781 1.851 25.228 0.142 24.089 0.060
J013359.47+303226.6-c132 -1.807 -0.413 1.854 27.360 0.493             
J013359.47+303226.6-c133  0.145  1.851 1.856 26.989 0.145 26.235 0.141
J013359.47+303226.6-c134 -0.527  1.783 1.859 25.568 0.067 24.858 0.060
J013359.47+303226.6-c135  1.241  1.386 1.860 25.447 0.044 24.625 0.032
J013359.47+303226.6-c136  1.342  1.302 1.870 26.950 0.112 26.436 0.125
J013359.47+303226.6-c137  1.168 -1.477 1.883 26.226 0.067 26.013 0.078
J013359.47+303226.6-c138  0.950 -1.630 1.887 26.928 0.257             
J013359.47+303226.6-c139 -0.686 -1.769 1.897 27.338 0.185             
J013359.47+303226.6-c140 -1.137  1.523 1.901 25.613 0.134 25.003 0.094
J013359.47+303226.6-c141  1.829  0.532 1.904 27.186 0.176             
J013359.47+303226.6-c142 -1.902 -0.121 1.906 25.854 0.105 24.786 0.061
J013359.47+303226.6-c143 -1.284 -1.418 1.912 26.552 0.178 25.349 0.188
J013359.47+303226.6-c144 -1.852 -0.486 1.915 24.132 0.050 22.309 0.046
J013359.47+303226.6-c145 -0.195 -1.910 1.920 27.359 0.170 25.914 0.105
J013359.47+303226.6-c146 -1.255 -1.476 1.937 26.036 0.146 24.660 0.097
J013359.47+303226.6-c147  1.873 -0.500 1.939 26.971 0.128             
J013359.47+303226.6-c148 -1.910  0.358 1.943 25.738 0.062 25.356 0.099
J013359.47+303226.6-c149 -1.836  0.640 1.944 27.681 0.243             
J013359.47+303226.6-c150  0.224 -1.937 1.950 22.649 0.065 21.784 0.041
J013359.47+303226.6-c151  0.994  1.683 1.954 27.563 0.186             
J013359.47+303226.6-c152  1.429 -1.337 1.957 25.644 0.084 25.155 0.091
J013359.47+303226.6-c153 -1.464  1.315 1.968 26.263 0.155             
J013359.47+303226.6-c154  0.498 -1.911 1.975 25.837 0.094 24.830 0.050
J013359.47+303226.6-c155  1.551 -1.227 1.978 26.720 0.105             
J013359.47+303226.6-c156 -0.644 -1.872 1.980 25.869 0.108 25.116 0.044
J013359.47+303226.6-c157 -1.754  0.925 1.983 26.340 0.108 26.013 0.117
J013359.47+303226.6-c158  0.359  1.957 1.989 26.460 0.138             
J013359.47+303226.6-c159  1.404  1.417 1.995 26.031 0.087 25.492 0.068
J013359.47+303226.6-c160 -1.022 -1.715 1.996 24.375 0.144 24.389 0.063
J013359.89+303800.0-c001 -0.446  0.189 0.484 24.174 0.174             
J013359.89+303800.0-c002  0.313 -0.529 0.614 23.294 0.083 22.762 0.134
J013359.89+303800.0-c003 -0.655 -0.061 0.658 24.066 0.146             
J013359.89+303800.0-c004  0.656 -0.106 0.665              21.751 0.083
J013359.89+303800.0-c005  0.688  0.416 0.804 24.865 0.291             
J013359.89+303800.0-c006 -0.239 -0.958 0.988              22.860 0.148
J013359.89+303800.0-c007  0.677  1.208 1.385 23.376 0.086 22.299 0.088
J013359.89+303800.0-c008  1.276  0.638 1.426 23.823 0.105 22.799 0.131
J013359.89+303800.0-c009 -0.068  1.454 1.456 24.772 0.252             
J013359.89+303800.0-c010  0.452  1.455 1.524              22.883 0.219
J013359.89+303800.0-c011  0.647 -1.423 1.563 23.895 0.166             
J013359.89+303800.0-c012 -1.562  0.161 1.570 22.754 0.072 22.222 0.113
J013359.89+303800.0-c013  1.187  1.046 1.582              22.947 0.170
J013359.89+303800.0-c014  1.251 -1.054 1.636 24.098 0.135             
J013359.89+303800.0-c015  0.558  1.544 1.642 23.084 0.094 21.706 0.120
J013359.89+303800.0-c016  1.268 -1.243 1.776 22.486 0.033 21.360 0.062
J013359.89+303800.0-c017  1.783 -0.094 1.785              23.105 0.145
J013359.89+303800.0-c018  1.543 -0.912 1.792 24.135 0.137             
J013359.89+303800.0-c019 -1.882 -0.085 1.884 24.565 0.144             
J013359.89+303800.0-c020  1.765  0.769 1.925              21.570 0.062
J013359.89+303800.0-c021  1.186  1.517 1.926 23.626 0.101             
J013359.89+303800.0-c022  1.244  1.534 1.975              22.773 0.163
J013400.58+303630.6-c001  0.001 -0.389 0.389 24.049 0.203             
J013400.58+303630.6-c002 -0.615  0.131 0.629 23.511 0.103 22.021 0.099
J013400.58+303630.6-c003 -0.219  0.704 0.738 23.834 0.094 22.413 0.109
J013400.58+303630.6-c004 -0.581 -0.659 0.879 20.972 0.042             
J013400.58+303630.6-c005  0.207  0.919 0.942              22.974 0.119
J013400.58+303630.6-c006 -1.007 -0.176 1.022 24.334 0.121             
J013400.58+303630.6-c007  1.083  0.343 1.136 23.657 0.084 22.683 0.120
J013400.58+303630.6-c008  0.096  1.170 1.173 22.801 0.057 23.012 0.113
J013400.58+303630.6-c009  0.856  0.811 1.179 24.149 0.137             
J013400.58+303630.6-c010  0.623  1.104 1.268 22.746 0.086 21.832 0.081
J013400.58+303630.6-c011 -1.414  0.034 1.414 23.622 0.147             
J013400.58+303630.6-c012 -1.178 -0.809 1.430 23.917 0.107             
J013400.58+303630.6-c013  1.199 -0.881 1.488              21.767 0.068
J013400.58+303630.6-c014  1.486 -0.251 1.507 22.972 0.100             
J013400.58+303630.6-c015  1.295  0.868 1.559              22.460 0.074
J013400.58+303630.6-c016  0.619 -1.448 1.574 24.115 0.153             
J013400.58+303630.6-c017  1.402 -0.800 1.614              23.022 0.168
J013400.58+303630.6-c018 -0.994 -1.365 1.689 23.857 0.118             
J013400.58+303630.6-c019  0.209  1.692 1.704              21.862 0.065
J013400.58+303630.6-c020  1.522  0.850 1.743              23.128 0.162
J013400.58+303630.6-c021  1.780 -0.207 1.792 23.732 0.122             
J013400.58+303630.6-c022 -0.521  1.763 1.838 23.795 0.116             
J013400.58+303630.6-c023  1.137 -1.450 1.843              22.959 0.161
J013400.58+303630.6-c024  1.878  0.199 1.889 22.024 0.046 21.039 0.105
J013400.58+303630.6-c025 -0.700 -1.861 1.988 22.433 0.054             
J013400.58+303630.6-c026  0.595  1.898 1.989              22.509 0.149
J013400.58+303630.6-c027 -1.988 -0.210 1.999 21.601 0.028             
J013401.23+303113.5-c001 -0.189  0.157 0.246 24.256 0.205             
J013401.23+303113.5-c002 -0.299 -0.105 0.317 26.482 0.384             
J013401.23+303113.5-c003 -0.286 -0.292 0.409 26.611 0.128             
J013401.23+303113.5-c004 -0.393 -0.125 0.412 26.131 0.165             
J013401.23+303113.5-c005  0.095  0.431 0.442 25.747 0.122             
J013401.23+303113.5-c006  0.315  0.353 0.474 26.347 0.087 25.399 0.176
J013401.23+303113.5-c007  0.507  0.128 0.522 24.118 0.058 23.435 0.078
J013401.23+303113.5-c008 -0.033 -0.543 0.544 25.284 0.069             
J013401.23+303113.5-c009  0.050  0.553 0.555 25.638 0.104 24.479 0.064
J013401.23+303113.5-c010 -0.661  0.103 0.669 25.364 0.166             
J013401.23+303113.5-c011  0.602  0.342 0.693 25.871 0.107 25.157 0.122
J013401.23+303113.5-c012  0.521 -0.475 0.705 22.778 0.069             
J013401.23+303113.5-c013 -0.651 -0.291 0.713 26.017 0.090             
J013401.23+303113.5-c014 -0.347 -0.626 0.716 22.964 0.107             
J013401.23+303113.5-c015 -0.616  0.397 0.733 26.863 0.280             
J013401.23+303113.5-c016 -0.275  0.681 0.734 25.853 0.114             
J013401.23+303113.5-c017 -0.680  0.316 0.750 24.552 0.080 24.308 0.121
J013401.23+303113.5-c018  0.677 -0.332 0.754 25.037 0.103             
J013401.23+303113.5-c019  0.743  0.241 0.781 25.031 0.090 24.348 0.038
J013401.23+303113.5-c020 -0.753 -0.254 0.795 26.478 0.159             
J013401.23+303113.5-c021 -0.084  0.795 0.800 25.602 0.104 24.759 0.064
J013401.23+303113.5-c022 -0.843 -0.251 0.879 26.094 0.123             
J013401.23+303113.5-c023 -0.756 -0.461 0.886 27.443 0.218             
J013401.23+303113.5-c024  0.814  0.385 0.900 25.506 0.062 24.627 0.057
J013401.23+303113.5-c025  0.874 -0.265 0.913 24.438 0.092             
J013401.23+303113.5-c026  0.471  0.787 0.917 26.502 0.127 25.987 0.110
J013401.23+303113.5-c027  0.310  0.863 0.917 26.025 0.088 25.568 0.067
J013401.23+303113.5-c028 -0.654  0.684 0.946 24.803 0.058 24.539 0.106
J013401.23+303113.5-c029 -0.556  0.822 0.993 27.448 0.243             
J013401.23+303113.5-c030 -0.847  0.535 1.002 23.018 0.042 22.603 0.105
J013401.23+303113.5-c031  0.962  0.345 1.022 25.010 0.053 24.330 0.065
J013401.23+303113.5-c032 -0.694  0.811 1.067 26.349 0.144 25.515 0.086
J013401.23+303113.5-c033  0.985 -0.420 1.071 27.393 0.213             
J013401.23+303113.5-c034  0.953  0.504 1.078 26.592 0.115             
J013401.23+303113.5-c035 -1.073 -0.293 1.112 25.667 0.081             
J013401.23+303113.5-c036  1.075  0.316 1.121 27.404 0.205 25.831 0.279
J013401.23+303113.5-c037 -1.082  0.331 1.131 27.134 0.116 26.544 0.166
J013401.23+303113.5-c038  0.297  1.114 1.153 25.618 0.068 25.433 0.070
J013401.23+303113.5-c039 -1.158 -0.079 1.161 27.116 0.113 26.179 0.151
J013401.23+303113.5-c040  1.023  0.559 1.166 27.298 0.138             
J013401.23+303113.5-c041 -1.146 -0.264 1.176 26.465 0.093             
J013401.23+303113.5-c042 -1.079 -0.545 1.209 26.458 0.157             
J013401.23+303113.5-c043 -1.038  0.651 1.225 25.012 0.063             
J013401.23+303113.5-c044  1.156 -0.418 1.229 25.724 0.099             
J013401.23+303113.5-c045 -0.811  0.933 1.236 26.781 0.171             
J013401.23+303113.5-c046  1.021  0.701 1.238 27.788 0.180             
J013401.23+303113.5-c047  0.126  1.263 1.269 25.585 0.139 24.879 0.064
J013401.23+303113.5-c048 -1.303 -0.254 1.328 25.897 0.062 25.528 0.083
J013401.23+303113.5-c049  0.192  1.315 1.329 27.000 0.169             
J013401.23+303113.5-c050 -0.113  1.333 1.338 26.684 0.135 25.961 0.153
J013401.23+303113.5-c051 -1.086  0.786 1.340 26.649 0.115             
J013401.23+303113.5-c052  0.569  1.216 1.343 24.072 0.043 23.232 0.096
J013401.23+303113.5-c053  0.375  1.304 1.357 26.850 0.103 25.800 0.085
J013401.23+303113.5-c054  1.367 -0.120 1.372 25.358 0.054 24.762 0.049
J013401.23+303113.5-c055  1.331  0.370 1.381 25.895 0.102 25.680 0.131
J013401.23+303113.5-c056  1.088  0.866 1.391 26.754 0.079 26.510 0.213
J013401.23+303113.5-c057 -0.033  1.413 1.413 25.602 0.134 24.981 0.086
J013401.23+303113.5-c058 -0.700  1.237 1.421 25.484 0.073 24.630 0.097
J013401.23+303113.5-c059  1.256  0.680 1.428 27.268 0.133             
J013401.23+303113.5-c060 -0.427  1.372 1.436 24.883 0.094 24.268 0.132
J013401.23+303113.5-c061  1.378  0.454 1.451 27.304 0.301             
J013401.23+303113.5-c062  0.529  1.376 1.474 26.372 0.181 25.115 0.089
J013401.23+303113.5-c063 -0.332  1.457 1.495 24.816 0.133 24.318 0.067
J013401.23+303113.5-c064  1.482 -0.212 1.497 27.325 0.200             
J013401.23+303113.5-c065 -0.847  1.238 1.500 25.330 0.056 25.395 0.072
J013401.23+303113.5-c066 -1.449 -0.386 1.500 26.812 0.168             
J013401.23+303113.5-c067 -1.352  0.679 1.513 25.836 0.041 24.961 0.131
J013401.23+303113.5-c068 -1.513 -0.155 1.521 27.419 0.179             
J013401.23+303113.5-c069  1.417  0.580 1.531 25.229 0.068 24.415 0.099
J013401.23+303113.5-c070 -1.574 -0.013 1.574 25.397 0.078 25.393 0.083
J013401.23+303113.5-c071 -1.475 -0.618 1.600 27.462 0.127             
J013401.23+303113.5-c072 -0.069  1.599 1.601 26.549 0.123 25.865 0.101
J013401.23+303113.5-c073  1.373  0.830 1.604 27.582 0.161             
J013401.23+303113.5-c074  1.585  0.477 1.656 26.005 0.073 25.873 0.089
J013401.23+303113.5-c075  1.195  1.153 1.661 26.010 0.073 25.922 0.078
J013401.23+303113.5-c076 -1.668  0.239 1.685 25.240 0.090 24.571 0.060
J013401.23+303113.5-c077 -1.202  1.204 1.701 26.508 0.103 26.080 0.119
J013401.23+303113.5-c078  1.541  0.738 1.709 27.332 0.127             
J013401.23+303113.5-c079 -1.671  0.371 1.712 25.428 0.071 25.448 0.066
J013401.23+303113.5-c080  1.693  0.312 1.721 27.238 0.097 26.733 0.270
J013401.23+303113.5-c081  0.890  1.490 1.736 25.365 0.070 25.158 0.089
J013401.23+303113.5-c082 -1.527  0.849 1.747 26.202 0.085             
J013401.23+303113.5-c083  1.716 -0.332 1.747 24.457 0.053             
J013401.23+303113.5-c084 -0.680  1.626 1.763 27.687 0.343             
J013401.23+303113.5-c085  1.764  0.023 1.764 25.581 0.070 25.226 0.093
J013401.23+303113.5-c086 -0.181  1.770 1.779 27.191 0.176             
J013401.23+303113.5-c087  0.328  1.768 1.799 25.089 0.074 24.065 0.141
J013401.23+303113.5-c088 -1.473  1.035 1.801 26.332 0.121 25.873 0.136
J013401.23+303113.5-c089  0.410  1.760 1.807 25.812 0.115 24.457 0.083
J013401.23+303113.5-c090  1.737 -0.530 1.816 25.931 0.110             
J013401.23+303113.5-c091  1.594  0.874 1.818 26.453 0.072 25.869 0.069
J013401.23+303113.5-c092  1.744  0.711 1.883 27.723 0.177 26.853 0.184
J013401.23+303113.5-c093  0.003  1.886 1.886 27.038 0.102             
J013401.23+303113.5-c094  1.877  0.221 1.890 28.113 0.278             
J013401.23+303113.5-c095 -0.505  1.864 1.932 26.217 0.121             
J013401.23+303113.5-c096 -0.819  1.751 1.933 26.614 0.148 25.984 0.127
J013401.23+303113.5-c097  0.308  1.937 1.962 23.540 0.063 23.661 0.225
J013401.23+303113.5-c098  1.889 -0.533 1.962 25.399 0.070             
J013401.23+303113.5-c099 -1.970 -0.144 1.975 25.181 0.116 24.217 0.037
J013401.23+303113.5-c100  0.980  1.716 1.976 24.406 0.068 23.512 0.080
J013401.23+303113.5-c101  1.324  1.475 1.982 26.018 0.115 25.398 0.092
J013401.23+303113.5-c102  1.988  0.033 1.989 24.882 0.073             
J013401.23+303113.5-c103  1.612  1.181 1.998 26.837 0.106 26.335 0.168
J013401.78+303922.9-c001 -0.438 -0.025 0.439 23.546 0.114             
J013401.78+303922.9-c002  0.362 -0.340 0.497 23.292 0.104             
J013401.78+303922.9-c003 -0.177 -0.468 0.500 24.887 0.189             
J013401.78+303922.9-c004  0.353  0.635 0.726 24.048 0.153 23.485 0.154
J013401.78+303922.9-c005 -0.016 -0.794 0.794 23.899 0.101 22.717 0.123
J013401.78+303922.9-c006  0.960  0.280 1.000 24.649 0.190             
J013401.78+303922.9-c007  0.050  1.066 1.068 23.824 0.095 22.910 0.225
J013401.78+303922.9-c008  0.321 -1.105 1.151 23.142 0.047 20.100 0.091
J013401.78+303922.9-c009 -0.589  1.008 1.167 24.240 0.116 22.402 0.095
J013401.78+303922.9-c010 -0.967  0.737 1.216 24.022 0.142             
J013401.78+303922.9-c011  0.248 -1.349 1.372 23.350 0.101             
J013401.78+303922.9-c012 -1.381 -0.098 1.384 24.086 0.097 22.628 0.090
J013401.78+303922.9-c013  0.445 -1.329 1.402 24.184 0.094             
J013401.78+303922.9-c014 -0.820  1.172 1.430 24.703 0.180             
J013401.78+303922.9-c015  1.159  0.864 1.446 23.558 0.090 21.568 0.072
J013401.78+303922.9-c016  1.144 -0.950 1.487 23.125 0.065 21.893 0.090
J013401.78+303922.9-c017  0.054  1.501 1.502 23.341 0.112 21.932 0.071
J013401.78+303922.9-c018  0.895 -1.213 1.508 23.275 0.057 22.392 0.136
J013401.78+303922.9-c019  1.441  0.473 1.516 24.147 0.153 22.794 0.170
J013401.78+303922.9-c020 -1.218 -0.926 1.530 23.981 0.101 23.090 0.085
J013401.78+303922.9-c021 -0.255  1.529 1.550 24.663 0.180             
J013401.78+303922.9-c022 -0.600  1.463 1.582 23.039 0.053 21.047 0.074
J013401.78+303922.9-c023 -1.094  1.169 1.601 23.938 0.105             
J013401.78+303922.9-c024 -0.034  1.603 1.603 23.575 0.068 23.296 0.148
J013401.78+303922.9-c025  1.446 -0.760 1.634 23.206 0.087 21.802 0.074
J013401.78+303922.9-c026  0.626 -1.511 1.636 24.326 0.117 23.251 0.168
J013401.78+303922.9-c027  1.648  0.247 1.667 24.311 0.143             
J013401.78+303922.9-c028  1.691 -0.210 1.704 24.835 0.163             
J013401.78+303922.9-c029  0.103 -1.722 1.725 24.047 0.074 22.461 0.107
J013401.78+303922.9-c030 -1.026  1.395 1.732 22.850 0.050             
J013401.78+303922.9-c031 -1.820  0.151 1.827 23.473 0.092 22.691 0.158
J013401.78+303922.9-c032 -1.706 -0.769 1.871 23.110 0.090 22.555 0.105
J013401.78+303922.9-c033 -1.057  1.567 1.890 23.603 0.111             
J013401.78+303922.9-c034 -1.569  1.069 1.898 23.616 0.196             
J013401.78+303922.9-c035  1.725  0.874 1.934 23.623 0.112 22.509 0.121
J013401.78+303922.9-c036 -0.919  1.732 1.961 24.121 0.119             
J013401.78+303922.9-c037 -1.552  1.217 1.972 24.716 0.234 21.085 0.103
J013401.87+304148.3-c001 -0.178  0.026 0.180 25.225 0.248             
J013401.87+304148.3-c002  0.014  0.194 0.195              22.210 0.068
J013401.87+304148.3-c003  0.409 -0.084 0.417 24.680 0.173             
J013401.87+304148.3-c004 -0.014  0.437 0.437 24.772 0.244             
J013401.87+304148.3-c005  0.568  0.017 0.568 22.505 0.033 22.248 0.085
J013401.87+304148.3-c006  0.089  0.663 0.669 23.490 0.077 22.244 0.089
J013401.87+304148.3-c007  0.619 -0.309 0.691 24.369 0.093             
J013401.87+304148.3-c008 -0.876 -0.242 0.909              23.899 0.120
J013401.87+304148.3-c009  0.875 -0.375 0.952 24.540 0.144             
J013401.87+304148.3-c010 -0.682 -0.687 0.968 23.063 0.034 20.945 0.038
J013401.87+304148.3-c011  0.231 -0.983 1.009 24.658 0.099 23.889 0.110
J013401.87+304148.3-c012 -0.575 -0.905 1.072 24.422 0.138 22.324 0.131
J013401.87+304148.3-c013  0.400  1.057 1.130 24.427 0.133 23.544 0.119
J013401.87+304148.3-c014 -0.409  1.088 1.163              23.912 0.153
J013401.87+304148.3-c015  1.188  0.043 1.189              23.323 0.088
J013401.87+304148.3-c016 -1.286  0.099 1.290              22.877 0.071
J013401.87+304148.3-c017 -0.104  1.304 1.308              22.758 0.073
J013401.87+304148.3-c018 -1.007 -0.883 1.339 25.634 0.412             
J013401.87+304148.3-c019 -0.391  1.315 1.372              23.061 0.082
J013401.87+304148.3-c020  0.576  1.310 1.431              23.788 0.118
J013401.87+304148.3-c021  0.614 -1.378 1.509 25.514 0.285             
J013401.87+304148.3-c022 -1.507 -0.226 1.524              23.983 0.181
J013401.87+304148.3-c023 -0.822 -1.307 1.544 24.592 0.125 23.587 0.145
J013401.87+304148.3-c024 -1.433  0.743 1.614 25.080 0.296 24.042 0.132
J013401.87+304148.3-c025  0.300 -1.611 1.639 24.403 0.088 23.837 0.091
J013401.87+304148.3-c026 -0.586  1.621 1.723 23.702 0.058 22.797 0.091
J013401.87+304148.3-c027 -0.285 -1.745 1.768 24.441 0.122             
J013401.87+304148.3-c028  0.164  1.813 1.820 23.614 0.108             
J013401.87+304148.3-c029 -1.822 -0.044 1.823 25.206 0.220             
J013401.87+304148.3-c030  1.738  0.666 1.862 25.263 0.228 24.253 0.168
J013401.87+304148.3-c031  1.883  0.027 1.883              21.108 0.072
J013401.87+304148.3-c032 -1.311  1.383 1.905              20.875 0.071
J013401.87+304148.3-c033  1.817 -0.603 1.915 23.912 0.094 23.240 0.096
J013401.87+304148.3-c034  0.473 -1.857 1.917 24.431 0.153             
J013401.87+304148.3-c035 -1.623 -1.073 1.946 23.757 0.096 23.074 0.066
J013401.87+304148.3-c036  1.209 -1.555 1.970              23.862 0.144
J013401.87+304148.3-c037  0.380  1.941 1.978 23.773 0.157             
J013401.87+304148.3-c038  1.492 -1.302 1.980 24.920 0.178 23.793 0.115
J013402.19+303741.8-c001  0.282 -0.262 0.385 22.568 0.062 22.597 0.069
J013402.19+303741.8-c002 -0.283  0.283 0.401              22.881 0.111
J013402.19+303741.8-c003 -0.417 -0.291 0.509 24.750 0.176             
J013402.19+303741.8-c004  0.005  0.603 0.603 24.381 0.144 22.899 0.095
J013402.19+303741.8-c005 -0.151  0.871 0.884 23.820 0.152 22.661 0.116
J013402.19+303741.8-c006 -0.616  0.785 0.998              23.084 0.093
J013402.19+303741.8-c007 -0.998 -0.039 0.999 23.249 0.098 22.214 0.045
J013402.19+303741.8-c008 -0.106 -1.138 1.143 24.544 0.151             
J013402.19+303741.8-c009  1.289  0.482 1.377 24.721 0.191             
J013402.19+303741.8-c010  1.088 -0.859 1.386 22.291 0.118 21.320 0.042
J013402.19+303741.8-c011 -1.509  0.258 1.531              23.586 0.256
J013402.19+303741.8-c012  0.711  1.486 1.648 24.396 0.137             
J013402.19+303741.8-c013  1.424  0.972 1.724 23.831 0.091 22.940 0.095
J013402.19+303741.8-c014  1.746 -0.050 1.747 22.585 0.124 22.244 0.083
J013402.19+303741.8-c015  1.492 -0.920 1.753 24.356 0.140             
J013402.19+303741.8-c016  0.284  1.757 1.780              22.986 0.144
J013402.19+303741.8-c017  0.865  1.578 1.799 24.314 0.140 23.289 0.126
J013402.19+303741.8-c018  1.334 -1.218 1.806 24.006 0.098             
J013402.19+303741.8-c019 -0.616  1.743 1.848 22.496 0.045 22.635 0.082
J013402.19+303741.8-c020 -1.878  0.004 1.878 24.171 0.108             
J013402.19+303741.8-c021  1.049 -1.559 1.879 24.113 0.099             
J013402.19+303741.8-c022 -0.834  1.698 1.892 23.764 0.089             
J013402.19+303741.8-c023 -1.319  1.425 1.941 24.134 0.115 23.181 0.136
J013402.19+303741.8-c024 -1.245  1.525 1.969 24.427 0.138             
J013402.19+303741.8-c025  1.955 -0.264 1.973 22.851 0.050 20.000 0.026
J013402.47+303831.7-c001 -0.146 -0.037 0.150 22.311 0.037 21.233 0.387
J013402.47+303831.7-c002  0.327 -0.081 0.336              24.451 0.211
J013402.47+303831.7-c003  0.213  0.355 0.414 24.112 0.149 23.077 0.119
J013402.47+303831.7-c004 -0.533  0.083 0.539 23.627 0.115             
J013402.47+303831.7-c005 -0.172 -0.518 0.546              22.911 0.188
J013402.47+303831.7-c006 -0.659 -0.022 0.659              21.897 0.103
J013402.47+303831.7-c007  0.599 -0.422 0.733 24.429 0.142 23.552 0.122
J013402.47+303831.7-c008  0.102 -0.758 0.764              23.362 0.221
J013402.47+303831.7-c009 -0.694  0.358 0.781              23.622 0.163
J013402.47+303831.7-c010 -0.879 -0.089 0.883              24.308 0.228
J013402.47+303831.7-c011 -0.329  0.855 0.916 24.333 0.160             
J013402.47+303831.7-c012 -0.932 -0.348 0.995 24.203 0.085 22.893 0.129
J013402.47+303831.7-c013 -0.294  1.068 1.108 22.800 0.041             
J013402.47+303831.7-c014 -0.359  1.065 1.124              21.460 0.119
J013402.47+303831.7-c015  1.090 -0.357 1.147              23.517 0.151
J013402.47+303831.7-c016 -0.845 -0.853 1.201 24.078 0.112             
J013402.47+303831.7-c017  1.156 -0.343 1.206 23.483 0.085             
J013402.47+303831.7-c018 -0.922 -0.844 1.250              23.496 0.160
J013402.47+303831.7-c019  0.323  1.258 1.299 24.297 0.132 23.418 0.110
J013402.47+303831.7-c020 -0.467 -1.223 1.309 24.907 0.165             
J013402.47+303831.7-c021  0.011  1.416 1.416 24.893 0.142 24.001 0.174
J013402.47+303831.7-c022  0.466  1.353 1.431              24.130 0.151
J013402.47+303831.7-c023 -1.204  0.975 1.549 24.435 0.193             
J013402.47+303831.7-c024  0.281 -1.528 1.554 24.015 0.156             
J013402.47+303831.7-c025  1.387 -0.877 1.641 24.504 0.164 23.682 0.140
J013402.47+303831.7-c026 -1.459 -0.793 1.660 24.483 0.127 23.594 0.121
J013402.47+303831.7-c027  1.603 -0.455 1.666 23.500 0.094 23.656 0.121
J013402.47+303831.7-c028 -0.425 -1.622 1.676 23.718 0.109 23.430 0.187
J013402.47+303831.7-c029  1.605 -0.592 1.711 25.218 0.295             
J013402.47+303831.7-c030 -0.794  1.568 1.757 24.887 0.240             
J013402.47+303831.7-c031  1.752  0.425 1.803              23.744 0.163
J013402.47+303831.7-c032 -1.736 -0.525 1.813 23.192 0.031 22.106 0.105
J013402.47+303831.7-c033  1.591  0.899 1.828 23.577 0.047 22.052 0.101
J013402.47+303831.7-c034  0.047 -1.855 1.856 21.450 0.151 20.382 0.182
J013402.47+303831.7-c035  0.990 -1.585 1.868 23.864 0.102 22.020 0.111
J013402.47+303831.7-c036  1.349 -1.331 1.895 24.335 0.099 24.145 0.160
J013402.47+303831.7-c037 -1.213 -1.525 1.949 24.353 0.186             
J013402.47+303831.7-c038 -1.513 -1.232 1.951              22.466 0.133
J013402.47+303831.7-c039  0.731  1.820 1.961              20.760 0.093
J013402.47+303831.7-c040 -0.997  1.703 1.973 23.450 0.071 22.195 0.123
J013402.47+303831.7-c041  1.980  0.179 1.988 24.312 0.148             
J013402.59+303628.2-c001  0.177  0.379 0.418 24.122 0.154             
J013402.59+303628.2-c002 -0.254 -0.448 0.515 23.003 0.141             
J013402.59+303628.2-c003 -0.013 -0.557 0.558 22.819 0.053             
J013402.59+303628.2-c004  0.570 -0.255 0.624 23.632 0.096             
J013402.59+303628.2-c005  0.259 -0.758 0.801 23.490 0.069             
J013402.59+303628.2-c006  0.694 -0.727 1.005 23.376 0.096             
J013402.59+303628.2-c007  0.370 -0.963 1.032 22.853 0.068 21.925 0.096
J013402.59+303628.2-c008 -0.704 -0.760 1.036 23.942 0.098             
J013402.59+303628.2-c009 -0.066 -1.163 1.165 22.611 0.055 21.435 0.120
J013402.59+303628.2-c010 -1.111 -0.355 1.166 23.133 0.090             
J013402.59+303628.2-c011 -1.222 -0.264 1.250 22.997 0.083 21.532 0.070
J013402.59+303628.2-c012 -0.918 -0.860 1.258 24.368 0.124             
J013402.59+303628.2-c013  0.858  0.945 1.276 23.258 0.100             
J013402.59+303628.2-c014 -1.309  0.139 1.317 24.084 0.079             
J013402.59+303628.2-c015  0.081 -1.374 1.376 21.674 0.083 20.751 0.100
J013402.59+303628.2-c016  1.391 -0.139 1.398              20.785 0.097
J013402.59+303628.2-c017 -1.149  1.034 1.546 23.937 0.130             
J013402.59+303628.2-c018  0.982 -1.477 1.774 23.972 0.117             
J013402.59+303628.2-c019  0.101  1.815 1.818 24.924 0.330             
J013402.59+303628.2-c020  1.739  0.740 1.890 22.760 0.113 21.788 0.108
J013402.59+303628.2-c021 -1.764 -0.738 1.913              21.232 0.064
J013402.59+303628.2-c022  1.660  1.042 1.960 23.747 0.119             
J013402.59+303628.2-c023 -1.753 -0.879 1.961              23.050 0.192
J013403.86+303910.9-c001  0.015  0.140 0.141 22.441 0.308 19.739 0.151
J013403.86+303910.9-c002  0.270 -0.457 0.530              23.599 0.162
J013403.86+303910.9-c003  0.494  0.244 0.551 22.600 0.037             
J013403.86+303910.9-c004  0.483  0.330 0.585              22.830 0.118
J013403.86+303910.9-c005 -0.584 -0.088 0.591              22.444 0.117
J013403.86+303910.9-c006  0.273 -0.539 0.604 24.503 0.149             
J013403.86+303910.9-c007 -0.557  0.454 0.719 23.613 0.119             
J013403.86+303910.9-c008 -0.711 -0.375 0.803              21.429 0.078
J013403.86+303910.9-c009 -0.296  0.750 0.806 24.568 0.122             
J013403.86+303910.9-c010 -0.694 -0.461 0.834 23.920 0.089             
J013403.86+303910.9-c011 -0.857 -0.072 0.860              21.705 0.093
J013403.86+303910.9-c012 -0.005  0.871 0.871 23.185 0.045             
J013403.86+303910.9-c013  0.321  0.835 0.894 23.699 0.069             
J013403.86+303910.9-c014  0.331  0.904 0.963              22.726 0.180
J013403.86+303910.9-c015  0.595  0.760 0.965 23.821 0.093             
J013403.86+303910.9-c016 -1.059  0.057 1.061              23.661 0.163
J013403.86+303910.9-c017 -0.890  0.717 1.143 23.531 0.076 23.742 0.146
J013403.86+303910.9-c018  0.796  0.828 1.148 22.654 0.049             
J013403.86+303910.9-c019 -1.086  0.388 1.153 24.588 0.108             
J013403.86+303910.9-c020  0.776  0.900 1.188              21.022 0.090
J013403.86+303910.9-c021 -0.700 -0.962 1.190              24.373 0.216
J013403.86+303910.9-c022 -0.473 -1.094 1.192              20.464 0.060
J013403.86+303910.9-c023 -1.178 -0.302 1.216              21.551 0.086
J013403.86+303910.9-c024 -1.173 -0.364 1.228 23.183 0.072             
J013403.86+303910.9-c025 -0.473 -1.166 1.258 22.707 0.075             
J013403.86+303910.9-c026  1.406 -0.336 1.445              22.532 0.120
J013403.86+303910.9-c027  1.403 -0.397 1.458 23.701 0.081             
J013403.86+303910.9-c028  0.490 -1.447 1.528 24.859 0.174 22.569 0.177
J013403.86+303910.9-c029 -1.051  1.120 1.536 25.215 0.274             
J013403.86+303910.9-c030  1.127 -1.059 1.546 20.097 0.071             
J013403.86+303910.9-c031  1.537  0.253 1.557              21.045 0.062
J013403.86+303910.9-c032  1.553  0.174 1.562 23.059 0.053             
J013403.86+303910.9-c033  0.829 -1.371 1.602 23.875 0.131             
J013403.86+303910.9-c034  0.012  1.619 1.619 24.692 0.161             
J013403.86+303910.9-c035 -0.787 -1.430 1.632 23.956 0.116             
J013403.86+303910.9-c036 -1.591 -0.477 1.661 24.996 0.187             
J013403.86+303910.9-c037  0.506 -1.609 1.687 23.989 0.134             
J013403.86+303910.9-c038  1.421  0.984 1.729 23.433 0.066             
J013403.86+303910.9-c039 -0.827  1.525 1.735 22.877 0.086             
J013403.86+303910.9-c040  0.106  1.766 1.769 24.201 0.208 23.206 0.187
J013403.86+303910.9-c041 -1.269 -1.252 1.783 23.770 0.100             
J013403.86+303910.9-c042  1.436  1.057 1.783              21.873 0.081
J013403.86+303910.9-c043 -1.367  1.153 1.789 23.993 0.083             
J013403.86+303910.9-c044 -0.830  1.603 1.805              20.849 0.091
J013403.86+303910.9-c045  1.787  0.487 1.853 24.746 0.142             
J013403.86+303910.9-c046  1.826 -0.359 1.861              22.765 0.137
J013403.86+303910.9-c047  0.606  1.761 1.863 22.979 0.050             
J013403.86+303910.9-c048  1.832 -0.457 1.889 23.770 0.101             
J013403.86+303910.9-c049  0.610  1.839 1.938              22.178 0.102
J013403.86+303910.9-c050  1.773  0.799 1.944 24.149 0.194             
J013403.86+303910.9-c051  1.365 -1.430 1.977 21.501 0.037             
J013403.86+303910.9-c052  0.436  1.937 1.986              23.549 0.203
J013403.86+303910.9-c053 -1.987  0.037 1.988              24.158 0.192
J013404.26+304115.0-c001 -0.314  0.054 0.319 24.274 0.137             
J013404.26+304115.0-c002 -0.402  0.369 0.546              23.372 0.117
J013404.26+304115.0-c003  0.373 -0.439 0.576 24.404 0.092 23.223 0.084
J013404.26+304115.0-c004 -0.385 -0.446 0.589 24.532 0.118 23.245 0.074
J013404.26+304115.0-c005  0.511  0.352 0.620              23.518 0.159
J013404.26+304115.0-c006  0.667  0.131 0.680 24.359 0.081 22.319 0.042
J013404.26+304115.0-c007  0.449 -0.649 0.789 25.538 0.223 24.228 0.193
J013404.26+304115.0-c008  0.789 -0.433 0.900 24.462 0.109             
J013404.26+304115.0-c009 -0.904 -0.280 0.947 22.746 0.026 20.937 0.035
J013404.26+304115.0-c010 -0.661 -0.758 1.006 24.755 0.139 23.800 0.182
J013404.26+304115.0-c011 -0.667  0.769 1.018 25.174 0.181             
J013404.26+304115.0-c012  0.200  1.013 1.033 25.166 0.224             
J013404.26+304115.0-c013 -0.804 -0.833 1.158 23.803 0.116 22.507 0.069
J013404.26+304115.0-c014 -1.125 -0.508 1.234 25.119 0.172 24.187 0.124
J013404.26+304115.0-c015  1.098  0.606 1.255 24.519 0.186             
J013404.26+304115.0-c016 -1.013  0.828 1.309 24.298 0.142 20.545 0.090
J013404.26+304115.0-c017  0.377  1.294 1.348 23.120 0.051 19.607 0.054
J013404.26+304115.0-c018 -1.207  0.666 1.378 23.789 0.095 22.840 0.116
J013404.26+304115.0-c019  1.211 -0.793 1.447 24.846 0.166 23.657 0.141
J013404.26+304115.0-c020  0.989  1.168 1.530 23.937 0.116             
J013404.26+304115.0-c021 -0.898  1.273 1.558 24.298 0.118 23.161 0.123
J013404.26+304115.0-c022 -0.918 -1.287 1.581              23.863 0.106
J013404.26+304115.0-c023  0.699  1.453 1.612 24.258 0.161             
J013404.26+304115.0-c024 -1.580  0.376 1.624 23.707 0.076 22.037 0.041
J013404.26+304115.0-c025 -0.455  1.577 1.641 23.561 0.082 21.423 0.053
J013404.26+304115.0-c026  1.080  1.266 1.664 23.470 0.061 21.395 0.038
J013404.26+304115.0-c027 -1.645  0.627 1.760 24.650 0.135 23.231 0.098
J013404.26+304115.0-c028  0.616 -1.679 1.788              21.843 0.047
J013404.26+304115.0-c029  1.785 -0.153 1.792 24.216 0.122 23.156 0.101
J013404.26+304115.0-c030 -0.316 -1.825 1.852 25.009 0.174             
J013404.26+304115.0-c031  0.814  1.742 1.923 23.522 0.068 22.680 0.077
J013404.26+304115.0-c032 -0.932  1.683 1.924              23.666 0.162
J013404.26+304115.0-c033 -1.507  1.199 1.925              23.574 0.119
J013404.26+304115.0-c034 -1.070  1.604 1.928              22.733 0.072
J013404.26+304115.0-c035 -1.016  1.657 1.944 23.937 0.104             
J013404.26+304115.0-c036 -1.113 -1.597 1.946 24.503 0.094 23.748 0.112
J013404.26+304115.0-c037 -1.817  0.711 1.951 23.290 0.077 23.241 0.136
J013404.26+304115.0-c038  1.770  0.823 1.952 25.351 0.211 24.168 0.266
J013404.26+304115.0-c039 -1.395  1.390 1.969              23.088 0.165
J013404.26+304115.0-c040  1.371  1.433 1.983 24.962 0.134 22.744 0.078
J013404.26+304115.0-c041  0.811 -1.821 1.993              23.084 0.131
J013405.16+303851.1-c001  0.477 -0.111 0.490 24.301 0.169             
J013405.16+303851.1-c002 -0.546  0.169 0.572 25.653 0.409             
J013405.16+303851.1-c003  0.652  0.125 0.664 23.522 0.076             
J013405.16+303851.1-c004  0.482  0.476 0.678              23.456 0.209
J013405.16+303851.1-c005 -0.354 -0.677 0.765 24.386 0.147             
J013405.16+303851.1-c006  0.585  0.505 0.773 23.909 0.104             
J013405.16+303851.1-c007  0.185 -0.760 0.782 23.829 0.056 23.397 0.117
J013405.16+303851.1-c008 -0.799 -0.287 0.849 23.908 0.142 23.599 0.151
J013405.16+303851.1-c009 -0.150 -0.871 0.884 25.193 0.244             
J013405.16+303851.1-c010 -0.899 -0.085 0.903              23.411 0.118
J013405.16+303851.1-c011  0.518 -0.749 0.911              23.270 0.158
J013405.16+303851.1-c012 -0.755  0.543 0.930              21.989 0.087
J013405.16+303851.1-c013  0.578 -0.746 0.944 23.132 0.055             
J013405.16+303851.1-c014 -0.672 -0.671 0.950 24.745 0.170 23.572 0.112
J013405.16+303851.1-c015  0.616  0.736 0.960              23.762 0.153
J013405.16+303851.1-c016 -0.358  0.929 0.996              20.753 0.084
J013405.16+303851.1-c017 -0.288 -0.974 1.015 24.647 0.223             
J013405.16+303851.1-c018  1.054  0.041 1.055 24.142 0.121 23.303 0.151
J013405.16+303851.1-c019 -1.006  0.533 1.139              23.665 0.136
J013405.16+303851.1-c020  0.583  1.000 1.157 24.012 0.150 23.141 0.159
J013405.16+303851.1-c021  0.936  0.689 1.163 23.829 0.114             
J013405.16+303851.1-c022 -1.153 -0.314 1.195 23.508 0.045             
J013405.16+303851.1-c023 -1.216 -0.313 1.256              23.023 0.076
J013405.16+303851.1-c024  0.372  1.316 1.368 24.237 0.090             
J013405.16+303851.1-c025  1.009 -0.925 1.369 23.996 0.129 23.109 0.147
J013405.16+303851.1-c026  1.219  0.735 1.423 23.382 0.266             
J013405.16+303851.1-c027  0.247 -1.415 1.437 23.688 0.065 22.408 0.097
J013405.16+303851.1-c028 -1.425 -0.258 1.448 24.749 0.158             
J013405.16+303851.1-c029 -0.101 -1.467 1.470 24.308 0.165 23.314 0.115
J013405.16+303851.1-c030  0.931 -1.187 1.508              23.339 0.100
J013405.16+303851.1-c031 -1.105  1.043 1.519 24.364 0.122 23.390 0.100
J013405.16+303851.1-c032 -0.194  1.517 1.529 25.401 0.296             
J013405.16+303851.1-c033 -0.254  1.520 1.542              24.142 0.175
J013405.16+303851.1-c034 -0.943 -1.228 1.548 24.693 0.119 23.688 0.164
J013405.16+303851.1-c035  1.273  0.882 1.549 21.935 0.034 19.947 0.112
J013405.16+303851.1-c036 -1.450 -0.560 1.555 23.484 0.064 21.167 0.067
J013405.16+303851.1-c037  0.492  1.540 1.616 24.514 0.106 23.155 0.147
J013405.16+303851.1-c038  1.332 -0.970 1.648              23.619 0.143
J013405.16+303851.1-c039  0.584 -1.554 1.660 23.459 0.104             
J013405.16+303851.1-c040 -0.666 -1.539 1.677 24.348 0.119 23.284 0.176
J013405.16+303851.1-c041  1.141  1.232 1.679 24.613 0.132             
J013405.16+303851.1-c042  1.020  1.403 1.735 23.274 0.048 21.212 0.064
J013405.16+303851.1-c043  0.115 -1.750 1.754 24.045 0.098 23.636 0.127
J013405.16+303851.1-c044 -0.461 -1.700 1.761 24.026 0.105             
J013405.16+303851.1-c045  1.372 -1.157 1.795              23.195 0.148
J013405.16+303851.1-c046  1.772  0.518 1.846 24.217 0.122             
J013405.16+303851.1-c047  0.591 -1.781 1.877 23.157 0.153             
J013405.16+303851.1-c048 -0.479 -1.869 1.929 23.465 0.062 21.844 0.154
J013405.16+303851.1-c049  0.032  1.941 1.941 23.567 0.092             
J013405.16+303851.1-c050  1.887 -0.555 1.967 24.524 0.096 23.303 0.092
J013405.16+303851.1-c051 -0.031  1.967 1.967              22.650 0.123
J013405.16+303851.1-c052  0.547 -1.911 1.988 24.720 0.196             
J013405.16+303851.1-c053 -1.267 -1.545 1.998              21.668 0.112
J013405.93+303819.2-c001  0.494 -0.008 0.494 24.404 0.191 23.216 0.161
J013405.93+303819.2-c002 -0.363 -0.434 0.566 25.309 0.248             
J013405.93+303819.2-c003 -0.603 -0.161 0.624 24.466 0.161             
J013405.93+303819.2-c004  0.051  0.825 0.827 24.097 0.091 22.841 0.106
J013405.93+303819.2-c005  0.489 -0.870 0.998 24.587 0.159 23.530 0.142
J013405.93+303819.2-c006  0.214 -1.061 1.082 22.873 0.046 22.186 0.120
J013405.93+303819.2-c007 -0.445  1.011 1.104 23.715 0.345 22.610 0.076
J013405.93+303819.2-c008  1.125 -0.012 1.125 23.741 0.104             
J013405.93+303819.2-c009  0.611  0.996 1.168 21.722 0.078 20.084 0.072
J013405.93+303819.2-c010 -0.399  1.106 1.175 24.765 0.204             
J013405.93+303819.2-c011 -1.239 -0.291 1.272 24.419 0.131             
J013405.93+303819.2-c012  1.048  0.722 1.273 23.836 0.116             
J013405.93+303819.2-c013 -1.315  0.033 1.315 23.798 0.168 23.600 0.190
J013405.93+303819.2-c014  1.255  0.534 1.364 23.498 0.094             
J013405.93+303819.2-c015 -0.254  1.384 1.407 24.316 0.085 23.428 0.072
J013405.93+303819.2-c016  1.295 -0.578 1.418 25.004 0.151             
J013405.93+303819.2-c017  0.103  1.417 1.421 23.537 0.062 22.253 0.225
J013405.93+303819.2-c018 -1.161 -0.862 1.446 25.003 0.147             
J013405.93+303819.2-c019 -1.157  0.910 1.472 24.570 0.185             
J013405.93+303819.2-c020 -0.168 -1.472 1.481 23.321 0.059 22.657 0.089
J013405.93+303819.2-c021  0.652 -1.345 1.495 25.696 0.372             
J013405.93+303819.2-c022  0.171  1.553 1.562 25.679 0.416             
J013405.93+303819.2-c023  0.680  1.408 1.564 24.278 0.140             
J013405.93+303819.2-c024 -0.723  1.387 1.564 23.877 0.076             
J013405.93+303819.2-c025 -1.039 -1.194 1.583 24.366 0.119             
J013405.93+303819.2-c026  1.005 -1.299 1.643 24.716 0.160             
J013405.93+303819.2-c027  1.548 -0.577 1.652 24.160 0.091 23.294 0.087
J013405.93+303819.2-c028  1.080  1.282 1.676 25.247 0.231             
J013405.93+303819.2-c029 -1.599 -0.536 1.687 25.874 0.425             
J013405.93+303819.2-c030 -1.669  0.280 1.692 24.090 0.094             
J013405.93+303819.2-c031 -0.569 -1.755 1.845 23.276 0.069 23.393 0.088
J013405.93+303819.2-c032 -1.776  0.508 1.848 23.863 0.069 22.501 0.158
J013405.93+303819.2-c033 -0.382  1.819 1.859 24.616 0.190             
J013405.93+303819.2-c034 -0.344 -1.877 1.909 23.866 0.083 23.971 0.094
J013405.93+303819.2-c035 -1.137  1.616 1.976 24.213 0.177             
J013405.93+303928.5-c001  0.243  0.366 0.439 23.988 0.092             
J013405.93+303928.5-c002  0.448 -0.153 0.473 24.405 0.139 23.486 0.109
J013405.93+303928.5-c003 -0.475 -0.155 0.499 23.909 0.098             
J013405.93+303928.5-c004 -0.491 -0.245 0.549              23.375 0.148
J013405.93+303928.5-c005 -0.484  0.293 0.566 23.926 0.100 23.743 0.180
J013405.93+303928.5-c006 -0.581 -0.392 0.701 23.148 0.100 21.815 0.066
J013405.93+303928.5-c007 -0.391  0.612 0.726 21.995 0.056 22.048 0.040
J013405.93+303928.5-c008 -0.499 -0.613 0.791              23.267 0.070
J013405.93+303928.5-c009  0.134 -0.785 0.797 23.567 0.100 22.185 0.065
J013405.93+303928.5-c010  0.525  0.610 0.805 24.437 0.168 23.408 0.094
J013405.93+303928.5-c011  0.885  0.008 0.885 25.187 0.197             
J013405.93+303928.5-c012  0.760 -0.465 0.891 24.058 0.089 23.740 0.311
J013405.93+303928.5-c013 -0.090 -0.889 0.894 23.327 0.057 22.263 0.058
J013405.93+303928.5-c014  0.841  0.407 0.934              24.892 0.500
J013405.93+303928.5-c015 -0.270  0.902 0.941 23.977 0.096 23.312 0.101
J013405.93+303928.5-c016  0.837 -0.444 0.947              22.500 0.141
J013405.93+303928.5-c017 -0.889  0.373 0.964 23.233 0.106 22.043 0.049
J013405.93+303928.5-c018  0.719  0.698 1.002 21.938 0.033 22.074 0.043
J013405.93+303928.5-c019  0.905 -0.442 1.007 23.924 0.064             
J013405.93+303928.5-c020 -1.076  0.058 1.078 23.376 0.113 22.096 0.069
J013405.93+303928.5-c021  1.026  0.481 1.133 24.052 0.124 23.392 0.153
J013405.93+303928.5-c022 -1.042  0.456 1.138              23.674 0.158
J013405.93+303928.5-c023 -0.968 -0.779 1.243 23.490 0.084 23.471 0.099
J013405.93+303928.5-c024 -0.365 -1.256 1.308              22.529 0.074
J013405.93+303928.5-c025  0.218  1.313 1.331 22.323 0.046             
J013405.93+303928.5-c026 -0.164  1.327 1.337 23.817 0.072 23.186 0.143
J013405.93+303928.5-c027 -1.276  0.470 1.360 23.998 0.148             
J013405.93+303928.5-c028 -1.339  0.542 1.444              23.304 0.116
J013405.93+303928.5-c029 -0.782 -1.241 1.467 23.312 0.082 20.844 0.042
J013405.93+303928.5-c030 -0.319  1.433 1.468 24.849 0.169             
J013405.93+303928.5-c031  0.563  1.449 1.555 24.103 0.099             
J013405.93+303928.5-c032 -0.057  1.620 1.621 25.199 0.251             
J013405.93+303928.5-c033 -1.339 -0.940 1.636              22.695 0.082
J013405.93+303928.5-c034 -1.642  0.055 1.643 24.209 0.120 22.894 0.121
J013405.93+303928.5-c035  1.475  0.735 1.647 22.951 0.080 21.896 0.058
J013405.93+303928.5-c036  1.423 -0.914 1.691 23.774 0.052 22.535 0.032
J013405.93+303928.5-c037 -1.330  1.049 1.694              23.007 0.133
J013405.93+303928.5-c038 -1.618  0.577 1.718 24.479 0.127 22.986 0.068
J013405.93+303928.5-c039 -0.572 -1.641 1.738 24.639 0.118 23.572 0.094
J013405.93+303928.5-c040  1.013  1.413 1.739 23.518 0.048 22.191 0.043
J013405.93+303928.5-c041 -1.484 -0.920 1.746 23.909 0.140             
J013405.93+303928.5-c042 -1.671 -0.533 1.754 24.627 0.175             
J013405.93+303928.5-c043  1.786  0.487 1.851 24.235 0.116 23.067 0.079
J013405.93+303928.5-c044  0.818 -1.667 1.857 23.461 0.075 22.618 0.064
J013405.93+303928.5-c045  0.714  1.738 1.879 24.323 0.150 23.335 0.094
J013405.93+303928.5-c046 -1.537  1.143 1.915              23.142 0.127
J013405.93+303928.5-c047 -1.671 -0.939 1.916 21.057 0.011 21.096 0.036
J013405.93+303928.5-c048 -1.681  0.933 1.922 23.695 0.078 22.333 0.025
J013405.93+303928.5-c049 -1.162  1.544 1.933              23.460 0.105
J013405.93+303928.5-c050  0.316 -1.946 1.972 24.738 0.200             
J013405.93+303928.5-c051  1.018 -1.691 1.973              23.622 0.133
J013405.93+303928.5-c052  0.455  1.944 1.997              24.082 0.159
J013405.93+303928.5-c053 -1.874  0.693 1.998 23.533 0.092 22.264 0.036
J013405.98+303454.0-c001 -0.105  0.268 0.288 24.363 0.244             
J013405.98+303454.0-c002  0.378 -0.038 0.379              23.130 0.127
J013405.98+303454.0-c003  0.304 -0.464 0.555 24.174 0.169             
J013405.98+303454.0-c004  0.732  0.202 0.759 22.998 0.048 21.910 0.065
J013405.98+303454.0-c005  0.766 -0.129 0.777 24.160 0.153             
J013405.98+303454.0-c006 -0.640 -0.472 0.795 22.056 0.040 21.151 0.053
J013405.98+303454.0-c007  0.759  0.466 0.891 23.194 0.089 23.180 0.135
J013405.98+303454.0-c008  0.782 -0.541 0.951 24.317 0.208             
J013405.98+303454.0-c009  0.925 -0.270 0.964 23.858 0.113             
J013405.98+303454.0-c010 -0.825 -0.760 1.121 23.407 0.096 22.139 0.047
J013405.98+303454.0-c011 -1.123 -0.375 1.184 23.359 0.164             
J013405.98+303454.0-c012 -0.638 -1.031 1.212 22.922 0.085 22.862 0.093
J013405.98+303454.0-c013  0.835  1.264 1.515              21.446 0.051
J013405.98+303454.0-c014  0.694  1.426 1.586 22.799 0.117 23.111 0.125
J013405.98+303454.0-c015 -0.104  1.654 1.658 24.235 0.138             
J013405.98+303454.0-c016 -1.553  0.647 1.683 22.761 0.056 22.852 0.079
J013405.98+303454.0-c017  1.664 -0.408 1.714 23.232 0.188             
J013405.98+303454.0-c018  0.331 -1.690 1.722 22.054 0.046 21.587 0.032
J013405.98+303454.0-c019  0.538  1.691 1.774 23.253 0.082 22.259 0.059
J013405.98+303454.0-c020  1.516 -0.950 1.789 22.945 0.061 22.048 0.063
J013405.98+303454.0-c021 -0.430 -1.897 1.945              24.176 0.471
J013405.98+303454.0-c022 -1.663  1.021 1.952 23.675 0.143             
J013406.13+303733.9-c001  0.141 -0.007 0.141 23.248 0.077 21.581 0.115
J013406.13+303733.9-c002 -0.115  0.081 0.141 23.689 0.141             
J013406.13+303733.9-c003 -0.222 -0.203 0.301 24.452 0.154 23.281 0.102
J013406.13+303733.9-c004  0.282 -0.442 0.524 23.304 0.041 22.235 0.041
J013406.13+303733.9-c005 -0.005  0.570 0.570 24.371 0.113 23.183 0.131
J013406.13+303733.9-c006  0.478 -0.348 0.592 24.876 0.134 24.181 0.189
J013406.13+303733.9-c007 -0.438  0.588 0.733 24.768 0.134 23.863 0.114
J013406.13+303733.9-c008  0.767  0.179 0.787              22.150 0.075
J013406.13+303733.9-c009 -0.811 -0.085 0.816 24.343 0.075 22.890 0.045
J013406.13+303733.9-c010 -0.049  0.824 0.825 24.592 0.134 24.214 0.170
J013406.13+303733.9-c011 -0.704 -0.529 0.880 23.229 0.054 21.614 0.059
J013406.13+303733.9-c012 -0.297 -0.867 0.917              22.684 0.049
J013406.13+303733.9-c013  0.499 -0.949 1.072              23.578 0.081
J013406.13+303733.9-c014 -0.913 -0.640 1.115 24.123 0.076             
J013406.13+303733.9-c015 -0.021  1.132 1.132 25.403 0.222 24.305 0.152
J013406.13+303733.9-c016  1.068  0.517 1.186 25.261 0.160 23.636 0.083
J013406.13+303733.9-c017  0.781  1.053 1.311 22.689 0.031 21.336 0.030
J013406.13+303733.9-c018  0.299 -1.321 1.354              24.383 0.179
J013406.13+303733.9-c019 -0.561 -1.392 1.501              24.333 0.210
J013406.13+303733.9-c020  0.586  1.406 1.523 24.119 0.073 22.948 0.090
J013406.13+303733.9-c021  1.348 -0.811 1.573              22.504 0.065
J013406.13+303733.9-c022  1.581  0.119 1.585 23.658 0.045 22.279 0.408
J013406.13+303733.9-c023 -0.008  1.599 1.599 24.053 0.063 22.872 0.074
J013406.13+303733.9-c024  0.675 -1.486 1.632 25.252 0.159 24.426 0.153
J013406.13+303733.9-c025 -1.500  0.720 1.664 23.545 0.060 21.339 0.027
J013406.13+303733.9-c026 -0.698  1.546 1.697 24.565 0.098 23.711 0.111
J013406.13+303733.9-c027  1.714  0.138 1.719              24.543 0.273
J013406.13+303733.9-c028 -1.736  0.197 1.747              23.434 0.103
J013406.13+303733.9-c029  1.768  0.397 1.812 24.637 0.111 23.640 0.093
J013406.13+303733.9-c030 -1.298  1.276 1.821 24.265 0.108 23.042 0.104
J013406.13+303733.9-c031 -1.199  1.424 1.862              23.965 0.217
J013406.13+303733.9-c032  1.065 -1.533 1.867 24.207 0.128             
J013406.13+303733.9-c033 -1.402 -1.269 1.891 24.142 0.086 24.451 0.196
J013406.13+303733.9-c034 -1.834  0.588 1.926 24.660 0.121 23.315 0.073
J013406.13+303733.9-c035 -0.216  1.963 1.975 24.544 0.133 23.463 0.133
J013406.13+303733.9-c036  0.294  1.972 1.993 23.414 0.057             
J013406.60+303816.7-c001  0.230 -0.219 0.317 24.164 0.122             
J013406.60+303816.7-c002  0.608  0.071 0.612 23.660 0.099 24.022 0.177
J013406.60+303816.7-c003  0.374 -0.489 0.616              23.152 0.119
J013406.60+303816.7-c004 -0.613  0.128 0.626              23.893 0.148
J013406.60+303816.7-c005  0.134 -0.702 0.715 24.940 0.167             
J013406.60+303816.7-c006  0.721 -0.282 0.775 24.408 0.092             
J013406.60+303816.7-c007  0.165  0.775 0.793 23.506 0.056 22.750 0.107
J013406.60+303816.7-c008  0.795  0.192 0.818              22.614 0.060
J013406.60+303816.7-c009 -0.806  0.295 0.859 24.007 0.112 23.256 0.134
J013406.60+303816.7-c010 -0.312  0.918 0.970              22.536 0.133
J013406.60+303816.7-c011  0.941 -0.303 0.988 23.825 0.053             
J013406.60+303816.7-c012  0.940 -0.491 1.060 24.431 0.126             
J013406.60+303816.7-c013 -1.071 -0.215 1.092 24.131 0.197             
J013406.60+303816.7-c014 -0.778  0.771 1.095 24.532 0.110 24.111 0.137
J013406.60+303816.7-c015 -1.097 -0.291 1.135              23.029 0.256
J013406.60+303816.7-c016  0.704 -0.893 1.137 24.479 0.133 23.799 0.121
J013406.60+303816.7-c017 -0.243 -1.130 1.156 24.884 0.158 23.863 0.182
J013406.60+303816.7-c018 -0.994 -0.604 1.163 22.271 0.059             
J013406.60+303816.7-c019 -0.122  1.177 1.184 22.931 0.054 21.443 0.089
J013406.60+303816.7-c020  0.403 -1.276 1.339              23.854 0.094
J013406.60+303816.7-c021 -0.803  1.099 1.361 25.594 0.516             
J013406.60+303816.7-c022 -0.857 -1.062 1.365 24.400 0.128             
J013406.60+303816.7-c023  0.008 -1.420 1.420 25.468 0.316 24.558 0.166
J013406.60+303816.7-c024  1.379 -0.370 1.428 23.866 0.080 21.292 0.110
J013406.60+303816.7-c025  0.985 -1.074 1.457              22.692 0.119
J013406.60+303816.7-c026 -0.741  1.283 1.482 21.725 0.034 21.835 0.131
J013406.60+303816.7-c027  0.534  1.415 1.512 24.313 0.085 23.451 0.080
J013406.60+303816.7-c028 -1.081 -1.126 1.561 22.955 0.140 21.724 0.139
J013406.60+303816.7-c029  1.268  0.943 1.580 24.438 0.113 23.590 0.134
J013406.60+303816.7-c030 -1.553  0.325 1.587 22.920 0.090 21.858 0.075
J013406.60+303816.7-c031 -1.326  0.978 1.647 23.969 0.100 23.215 0.114
J013406.60+303816.7-c032 -1.097 -1.233 1.651 23.956 0.281             
J013406.60+303816.7-c033 -1.492 -0.771 1.680              20.478 0.166
J013406.60+303816.7-c034  1.553  0.681 1.696 23.971 0.119             
J013406.60+303816.7-c035  1.224  1.195 1.710 24.807 0.135             
J013406.60+303816.7-c036  0.314 -1.685 1.714 24.615 0.138 23.826 0.095
J013406.60+303816.7-c037  1.647  0.478 1.715 23.955 0.165             
J013406.60+303816.7-c038 -1.662  0.573 1.758 23.901 0.134             
J013406.60+303816.7-c039 -0.091  1.779 1.781 24.670 0.233             
J013406.60+303816.7-c040  1.743 -0.389 1.786 24.639 0.139             
J013406.60+303816.7-c041  1.455  1.058 1.799 24.718 0.153             
J013406.60+303816.7-c042 -1.801  0.187 1.811              23.756 0.174
J013406.60+303816.7-c043  0.074 -1.877 1.878 25.905 0.434             
J013406.60+303816.7-c044  1.139 -1.500 1.883 24.224 0.141             
J013406.60+303816.7-c045  1.146  1.571 1.944 25.014 0.176 24.280 0.144
J013406.60+303816.7-c046 -0.404  1.925 1.967              22.668 0.071
J013406.60+303816.7-c047 -1.667  1.093 1.994 24.425 0.111 24.262 0.184
J013406.79+303939.9-c001  0.366  0.320 0.486 23.410 0.096             
J013406.79+303939.9-c002  0.586 -0.051 0.588 23.122 0.109 22.234 0.076
J013406.79+303939.9-c003 -0.092  0.647 0.653 23.552 0.085 22.587 0.114
J013406.79+303939.9-c004  0.416 -0.621 0.748 24.458 0.175 23.447 0.164
J013406.79+303939.9-c005 -0.694  0.317 0.762 23.647 0.083 21.781 0.049
J013406.79+303939.9-c006 -0.307  0.731 0.793 23.412 0.050             
J013406.79+303939.9-c007  0.574 -0.583 0.818 23.218 0.047 22.100 0.060
J013406.79+303939.9-c008  0.819 -0.218 0.848 24.115 0.128 23.777 0.159
J013406.79+303939.9-c009  0.281  0.808 0.856 23.500 0.040 22.940 0.069
J013406.79+303939.9-c010  0.793  0.420 0.898 23.523 0.054             
J013406.79+303939.9-c011 -0.794 -0.429 0.902 24.864 0.149 24.853 0.334
J013406.79+303939.9-c012 -1.032  0.368 1.096 22.790 0.055 21.579 0.093
J013406.79+303939.9-c013  0.976  0.563 1.127 23.366 0.057 21.829 0.035
J013406.79+303939.9-c014 -0.087  1.137 1.140 25.232 0.229             
J013406.79+303939.9-c015 -1.013 -0.550 1.153 24.842 0.165             
J013406.79+303939.9-c016 -0.631 -0.988 1.172 24.161 0.111 22.877 0.142
J013406.79+303939.9-c017 -0.929  0.723 1.177 22.645 0.093 21.188 0.088
J013406.79+303939.9-c018  1.168  0.223 1.189 25.150 0.235             
J013406.79+303939.9-c019  0.486  1.102 1.205 23.734 0.124             
J013406.79+303939.9-c020 -0.797 -1.009 1.286 23.149 0.054 21.352 0.048
J013406.79+303939.9-c021  1.001 -0.869 1.325 24.153 0.145 23.248 0.134
J013406.79+303939.9-c022 -0.897  1.021 1.359 24.151 0.172             
J013406.79+303939.9-c023  0.890 -1.073 1.394 24.811 0.193             
J013406.79+303939.9-c024 -1.186 -0.901 1.489 23.392 0.092 21.753 0.058
J013406.79+303939.9-c025  0.496  1.430 1.513 23.906 0.073             
J013406.79+303939.9-c026 -1.521 -0.003 1.521 24.384 0.133 23.395 0.121
J013406.79+303939.9-c027  0.281 -1.501 1.527 23.684 0.133             
J013406.79+303939.9-c028 -0.677 -1.402 1.557 24.235 0.135             
J013406.79+303939.9-c029 -1.519  0.365 1.562 23.684 0.040 22.079 0.045
J013406.79+303939.9-c030 -1.518 -0.408 1.572 24.062 0.109 23.014 0.111
J013406.79+303939.9-c031  0.387 -1.594 1.640 23.539 0.122 22.041 0.066
J013406.79+303939.9-c032  1.535  0.585 1.643 24.546 0.111 22.979 0.064
J013406.79+303939.9-c033  0.695  1.511 1.663 24.181 0.085 23.063 0.089
J013406.79+303939.9-c034  1.132  1.236 1.676 25.176 0.267             
J013406.79+303939.9-c035  1.744 -0.135 1.750 25.077 0.264 23.847 0.126
J013406.79+303939.9-c036  1.759  0.226 1.773 23.616 0.086             
J013406.79+303939.9-c037  1.161 -1.349 1.780 24.320 0.139             
J013406.79+303939.9-c038 -0.237  1.781 1.797 24.038 0.094             
J013406.79+303939.9-c039 -1.809 -0.104 1.812 22.969 0.040 21.871 0.068
J013406.79+303939.9-c040 -1.358 -1.206 1.816 24.517 0.119             
J013406.79+303939.9-c041 -1.720  0.598 1.821 24.069 0.086 23.500 0.106
J013406.79+303939.9-c042  0.299  1.814 1.839 24.488 0.126 23.488 0.094
J013406.79+303939.9-c043  1.890  0.232 1.904 23.060 0.275 21.459 0.052
J013406.79+303939.9-c044 -0.518 -1.834 1.905 24.119 0.072             
J013406.79+303939.9-c045 -0.285 -1.886 1.907 23.406 0.102             
J013406.79+303939.9-c046 -1.491 -1.267 1.957 22.759 0.049 22.800 0.081
J013406.79+303939.9-c047  1.740 -0.923 1.970 24.760 0.157 24.294 0.176
J013406.79+303939.9-c048 -1.980 -0.036 1.980 24.714 0.131             
J013407.94+303831.2-c001 -0.324  0.118 0.345              22.898 0.164
J013407.94+303831.2-c002 -0.309 -0.291 0.425 22.669 0.079             
J013407.94+303831.2-c003  0.213  0.515 0.557 21.517 0.049 21.511 0.150
J013407.94+303831.2-c004  0.582  0.427 0.722 23.427 0.130 22.716 0.160
J013407.94+303831.2-c005  0.322 -0.673 0.746 22.988 0.060 21.883 0.117
J013407.94+303831.2-c006 -0.610  0.630 0.877 23.067 0.106 21.504 0.087
J013407.94+303831.2-c007 -0.883  0.677 1.113 22.786 0.084 21.540 0.065
J013407.94+303831.2-c008 -0.804  1.173 1.421 21.814 0.075 21.699 0.109
J013407.94+303831.2-c009  1.310  0.613 1.446 23.831 0.141 23.035 0.125
J013407.94+303831.2-c010  1.471 -0.095 1.474              22.404 0.063
J013407.94+303831.2-c011 -1.091  1.129 1.570              20.616 0.094
J013407.94+303831.2-c012  1.613 -0.408 1.664 22.483 0.113 21.566 0.053
J013407.94+303831.2-c013  0.181  1.894 1.902              22.257 0.119
J013407.94+303831.2-c014  0.267  1.900 1.919 23.046 0.161             
J013408.17+303931.8-c001 -0.334  0.187 0.383 24.182 0.109 22.928 0.088
J013408.17+303931.8-c002  0.372 -0.290 0.472 24.905 0.184             
J013408.17+303931.8-c003 -0.030 -0.555 0.556              22.352 0.082
J013408.17+303931.8-c004  0.650 -0.073 0.654 22.558 0.041 22.720 0.068
J013408.17+303931.8-c005  0.149  0.768 0.782 21.182 0.019             
J013408.17+303931.8-c006  0.089  0.778 0.783              21.118 0.078
J013408.17+303931.8-c007  0.834 -0.152 0.847 24.770 0.147             
J013408.17+303931.8-c008 -0.015 -0.851 0.851 24.480 0.186             
J013408.17+303931.8-c009  0.885 -0.043 0.886              23.764 0.332
J013408.17+303931.8-c010 -0.785 -0.458 0.909 25.492 0.326             
J013408.17+303931.8-c011 -0.468 -0.801 0.928 22.948 0.055 21.793 0.028
J013408.17+303931.8-c012 -0.419  0.860 0.957 23.695 0.100 22.718 0.106
J013408.17+303931.8-c013  0.955  0.148 0.967 23.882 0.085             
J013408.17+303931.8-c014 -0.732  0.755 1.052 24.689 0.151             
J013408.17+303931.8-c015  0.961  0.439 1.056 23.573 0.078 22.327 0.075
J013408.17+303931.8-c016  1.039 -0.399 1.113 24.204 0.111 23.103 0.116
J013408.17+303931.8-c017  0.377  1.063 1.128              23.759 0.137
J013408.17+303931.8-c018  1.149 -0.569 1.282 24.268 0.131             
J013408.17+303931.8-c019  1.042  0.772 1.297 24.752 0.215             
J013408.17+303931.8-c020 -1.091 -0.796 1.350              22.953 0.096
J013408.17+303931.8-c021 -0.957 -1.061 1.428 25.701 0.420 24.574 0.271
J013408.17+303931.8-c022 -0.593 -1.341 1.467 24.804 0.155             
J013408.17+303931.8-c023 -1.453  0.235 1.472 24.864 0.177 22.873 0.094
J013408.17+303931.8-c024  1.021 -1.115 1.512              23.292 0.100
J013408.17+303931.8-c025  1.387  0.607 1.514              24.322 0.163
J013408.17+303931.8-c026  0.192 -1.524 1.536 24.855 0.156 23.628 0.152
J013408.17+303931.8-c027 -1.430  0.572 1.541 24.094 0.113             
J013408.17+303931.8-c028  0.513 -1.482 1.568 24.895 0.122             
J013408.17+303931.8-c029  0.752  1.396 1.586 24.841 0.139             
J013408.17+303931.8-c030 -1.537  0.397 1.587 24.620 0.182             
J013408.17+303931.8-c031 -1.337 -1.032 1.689 24.205 0.082 22.931 0.067
J013408.17+303931.8-c032  1.506 -0.817 1.714 24.611 0.130             
J013408.17+303931.8-c033 -1.451  0.954 1.737 23.641 0.076             
J013408.17+303931.8-c034 -0.376 -1.758 1.798              23.969 0.162
J013408.17+303931.8-c035 -1.594  0.909 1.835 24.875 0.213             
J013408.17+303931.8-c036 -0.471  1.785 1.846 25.152 0.173             
J013408.17+303931.8-c037  1.829 -0.334 1.860 23.233 0.044 21.450 0.019
J013408.17+303931.8-c038 -0.942  1.624 1.877              24.058 0.168
J013408.17+303931.8-c039  1.643  0.946 1.896 24.446 0.121             
J013408.17+303931.8-c040 -1.811 -0.606 1.910              23.257 0.070
J013408.17+303931.8-c041  1.842  0.569 1.928              23.232 0.106
J013408.17+303931.8-c042  0.899 -1.715 1.936 24.145 0.085 22.975 0.072
J013408.17+303931.8-c043  1.423  1.345 1.959 25.298 0.226 23.488 0.083
J013408.17+303931.8-c044  1.333 -1.435 1.959              23.993 0.171
J013408.17+303931.8-c045 -0.646  1.857 1.967 23.643 0.087 22.633 0.070
J013408.17+303931.8-c046 -1.981  0.073 1.982 24.559 0.118 24.118 0.156
J013408.17+303931.8-c047 -1.120  1.643 1.989              22.323 0.047
J013408.17+303931.8-c048 -0.190  1.987 1.996 24.089 0.128 23.105 0.095
J013408.40+303817.0-c001  0.458 -0.055 0.461 22.854 0.062 21.581 0.075
J013408.40+303817.0-c002  0.602  0.286 0.666              22.740 0.123
J013408.40+303817.0-c003 -0.125  0.711 0.722 22.126 0.040             
J013408.40+303817.0-c004 -0.636 -0.835 1.050 23.708 0.105             
J013408.40+303817.0-c005 -1.219  0.291 1.253              22.051 0.155
J013408.40+303817.0-c006  1.271 -0.007 1.271              20.839 0.038
J013408.40+303817.0-c007  0.074  1.327 1.329 23.057 0.082 22.433 0.096
J013408.40+303817.0-c008 -1.323  0.383 1.377 22.464 0.164             
J013408.40+303817.0-c009  1.162  0.830 1.428 23.576 0.090 22.889 0.111
J013408.40+303817.0-c010 -1.386  0.479 1.467              21.569 0.102
J013408.40+303817.0-c011  1.567  0.224 1.583 23.164 0.106 22.803 0.159
J013408.40+303817.0-c012 -0.956  1.291 1.606              22.849 0.166
J013408.40+303817.0-c013 -1.155 -1.182 1.653 23.161 0.078 22.946 0.155
J013408.40+303817.0-c014  1.479  0.765 1.665 23.288 0.098 22.063 0.086
J013408.40+303817.0-c015 -1.633  0.387 1.679 22.930 0.125             
J013408.40+303817.0-c016 -0.348 -1.650 1.686 23.095 0.061 21.852 0.074
J013408.40+303817.0-c017 -1.728  0.068 1.729 23.344 0.122 22.591 0.128
J013408.40+303817.0-c018 -0.825  1.591 1.793              22.263 0.205
J013408.40+303817.0-c019  1.475  1.048 1.810 23.187 0.130 22.269 0.106
J013408.40+303817.0-c020 -0.896  1.581 1.817 23.037 0.153             
J013408.40+303817.0-c021 -1.799  0.618 1.902 23.448 0.119 21.675 0.093
J013408.40+303817.0-c022 -0.832 -1.753 1.940 22.028 0.033 21.075 0.048
J013408.64+303754.7-c001 -0.035  0.102 0.108              23.086 0.184
J013408.64+303754.7-c002  0.403  0.088 0.413 23.292 0.079 22.143 0.085
J013408.64+303754.7-c003 -0.318  0.402 0.513 24.893 0.135             
J013408.64+303754.7-c004  0.502  0.344 0.608 24.321 0.119 23.825 0.169
J013408.64+303754.7-c005  0.574 -0.237 0.621 24.539 0.122             
J013408.64+303754.7-c006 -0.626 -0.234 0.668 24.972 0.175             
J013408.64+303754.7-c007  0.452 -0.511 0.682 24.863 0.125 23.486 0.089
J013408.64+303754.7-c008  0.274  0.743 0.792 25.152 0.162 24.238 0.164
J013408.64+303754.7-c009 -0.067 -0.858 0.861 22.760 0.061 21.646 0.087
J013408.64+303754.7-c010 -0.268  0.852 0.893 24.652 0.139 23.784 0.152
J013408.64+303754.7-c011 -0.701  0.571 0.904 24.270 0.147             
J013408.64+303754.7-c012 -0.913  0.246 0.946 23.881 0.088 22.619 0.058
J013408.64+303754.7-c013  1.060  0.092 1.064 24.519 0.115 23.206 0.080
J013408.64+303754.7-c014 -0.009 -1.128 1.128              21.181 0.131
J013408.64+303754.7-c015  1.102  0.464 1.196 24.324 0.133             
J013408.64+303754.7-c016  1.219 -0.332 1.264 23.216 0.066             
J013408.64+303754.7-c017  1.278 -0.318 1.317              21.880 0.112
J013408.64+303754.7-c018  1.304  0.283 1.334 22.918 0.044 21.513 0.074
J013408.64+303754.7-c019  0.597 -1.225 1.363 24.015 0.083             
J013408.64+303754.7-c020 -1.374  0.164 1.384 24.314 0.082 23.722 0.103
J013408.64+303754.7-c021 -1.391 -0.140 1.398              24.494 0.190
J013408.64+303754.7-c022 -0.695 -1.214 1.399 24.558 0.098 23.252 0.063
J013408.64+303754.7-c023  0.401  1.346 1.404 23.723 0.111             
J013408.64+303754.7-c024 -0.352 -1.375 1.419 25.360 0.221             
J013408.64+303754.7-c025  1.387 -0.343 1.429 24.257 0.132             
J013408.64+303754.7-c026  0.916 -1.226 1.530 23.309 0.117 22.257 0.105
J013408.64+303754.7-c027 -1.406 -0.689 1.565              20.210 0.054
J013408.64+303754.7-c028  0.686  1.474 1.626 23.125 0.057             
J013408.64+303754.7-c029 -1.464 -0.720 1.631 21.937 0.119             
J013408.64+303754.7-c030 -1.604 -0.332 1.638 25.177 0.166             
J013408.64+303754.7-c031  0.874  1.396 1.647 25.266 0.167             
J013408.64+303754.7-c032 -1.396 -0.880 1.650              21.637 0.092
J013408.64+303754.7-c033  1.059 -1.269 1.653              22.771 0.127
J013408.64+303754.7-c034  0.070  1.681 1.683              22.550 0.085
J013408.64+303754.7-c035  1.697  0.357 1.735 24.587 0.113             
J013408.64+303754.7-c036 -1.185  1.332 1.783 24.395 0.124 23.592 0.115
J013408.64+303754.7-c037 -1.575  0.934 1.831              24.331 0.149
J013408.64+303754.7-c038  0.579 -1.772 1.865              24.005 0.162
J013408.64+303754.7-c039  1.891 -0.149 1.897 23.640 0.066             
J013408.64+303754.7-c040  1.599  1.031 1.903 24.653 0.134 23.912 0.147
J013408.64+303754.7-c041 -1.682 -1.046 1.981 21.486 0.045 21.782 0.165
J013408.83+303946.2-c001  0.013  0.395 0.395 24.360 0.143             
J013408.83+303946.2-c002  0.353  0.262 0.440 23.531 0.108 20.563 0.038
J013408.83+303946.2-c003 -0.481  0.286 0.560 24.107 0.120 23.127 0.066
J013408.83+303946.2-c004  0.450 -0.429 0.622 24.329 0.101 23.693 0.150
J013408.83+303946.2-c005 -0.614 -0.108 0.623 24.214 0.111 23.451 0.090
J013408.83+303946.2-c006  0.639 -0.090 0.645 24.006 0.096 23.126 0.078
J013408.83+303946.2-c007 -0.059 -0.707 0.709 24.344 0.137             
J013408.83+303946.2-c008 -0.277  0.690 0.744 25.156 0.225             
J013408.83+303946.2-c009  0.292  0.748 0.803 24.688 0.183             
J013408.83+303946.2-c010  0.790 -0.402 0.887 24.019 0.084             
J013408.83+303946.2-c011 -0.834 -0.322 0.894 24.785 0.162 23.609 0.098
J013408.83+303946.2-c012  0.407  0.851 0.944 23.181 0.049 21.747 0.056
J013408.83+303946.2-c013 -0.707 -0.638 0.953              23.856 0.111
J013408.83+303946.2-c014 -0.873  0.387 0.955 22.536 0.062 22.693 0.054
J013408.83+303946.2-c015 -0.093  0.962 0.967 24.158 0.076 23.909 0.095
J013408.83+303946.2-c016  0.976 -0.030 0.977              23.708 0.097
J013408.83+303946.2-c017 -0.552 -0.839 1.004 23.672 0.093 23.256 0.071
J013408.83+303946.2-c018  0.598 -0.875 1.060 25.593 0.447             
J013408.83+303946.2-c019  0.993  0.450 1.090 23.273 0.058 22.271 0.041
J013408.83+303946.2-c020 -1.079 -0.165 1.091 24.467 0.110 23.388 0.086
J013408.83+303946.2-c021  0.923 -0.702 1.159 23.324 0.056 23.557 0.116
J013408.83+303946.2-c022  0.140  1.172 1.181 24.733 0.145             
J013408.83+303946.2-c023 -0.184 -1.174 1.189 24.656 0.126 24.177 0.142
J013408.83+303946.2-c024  0.824  0.873 1.200 24.675 0.198             
J013408.83+303946.2-c025 -0.690  1.005 1.219 25.021 0.211 23.973 0.147
J013408.83+303946.2-c026 -1.048 -0.627 1.221 24.185 0.127 23.563 0.127
J013408.83+303946.2-c027 -0.426  1.147 1.223 24.960 0.147             
J013408.83+303946.2-c028 -1.127  0.588 1.271 25.599 0.423             
J013408.83+303946.2-c029  0.562  1.148 1.278 24.648 0.183             
J013408.83+303946.2-c030 -0.629 -1.116 1.282              24.407 0.141
J013408.83+303946.2-c031  0.375 -1.229 1.285 24.794 0.174 24.276 0.186
J013408.83+303946.2-c032  0.865 -0.952 1.287 23.830 0.098 23.548 0.117
J013408.83+303946.2-c033 -0.780 -1.036 1.297 24.585 0.136 23.997 0.122
J013408.83+303946.2-c034  1.105  0.686 1.301 23.314 0.074 21.786 0.030
J013408.83+303946.2-c035 -0.425 -1.300 1.368 25.211 0.208             
J013408.83+303946.2-c036 -0.565  1.272 1.391 23.358 0.076 23.590 0.109
J013408.83+303946.2-c037 -1.412  0.091 1.415 24.922 0.136 24.290 0.135
J013408.83+303946.2-c038  1.488 -0.186 1.499 25.480 0.300             
J013408.83+303946.2-c039 -1.410  0.557 1.516 24.033 0.101 24.127 0.129
J013408.83+303946.2-c040  1.362 -0.717 1.539 24.840 0.222             
J013408.83+303946.2-c041  1.615  0.257 1.635 24.746 0.115             
J013408.83+303946.2-c042  0.914  1.355 1.635              23.584 0.130
J013408.83+303946.2-c043  1.296 -1.085 1.690 24.728 0.175 24.018 0.113
J013408.83+303946.2-c044  0.532 -1.637 1.721 23.651 0.103 22.994 0.094
J013408.83+303946.2-c045 -0.261  1.729 1.749              23.917 0.160
J013408.83+303946.2-c046  0.836  1.548 1.760 23.313 0.125 22.726 0.116
J013408.83+303946.2-c047 -1.764  0.282 1.787 23.525 0.062 22.547 0.056
J013408.83+303946.2-c048 -1.076  1.450 1.806 23.860 0.078             
J013408.83+303946.2-c049  0.129  1.809 1.814 24.495 0.119             
J013408.83+303946.2-c050 -0.844 -1.649 1.852 23.343 0.081 22.856 0.091
J013408.83+303946.2-c051  0.088 -1.861 1.863 23.565 0.060 22.944 0.063
J013408.83+303946.2-c052 -1.702 -0.855 1.905 25.173 0.213             
J013408.83+303946.2-c053  1.820  0.628 1.925 24.589 0.123             
J013408.83+303946.2-c054 -1.539 -1.169 1.932 21.614 0.225             
J013408.83+303946.2-c055  1.189 -1.526 1.935 25.445 0.292             
J013408.83+303946.2-c056  0.358  1.919 1.952 25.011 0.167             
J013408.83+303946.2-c057 -1.518 -1.233 1.956              20.999 0.163
J013408.83+303946.2-c058 -0.945  1.736 1.976 24.135 0.123 22.768 0.123
J013408.83+303946.2-c059 -1.751  0.931 1.983              22.432 0.107
J013410.27+303407.7-c001 -0.393  0.518 0.650              23.515 0.163
J013410.27+303407.7-c002 -0.814 -0.103 0.820 24.039 0.161             
J013410.27+303407.7-c003 -0.292  0.961 1.005 23.181 0.080 22.822 0.112
J013410.27+303407.7-c004  0.726  0.815 1.092              23.069 0.144
J013410.27+303407.7-c005 -1.369  0.066 1.370 23.583 0.092 23.177 0.157
J013410.27+303407.7-c006 -1.142  0.900 1.454              22.877 0.093
J013410.27+303407.7-c007  1.058  1.009 1.462              23.239 0.171
J013410.27+303407.7-c008 -1.407 -1.113 1.794 23.716 0.170 23.304 0.211
J013410.27+303407.7-c009 -0.691  1.746 1.878 22.962 0.059 22.536 0.108
J013410.27+303407.7-c010 -1.417  1.390 1.985 23.712 0.130 22.872 0.102
J013413.44+303317.7-c001 -0.465 -0.240 0.523 25.180 0.192             
J013413.44+303317.7-c002 -0.223  0.993 1.018 23.194 0.052 23.083 0.145
J013413.44+303317.7-c003 -1.090 -0.488 1.194 22.868 0.057 21.114 0.040
J013413.44+303317.7-c004  1.198 -0.030 1.199 24.941 0.129             
J013413.44+303317.7-c005  1.192 -0.347 1.242 24.926 0.147             
J013413.44+303317.7-c006  0.505 -1.277 1.373 24.525 0.111             
J013413.44+303317.7-c007  1.560  0.164 1.568 23.559 0.099 23.201 0.170
J013413.44+303317.7-c008 -1.287 -0.936 1.592 24.874 0.148             
J013413.44+303317.7-c009  1.382 -0.862 1.629 24.902 0.127             
J013413.44+303317.7-c010 -1.681 -0.046 1.682 25.044 0.162             
J013413.44+303317.7-c011 -0.934 -1.407 1.689 23.653 0.069 22.863 0.094
J013413.44+303317.7-c012  1.367 -1.138 1.779 24.962 0.134             
J013413.44+303317.7-c013  0.689  1.671 1.808 24.281 0.132 22.067 0.072
J013413.44+303317.7-c014  1.774  0.545 1.856 22.694 0.066 21.117 0.069
J013413.44+303317.7-c015  1.887 -0.294 1.910 24.160 0.144             
J013413.89+303212.2-c001  0.114  0.109 0.157 24.316 0.206             
J013413.89+303212.2-c002  0.647  0.589 0.875 22.816 0.070             
J013413.89+303212.2-c003 -0.556 -0.702 0.896 25.185 0.146             
J013413.89+303212.2-c004 -0.431  0.841 0.945 24.684 0.152             
J013413.89+303212.2-c005  0.271 -1.029 1.064 24.336 0.137             
J013413.89+303212.2-c006  1.086 -0.257 1.116 24.931 0.165             
J013413.89+303212.2-c007  1.212  0.190 1.227 22.410 0.040 21.247 0.052
J013413.89+303212.2-c008  0.327  1.192 1.236 23.164 0.057 22.332 0.082
J013413.89+303212.2-c009  1.390 -0.022 1.390 23.792 0.084 23.165 0.123
J013413.89+303212.2-c010  1.225  0.677 1.400 24.826 0.104             
J013413.89+303212.2-c011  0.150  1.429 1.436 24.808 0.149             
J013413.89+303212.2-c012 -1.438 -0.608 1.561 24.035 0.083             
J013413.89+303212.2-c013  0.830 -1.419 1.644 25.110 0.180             
J013413.89+303212.2-c014  0.961  1.389 1.689 24.549 0.085             
J013413.89+303212.2-c015 -0.450 -1.679 1.738 24.472 0.108             
J013413.89+303212.2-c016 -1.865 -0.505 1.932 22.427 0.040 22.244 0.071
J013413.89+303212.2-c017  0.623  1.869 1.970 25.324 0.180             
J013414.26+302750.4-c001  0.205  0.278 0.345 24.318 0.059 23.866 0.066
J013414.26+302750.4-c002  0.204 -0.296 0.359 24.413 0.061 24.292 0.067
J013414.26+302750.4-c003 -0.434  0.232 0.492 25.783 0.055 24.722 0.059
J013414.26+302750.4-c004  0.421 -0.308 0.522 26.104 0.116             
J013414.26+302750.4-c005  0.604  0.185 0.632 24.916 0.041 24.653 0.053
J013414.26+302750.4-c006 -0.627 -0.131 0.641 26.571 0.101             
J013414.26+302750.4-c007  0.478 -0.488 0.683 24.645 0.061 24.372 0.043
J013414.26+302750.4-c008  0.681 -0.252 0.726 26.125 0.117 25.314 0.076
J013414.26+302750.4-c009  0.001 -0.770 0.770 24.457 0.071 24.290 0.061
J013414.26+302750.4-c010 -0.833 -0.118 0.841 24.824 0.042 24.016 0.034
J013414.26+302750.4-c011 -0.114  1.006 1.012 25.540 0.079 24.645 0.050
J013414.26+302750.4-c012  0.215 -1.092 1.113 24.741 0.055 24.690 0.045
J013414.26+302750.4-c013 -0.450 -1.031 1.125 25.364 0.045 24.425 0.042
J013414.26+302750.4-c014 -1.066  0.365 1.127 26.736 0.128             
J013414.26+302750.4-c015  0.554 -1.036 1.175 26.393 0.107             
J013414.26+302750.4-c016  1.170  0.122 1.176 23.369 0.056 22.023 0.027
J013414.26+302750.4-c017  0.879 -0.789 1.181 26.413 0.090 25.610 0.114
J013414.26+302750.4-c018 -0.308 -1.166 1.206 26.266 0.074 25.306 0.085
J013414.26+302750.4-c019  0.686 -1.096 1.293 25.692 0.064 24.730 0.055
J013414.26+302750.4-c020  1.239  0.422 1.309 25.577 0.067 25.263 0.084
J013414.26+302750.4-c021 -1.330  0.335 1.371 26.371 0.083             
J013414.26+302750.4-c022 -1.373  0.049 1.373 26.152 0.066 25.178 0.068
J013414.26+302750.4-c023 -0.155 -1.372 1.381 25.537 0.061 24.865 0.052
J013414.26+302750.4-c024 -0.657 -1.246 1.409 25.488 0.052 25.313 0.084
J013414.26+302750.4-c025 -1.273 -0.740 1.473 26.611 0.082             
J013414.26+302750.4-c026  0.525 -1.417 1.511 25.822 0.088             
J013414.26+302750.4-c027  1.173  0.983 1.531 23.954 0.080 24.011 0.094
J013414.26+302750.4-c028 -1.381  0.693 1.545 26.062 0.082             
J013414.26+302750.4-c029  0.675 -1.405 1.559 26.279 0.092             
J013414.26+302750.4-c030  1.535 -0.306 1.566 24.291 0.071 23.188 0.042
J013414.26+302750.4-c031  0.787  1.394 1.601 26.141 0.104             
J013414.26+302750.4-c032 -0.777 -1.405 1.606 24.347 0.117 23.735 0.034
J013414.26+302750.4-c033  1.255  1.023 1.619 22.433 0.053 22.484 0.048
J013414.26+302750.4-c034 -0.680  1.480 1.629 26.553 0.080             
J013414.26+302750.4-c035 -0.300  1.628 1.655 23.544 0.059 22.391 0.041
J013414.26+302750.4-c036  1.595 -0.446 1.656 25.208 0.097 24.923 0.083
J013414.26+302750.4-c037  0.392  1.651 1.697 25.524 0.055 25.500 0.074
J013414.26+302750.4-c038 -1.687  0.241 1.705 25.026 0.068 24.290 0.053
J013414.26+302750.4-c039 -0.870  1.472 1.710 26.898 0.131             
J013414.26+302750.4-c040 -0.262  1.698 1.719 26.341 0.315             
J013414.26+302750.4-c041  1.446 -0.957 1.734 25.221 0.099 24.258 0.083
J013414.26+302750.4-c042 -1.524  0.830 1.736 25.545 0.054 24.697 0.054
J013414.26+302750.4-c043  1.314  1.305 1.852 24.731 0.059 23.903 0.045
J013414.26+302750.4-c044 -1.223  1.433 1.884 25.639 0.075 24.857 0.071
J013414.26+302750.4-c045  1.914  0.171 1.922 25.451 0.067 24.572 0.058
J013414.26+302750.4-c046 -1.850  0.531 1.925 25.345 0.060 24.477 0.058
J013414.26+302750.4-c047  1.532 -1.200 1.946 25.436 0.240             
J013414.26+302750.4-c048  1.828  0.780 1.988 24.694 0.052 24.681 0.073
J013414.26+302750.4-c049 -1.249 -1.551 1.992 26.142 0.075 25.346 0.065
J013417.54+303819.6-c001 -0.245 -0.078 0.257 26.674 0.146             
J013417.54+303819.6-c002 -0.144 -0.331 0.361 26.769 0.112 25.961 0.187
J013417.54+303819.6-c003 -0.264 -0.316 0.412 27.008 0.128             
J013417.54+303819.6-c004  0.105  0.416 0.429 26.086 0.097 25.026 0.104
J013417.54+303819.6-c005 -0.093  0.445 0.455 26.395 0.125 25.473 0.147
J013417.54+303819.6-c006 -0.448  0.151 0.473 26.254 0.072 26.003 0.097
J013417.54+303819.6-c007 -0.190  0.453 0.491 26.241 0.099             
J013417.54+303819.6-c008  0.521  0.054 0.524 22.561 0.050 21.507 0.055
J013417.54+303819.6-c009  0.377 -0.380 0.536 27.618 0.209             
J013417.54+303819.6-c010 -0.410  0.387 0.564 26.556 0.134             
J013417.54+303819.6-c011  0.318 -0.488 0.583 27.666 0.197             
J013417.54+303819.6-c012 -0.498 -0.306 0.584 27.388 0.135             
J013417.54+303819.6-c013 -0.636  0.119 0.647 25.160 0.062 24.613 0.073
J013417.54+303819.6-c014  0.658  0.102 0.666 25.946 0.124             
J013417.54+303819.6-c015 -0.220  0.641 0.678 26.655 0.085 26.428 0.109
J013417.54+303819.6-c016  0.684 -0.136 0.697 25.129 0.141 24.254 0.136
J013417.54+303819.6-c017  0.612  0.335 0.698 26.554 0.164 25.946 0.141
J013417.54+303819.6-c018 -0.126 -0.706 0.717 27.106 0.132             
J013417.54+303819.6-c019  0.536 -0.508 0.738 27.268 0.138             
J013417.54+303819.6-c020 -0.521  0.556 0.762 23.763 0.051 23.363 0.071
J013417.54+303819.6-c021 -0.518 -0.573 0.773 26.425 0.116 26.087 0.153
J013417.54+303819.6-c022 -0.102  0.769 0.776 27.045 0.141             
J013417.54+303819.6-c023 -0.304 -0.715 0.776 25.010 0.093 24.882 0.081
J013417.54+303819.6-c024  0.518  0.584 0.780 24.787 0.066 23.516 0.054
J013417.54+303819.6-c025  0.705 -0.391 0.806 24.174 0.041 23.605 0.055
J013417.54+303819.6-c026  0.117  0.832 0.840 25.374 0.067 25.253 0.102
J013417.54+303819.6-c027  0.411  0.737 0.843 25.230 0.093 24.218 0.060
J013417.54+303819.6-c028 -0.619 -0.609 0.868 25.192 0.073 24.512 0.059
J013417.54+303819.6-c029 -0.269 -0.835 0.877 26.463 0.094             
J013417.54+303819.6-c030  0.834  0.277 0.879 26.206 0.099 25.666 0.107
J013417.54+303819.6-c031  0.708 -0.525 0.882 24.441 0.037 23.670 0.064
J013417.54+303819.6-c032 -0.711  0.528 0.885 26.454 0.080 26.014 0.088
J013417.54+303819.6-c033 -0.178  0.879 0.897 26.906 0.129             
J013417.54+303819.6-c034  0.230  0.869 0.899 25.081 0.068 24.021 0.073
J013417.54+303819.6-c035 -0.898 -0.183 0.916 26.597 0.155             
J013417.54+303819.6-c036  0.522 -0.765 0.926 26.896 0.144             
J013417.54+303819.6-c037 -0.829 -0.442 0.939 27.648 0.152             
J013417.54+303819.6-c038 -0.933  0.223 0.960 25.868 0.077 25.735 0.104
J013417.54+303819.6-c039  0.857 -0.452 0.969 25.114 0.048 24.845 0.084
J013417.54+303819.6-c040 -0.004  0.972 0.972 26.485 0.110 26.196 0.119
J013417.54+303819.6-c041 -0.867  0.449 0.976 26.297 0.094 25.655 0.099
J013417.54+303819.6-c042 -0.700 -0.702 0.991 27.487 0.306             
J013417.54+303819.6-c043 -0.323 -0.948 1.001 27.256 0.166 26.870 0.393
J013417.54+303819.6-c044  0.419 -0.924 1.014 25.081 0.039 24.605 0.049
J013417.54+303819.6-c045  0.168 -1.006 1.020 26.121 0.083 25.298 0.071
J013417.54+303819.6-c046  1.008 -0.218 1.031 24.887 0.050 24.269 0.050
J013417.54+303819.6-c047  0.990 -0.338 1.046 26.817 0.151             
J013417.54+303819.6-c048 -0.495  0.941 1.063 25.384 0.077 24.755 0.057
J013417.54+303819.6-c049  1.061  0.102 1.066 24.250 0.069 23.475 0.034
J013417.54+303819.6-c050 -0.072 -1.078 1.080 26.772 0.136             
J013417.54+303819.6-c051 -0.426  1.002 1.089 26.708 0.182             
J013417.54+303819.6-c052 -0.716  0.821 1.090 26.221 0.068 26.318 0.122
J013417.54+303819.6-c053  0.734 -0.807 1.091 26.730 0.120             
J013417.54+303819.6-c054 -1.093 -0.149 1.103 26.214 0.055 26.080 0.115
J013417.54+303819.6-c055 -1.074 -0.324 1.122 25.277 0.086 24.869 0.061
J013417.54+303819.6-c056 -1.033  0.479 1.138 24.628 0.060 24.886 0.070
J013417.54+303819.6-c057  0.558  0.993 1.139 25.569 0.046 24.853 0.044
J013417.54+303819.6-c058 -1.003 -0.541 1.139 25.523 0.064 24.911 0.049
J013417.54+303819.6-c059  1.051  0.479 1.155 25.754 0.064 24.862 0.054
J013417.54+303819.6-c060  0.277 -1.148 1.181 25.822 0.079 24.965 0.081
J013417.54+303819.6-c061 -0.417  1.120 1.195 26.415 0.090 26.330 0.138
J013417.54+303819.6-c062  0.906  0.780 1.196 26.031 0.138 25.143 0.107
J013417.54+303819.6-c063 -0.154 -1.193 1.203 28.047 0.369             
J013417.54+303819.6-c064  0.014  1.204 1.204 25.940 0.132 25.753 0.100
J013417.54+303819.6-c065 -0.970 -0.719 1.207 26.588 0.085 26.072 0.100
J013417.54+303819.6-c066 -0.593  1.061 1.215 25.642 0.053 25.873 0.096
J013417.54+303819.6-c067 -0.932  0.785 1.218 25.550 0.061 25.099 0.050
J013417.54+303819.6-c068  1.021 -0.696 1.235 27.189 0.107             
J013417.54+303819.6-c069 -0.195  1.226 1.242 24.870 0.083 24.074 0.082
J013417.54+303819.6-c070  0.862 -0.914 1.256 27.236 0.122             
J013417.54+303819.6-c071 -0.753  1.022 1.269 25.592 0.049 25.656 0.071
J013417.54+303819.6-c072  1.126  0.587 1.270 27.692 0.220             
J013417.54+303819.6-c073  0.603 -1.121 1.274 26.985 0.091             
J013417.54+303819.6-c074 -1.260  0.371 1.314 27.373 0.123 26.924 0.228
J013417.54+303819.6-c075 -0.167  1.335 1.345 23.738 0.063 23.971 0.068
J013417.54+303819.6-c076 -0.756 -1.116 1.348 24.449 0.082 23.988 0.059
J013417.54+303819.6-c077  1.268  0.529 1.374 25.445 0.063 24.946 0.062
J013417.54+303819.6-c078  1.357  0.229 1.376 26.770 0.169             
J013417.54+303819.6-c079  0.824 -1.102 1.376 27.718 0.498             
J013417.54+303819.6-c080 -1.320 -0.396 1.378 27.058 0.125             
J013417.54+303819.6-c081 -0.326 -1.341 1.380 25.613 0.042 25.253 0.069
J013417.54+303819.6-c082  0.198 -1.399 1.413 25.143 0.106 24.595 0.089
J013417.54+303819.6-c083 -1.137 -0.843 1.416 26.640 0.113             
J013417.54+303819.6-c084  0.861  1.130 1.421 26.330 0.114 26.032 0.123
J013417.54+303819.6-c085 -1.429 -0.012 1.429 25.680 0.052 24.813 0.067
J013417.54+303819.6-c086 -1.283  0.639 1.433 26.296 0.132 25.902 0.145
J013417.54+303819.6-c087  0.848 -1.168 1.444 26.045 0.088 25.180 0.088
J013417.54+303819.6-c088  1.445  0.119 1.449 25.940 0.085 25.058 0.074
J013417.54+303819.6-c089  1.375 -0.466 1.452 24.480 0.076 24.061 0.051
J013417.54+303819.6-c090 -1.068 -1.002 1.465 25.433 0.058 24.919 0.055
J013417.54+303819.6-c091 -1.463 -0.119 1.468 26.994 0.166             
J013417.54+303819.6-c092  1.001  1.081 1.474 25.420 0.054 25.391 0.101
J013417.54+303819.6-c093  1.432  0.398 1.486 26.839 0.123             
J013417.54+303819.6-c094 -0.002 -1.488 1.488 25.865 0.102 25.649 0.131
J013417.54+303819.6-c095  0.853 -1.260 1.522 27.245 0.161             
J013417.54+303819.6-c096  0.659 -1.379 1.529 27.115 0.118             
J013417.54+303819.6-c097  1.364 -0.698 1.532 26.500 0.181             
J013417.54+303819.6-c098  1.290 -0.851 1.545 24.985 0.052 24.550 0.047
J013417.54+303819.6-c099 -1.540 -0.203 1.554 26.830 0.104             
J013417.54+303819.6-c100 -1.553  0.095 1.556 25.854 0.083 25.535 0.112
J013417.54+303819.6-c101 -1.300 -0.862 1.560 25.192 0.044 24.340 0.059
J013417.54+303819.6-c102  1.560  0.060 1.561 26.689 0.103             
J013417.54+303819.6-c103  1.239  0.959 1.567 27.015 0.119             
J013417.54+303819.6-c104 -1.499 -0.462 1.569 26.923 0.092             
J013417.54+303819.6-c105 -0.138  1.563 1.569 25.525 0.122 24.849 0.073
J013417.54+303819.6-c106 -0.854  1.322 1.574 23.822 0.118 23.837 0.098
J013417.54+303819.6-c107 -0.390 -1.526 1.575 26.287 0.086 25.491 0.089
J013417.54+303819.6-c108  1.119  1.113 1.578 26.861 0.103             
J013417.54+303819.6-c109 -0.292 -1.562 1.589 26.127 0.102 26.034 0.144
J013417.54+303819.6-c110 -1.380  0.789 1.589 26.988 0.097 25.971 0.082
J013417.54+303819.6-c111 -1.462  0.644 1.598 27.311 0.162             
J013417.54+303819.6-c112  0.195  1.591 1.603 26.853 0.087             
J013417.54+303819.6-c113 -1.241  1.015 1.603 25.504 0.049 25.058 0.073
J013417.54+303819.6-c114 -1.386 -0.810 1.606 26.611 0.121             
J013417.54+303819.6-c115 -1.011 -1.302 1.648 24.564 0.110 24.413 0.119
J013417.54+303819.6-c116  0.690 -1.510 1.660 25.494 0.081 24.687 0.077
J013417.54+303819.6-c117 -1.172  1.200 1.678 26.505 0.180 25.880 0.150
J013417.54+303819.6-c118 -0.604  1.566 1.678 26.858 0.102 26.459 0.137
J013417.54+303819.6-c119 -0.317  1.651 1.681 26.486 0.163 26.155 0.158
J013417.54+303819.6-c120 -0.111 -1.680 1.683 25.862 0.059 25.040 0.082
J013417.54+303819.6-c121  0.515  1.608 1.689 27.084 0.123             
J013417.54+303819.6-c122  1.685 -0.199 1.696 27.004 0.116 26.220 0.150
J013417.54+303819.6-c123 -1.712  0.005 1.712 24.768 0.081 24.134 0.080
J013417.54+303819.6-c124 -1.716  0.190 1.726 24.931 0.051 25.295 0.097
J013417.54+303819.6-c125  0.363  1.690 1.729 26.739 0.157             
J013417.54+303819.6-c126 -1.614 -0.654 1.741 24.594 0.051 24.646 0.082
J013417.54+303819.6-c127 -1.651 -0.564 1.745 26.357 0.097 24.726 0.102
J013417.54+303819.6-c128  0.110 -1.743 1.747 24.917 0.110 24.948 0.102
J013417.54+303819.6-c129  0.943 -1.483 1.757 26.574 0.084 26.258 0.126
J013417.54+303819.6-c130 -1.328 -1.153 1.759 26.850 0.121             
J013417.54+303819.6-c131  0.174  1.759 1.768 27.030 0.136             
J013417.54+303819.6-c132  1.743  0.384 1.785 26.879 0.129             
J013417.54+303819.6-c133  1.502  1.000 1.804 23.651 0.034 23.892 0.046
J013417.54+303819.6-c134 -1.756 -0.419 1.805 25.755 0.078 26.005 0.103
J013417.54+303819.6-c135  1.776 -0.357 1.812 26.894 0.144             
J013417.54+303819.6-c136 -0.447 -1.768 1.823 26.673 0.122 26.326 0.137
J013417.54+303819.6-c137 -1.676 -0.746 1.834 26.443 0.091             
J013417.54+303819.6-c138 -0.173 -1.826 1.834 24.436 0.060 23.712 0.058
J013417.54+303819.6-c139  1.785 -0.481 1.848 25.476 0.068 24.771 0.058
J013417.54+303819.6-c140  0.930 -1.602 1.852 25.200 0.064 24.620 0.057
J013417.54+303819.6-c141  1.840  0.270 1.860 25.029 0.042 24.645 0.053
J013417.54+303819.6-c142 -0.945 -1.603 1.861 26.651 0.105             
J013417.54+303819.6-c143 -1.027 -1.574 1.880 26.997 0.138 26.013 0.137
J013417.54+303819.6-c144 -1.834  0.480 1.896 25.180 0.138 24.044 0.065
J013417.54+303819.6-c145 -0.726 -1.753 1.897 25.695 0.052 25.802 0.093
J013417.54+303819.6-c146  0.449  1.852 1.906 26.075 0.081 25.730 0.111
J013417.54+303819.6-c147 -1.884  0.297 1.907 25.237 0.075             
J013417.54+303819.6-c148  0.738 -1.763 1.911 24.774 0.072 24.184 0.065
J013417.54+303819.6-c149  1.903 -0.200 1.914 26.069 0.094 25.253 0.110
J013417.54+303819.6-c150  0.015  1.915 1.915 27.323 0.146             
J013417.54+303819.6-c151  1.413 -1.298 1.918 27.696 0.203             
J013417.54+303819.6-c152  1.922 -0.008 1.922 23.800 0.055 22.755 0.031
J013417.54+303819.6-c153  1.266 -1.470 1.940 26.834 0.105             
J013417.54+303819.6-c154  0.338  1.912 1.942 26.260 0.072 25.896 0.095
J013417.54+303819.6-c155 -0.697  1.815 1.944 26.536 0.088 26.344 0.147
J013417.54+303819.6-c156 -1.100  1.603 1.944 25.970 0.041 25.129 0.056
J013417.54+303819.6-c157 -1.757  0.854 1.954 26.917 0.151             
J013417.54+303819.6-c158 -1.529 -1.218 1.955 25.097 0.089             
J013417.54+303819.6-c159 -0.333 -1.930 1.959 24.268 0.068 23.605 0.056
J013417.54+303819.6-c160  0.237 -1.951 1.965 25.922 0.069 25.727 0.091
J013417.54+303819.6-c161 -1.929  0.404 1.971 23.664 0.087 22.776 0.067
J013417.54+303819.6-c162 -1.711  0.985 1.974 26.668 0.109             
J013417.54+303819.6-c163 -1.867 -0.677 1.986 26.208 0.078 25.611 0.113
J013417.54+303819.6-c164 -1.962 -0.317 1.988 25.960 0.078 25.867 0.095
J013417.54+303819.6-c165  1.615  1.163 1.990 25.180 0.093             
J013417.54+303819.6-c166  1.650 -1.117 1.992 27.177 0.167             
J013417.54+303819.6-c167 -0.069 -1.991 1.993 25.417 0.054 25.388 0.071
J013417.54+303819.6-c168  1.203  1.594 1.997 24.681 0.061             
J013417.54+303819.6-c169 -0.041  1.998 1.998 27.495 0.140             
J013418.46+310009.5-c001 -0.123 -0.284 0.310 23.207 0.048 21.646 0.038
J013418.46+310009.5-c002  0.206 -0.288 0.354 25.604 0.106 24.725 0.077
J013418.46+310009.5-c003 -0.251  0.370 0.448 25.671 0.088 24.795 0.075
J013418.46+310009.5-c004 -0.457 -0.009 0.457 26.145 0.181             
J013418.46+310009.5-c005  0.299  0.445 0.537 26.936 0.145             
J013418.46+310009.5-c006 -0.297 -0.544 0.620 26.188 0.065             
J013418.46+310009.5-c007 -0.616 -0.271 0.673 24.874 0.105 24.076 0.088
J013418.46+310009.5-c008  0.393 -0.553 0.679 26.789 0.090             
J013418.46+310009.5-c009 -0.204 -0.664 0.694 26.050 0.066 25.164 0.063
J013418.46+310009.5-c010 -0.519 -0.542 0.751 26.015 0.076 25.004 0.052
J013418.46+310009.5-c011  0.609  0.469 0.769 25.815 0.069 25.114 0.065
J013418.46+310009.5-c012 -0.582  0.561 0.808 26.316 0.088 26.087 0.123
J013418.46+310009.5-c013 -0.300  0.761 0.818 25.808 0.088 25.098 0.051
J013418.46+310009.5-c014 -0.875  0.179 0.893 25.019 0.060 24.205 0.036
J013418.46+310009.5-c015 -0.504 -0.752 0.905 25.655 0.057 24.844 0.058
J013418.46+310009.5-c016  0.209  0.907 0.931 25.220 0.060 24.309 0.055
J013418.46+310009.5-c017 -0.192  0.914 0.934 23.824 0.051 23.854 0.061
J013418.46+310009.5-c018 -0.762 -0.553 0.941 26.753 0.119 25.726 0.085
J013418.46+310009.5-c019 -0.496  0.823 0.960 25.619 0.043 24.972 0.065
J013418.46+310009.5-c020  0.737 -0.655 0.986 25.399 0.075 25.250 0.061
J013418.46+310009.5-c021 -0.948  0.524 1.084 26.265 0.066 26.077 0.119
J013418.46+310009.5-c022 -0.701 -0.846 1.099 26.319 0.121 25.419 0.122
J013418.46+310009.5-c023 -0.336 -1.061 1.113 27.242 0.138             
J013418.46+310009.5-c024  1.109  0.222 1.131 24.867 0.060 24.711 0.064
J013418.46+310009.5-c025 -1.103 -0.298 1.142 25.062 0.049 24.896 0.051
J013418.46+310009.5-c026 -0.471 -1.047 1.148 25.841 0.049 24.824 0.041
J013418.46+310009.5-c027 -0.205 -1.134 1.152 26.138 0.087 25.249 0.077
J013418.46+310009.5-c028 -1.153  0.295 1.190 23.548 0.046 22.325 0.027
J013418.46+310009.5-c029  1.113 -0.461 1.204 23.952 0.064 23.152 0.054
J013418.46+310009.5-c030 -0.380  1.163 1.223 23.986 0.040 23.024 0.038
J013418.46+310009.5-c031  1.205 -0.310 1.244 25.265 0.066 24.907 0.061
J013418.46+310009.5-c032  1.018 -0.812 1.303 25.920 0.082 24.982 0.065
J013418.46+310009.5-c033 -1.182  0.574 1.314 26.180 0.053             
J013418.46+310009.5-c034 -1.353 -0.300 1.386 26.589 0.080             
J013418.46+310009.5-c035  1.174  0.742 1.388 25.691 0.070 24.836 0.052
J013418.46+310009.5-c036  0.228 -1.372 1.391 25.782 0.092 25.097 0.077
J013418.46+310009.5-c037  1.325 -0.489 1.412 25.255 0.051 24.281 0.042
J013418.46+310009.5-c038  1.280 -0.609 1.418 26.648 0.117             
J013418.46+310009.5-c039 -1.148 -0.835 1.419 26.056 0.096 25.145 0.078
J013418.46+310009.5-c040 -0.632  1.306 1.451 26.865 0.110             
J013418.46+310009.5-c041 -1.377  0.473 1.456 25.379 0.036 25.212 0.065
J013418.46+310009.5-c042  0.097 -1.468 1.471 25.719 0.061 24.853 0.052
J013418.46+310009.5-c043  1.515 -0.141 1.522 24.652 0.129 23.998 0.121
J013418.46+310009.5-c044 -1.088  1.068 1.525 24.887 0.068 24.886 0.060
J013418.46+310009.5-c045  0.614 -1.428 1.554 25.723 0.050 24.909 0.066
J013418.46+310009.5-c046  0.828 -1.319 1.557 26.249 0.085 25.277 0.059
J013418.46+310009.5-c047 -1.583 -0.066 1.584 23.886 0.053 22.857 0.036
J013418.46+310009.5-c048 -0.429 -1.534 1.593 25.325 0.059 24.556 0.049
J013418.46+310009.5-c049 -1.394 -0.824 1.619 26.421 0.071             
J013418.46+310009.5-c050  1.624 -0.018 1.624 24.120 0.053 23.237 0.048
J013418.46+310009.5-c051  1.453 -0.747 1.634 25.314 0.080 25.098 0.090
J013418.46+310009.5-c052 -0.943  1.351 1.647 24.015 0.041 21.143 0.036
J013418.46+310009.5-c053  1.622 -0.296 1.649 24.309 0.065 23.367 0.026
J013418.46+310009.5-c054 -1.237  1.108 1.660 25.598 0.081 24.712 0.054
J013418.46+310009.5-c055  1.610 -0.443 1.670 25.848 0.078 24.933 0.049
J013418.46+310009.5-c056 -1.190 -1.217 1.702 25.616 0.067 24.871 0.046
J013418.46+310009.5-c057 -0.034  1.722 1.722 26.981 0.126 26.133 0.098
J013418.46+310009.5-c058 -1.716  0.193 1.727 26.515 0.075 25.598 0.082
J013418.46+310009.5-c059  0.894 -1.482 1.731 25.024 0.100 25.161 0.062
J013418.46+310009.5-c060  0.955  1.446 1.733 23.976 0.043 22.958 0.062
J013418.46+310009.5-c061  1.598  0.683 1.737 25.532 0.093 25.310 0.093
J013418.46+310009.5-c062 -0.790 -1.558 1.747 25.135 0.095 24.290 0.078
J013418.46+310009.5-c063 -1.673 -0.524 1.753 26.222 0.129 25.604 0.097
J013418.46+310009.5-c064 -0.901  1.532 1.777 25.890 0.072 24.573 0.097
J013418.46+310009.5-c065 -0.724  1.640 1.793 26.742 0.113             
J013418.46+310009.5-c066 -0.152  1.844 1.850 26.360 0.066 25.824 0.097
J013418.46+310009.5-c067  1.859  0.004 1.859 25.749 0.076 25.042 0.068
J013418.46+310009.5-c068  1.596 -0.957 1.861 27.130 0.117             
J013418.46+310009.5-c069 -1.572 -0.995 1.861 25.511 0.100 25.257 0.098
J013418.46+310009.5-c070  1.771  0.574 1.862 26.133 0.169 25.731 0.126
J013418.46+310009.5-c071 -1.875  0.051 1.876 26.222 0.080 25.522 0.085
J013418.46+310009.5-c072  0.288 -1.856 1.878 25.225 0.064 24.950 0.059
J013418.46+310009.5-c073 -1.357 -1.305 1.882 27.646 0.218             
J013418.46+310009.5-c074 -0.587 -1.812 1.905 26.988 0.115             
J013418.46+310009.5-c075  0.407  1.865 1.909 26.052 0.103 25.010 0.076
J013418.46+310009.5-c076  0.181  1.904 1.913 24.898 0.036 24.042 0.041
J013418.46+310009.5-c077 -1.487  1.218 1.922 26.249 0.085 25.866 0.103
J013418.46+310009.5-c078 -1.782  0.787 1.948 26.511 0.072             
J013418.46+310009.5-c079  0.820 -1.782 1.962 26.601 0.119             
J013418.46+310009.5-c080 -1.724  0.944 1.966 26.896 0.083             
J013418.46+310009.5-c081  1.178  1.594 1.982 26.356 0.092             
J013418.46+310009.5-c082  0.344  1.956 1.986 25.859 0.081 24.998 0.063
J013418.46+310009.5-c083  1.983 -0.183 1.991 25.530 0.062 24.726 0.052
J013425.11+303541.4-c001  0.040  0.216 0.220 24.880 0.074 24.212 0.094
J013425.11+303541.4-c002 -0.249 -0.010 0.249 25.817 0.118 25.248 0.140
J013425.11+303541.4-c003  0.184  0.250 0.310 24.970 0.133 24.525 0.101
J013425.11+303541.4-c004  0.289 -0.119 0.313 26.347 0.089             
J013425.11+303541.4-c005  0.210 -0.255 0.330 26.268 0.060             
J013425.11+303541.4-c006 -0.006 -0.401 0.401 25.412 0.069 24.923 0.064
J013425.11+303541.4-c007 -0.408  0.156 0.437 26.356 0.078             
J013425.11+303541.4-c008 -0.418 -0.252 0.488 27.182 0.116             
J013425.11+303541.4-c009  0.512  0.044 0.514 26.147 0.075 25.755 0.095
J013425.11+303541.4-c010  0.504 -0.177 0.534 25.847 0.103 25.786 0.110
J013425.11+303541.4-c011 -0.037  0.543 0.544 26.647 0.059             
J013425.11+303541.4-c012  0.257  0.485 0.549 25.195 0.066 24.890 0.103
J013425.11+303541.4-c013 -0.074 -0.568 0.572 27.221 0.131             
J013425.11+303541.4-c014 -0.342  0.521 0.623 27.529 0.177             
J013425.11+303541.4-c015  0.337 -0.597 0.685 24.778 0.063 24.073 0.043
J013425.11+303541.4-c016  0.416  0.553 0.692 26.641 0.156             
J013425.11+303541.4-c017  0.689  0.067 0.693 26.402 0.094 26.307 0.119
J013425.11+303541.4-c018  0.688 -0.139 0.701 25.892 0.110 25.565 0.103
J013425.11+303541.4-c019  0.284 -0.658 0.717 26.807 0.143             
J013425.11+303541.4-c020  0.681  0.233 0.720 26.995 0.117 26.381 0.115
J013425.11+303541.4-c021 -0.152 -0.712 0.728 25.500 0.062 25.658 0.095
J013425.11+303541.4-c022 -0.709  0.185 0.732 25.947 0.071 25.711 0.098
J013425.11+303541.4-c023 -0.076 -0.750 0.753 27.350 0.177             
J013425.11+303541.4-c024 -0.654  0.396 0.764 25.621 0.147             
J013425.11+303541.4-c025 -0.322 -0.710 0.780 26.441 0.105 25.933 0.110
J013425.11+303541.4-c026 -0.823  0.073 0.826 25.263 0.079 24.583 0.044
J013425.11+303541.4-c027 -0.029  0.841 0.841 25.373 0.048 25.028 0.083
J013425.11+303541.4-c028  0.306  0.786 0.843 26.580 0.059 26.480 0.113
J013425.11+303541.4-c029 -0.701  0.473 0.845 23.709 0.067 22.828 0.041
J013425.11+303541.4-c030  0.586 -0.618 0.851 26.888 0.109 26.707 0.173
J013425.11+303541.4-c031  0.153 -0.839 0.853 23.445 0.043 22.676 0.059
J013425.11+303541.4-c032 -0.864 -0.052 0.866 26.874 0.118             
J013425.11+303541.4-c033 -0.526  0.688 0.866 27.036 0.085 25.913 0.148
J013425.11+303541.4-c034  0.869 -0.090 0.874 23.487 0.043 23.717 0.031
J013425.11+303541.4-c035 -0.181  0.855 0.874 28.116 0.344             
J013425.11+303541.4-c036 -0.071 -0.880 0.882 24.765 0.046 23.986 0.078
J013425.11+303541.4-c037 -0.378  0.803 0.887 23.584 0.037 23.357 0.037
J013425.11+303541.4-c038  0.170  0.882 0.899 26.295 0.058 25.816 0.079
J013425.11+303541.4-c039 -0.142  0.916 0.927 26.804 0.119             
J013425.11+303541.4-c040  0.931  0.064 0.933 25.255 0.053 24.619 0.052
J013425.11+303541.4-c041  0.508  0.784 0.934 26.894 0.115             
J013425.11+303541.4-c042 -0.615 -0.720 0.947 27.117 0.103             
J013425.11+303541.4-c043  0.910 -0.292 0.955 27.296 0.104             
J013425.11+303541.4-c044  0.633  0.726 0.963 26.832 0.111             
J013425.11+303541.4-c045  0.028 -0.964 0.965 25.519 0.097             
J013425.11+303541.4-c046 -0.987  0.142 0.998 26.796 0.096             
J013425.11+303541.4-c047  0.960  0.336 1.017 26.682 0.092 26.348 0.125
J013425.11+303541.4-c048 -0.972  0.351 1.034 26.370 0.113 25.652 0.097
J013425.11+303541.4-c049  0.545 -0.886 1.040 25.792 0.071 25.830 0.086
J013425.11+303541.4-c050 -0.541 -0.911 1.059 25.389 0.048 24.769 0.043
J013425.11+303541.4-c051 -0.326 -1.025 1.076 26.732 0.062             
J013425.11+303541.4-c052 -0.622  0.880 1.078 25.385 0.062 24.881 0.049
J013425.11+303541.4-c053  0.646 -0.928 1.130 26.284 0.089 26.252 0.117
J013425.11+303541.4-c054 -1.011  0.548 1.149 25.195 0.056 25.519 0.065
J013425.11+303541.4-c055 -1.143 -0.128 1.151 26.656 0.109 26.601 0.129
J013425.11+303541.4-c056  1.144 -0.160 1.155 24.692 0.049 24.832 0.059
J013425.11+303541.4-c057  0.256  1.128 1.157 26.909 0.140             
J013425.11+303541.4-c058  0.120  1.177 1.183 26.375 0.099             
J013425.11+303541.4-c059 -0.427 -1.160 1.236 26.056 0.106             
J013425.11+303541.4-c060 -1.182  0.385 1.243 25.508 0.062 24.857 0.068
J013425.11+303541.4-c061 -0.261  1.222 1.250 26.099 0.053 26.169 0.105
J013425.11+303541.4-c062 -0.581 -1.115 1.257 25.161 0.099 25.197 0.099
J013425.11+303541.4-c063  0.503  1.161 1.265 24.642 0.118 24.042 0.112
J013425.11+303541.4-c064  0.701 -1.071 1.280 25.118 0.055 24.557 0.063
J013425.11+303541.4-c065  1.144 -0.588 1.286 27.279 0.154             
J013425.11+303541.4-c066 -0.348 -1.242 1.290 25.953 0.066 26.158 0.105
J013425.11+303541.4-c067  1.100 -0.679 1.293 25.194 0.042 24.605 0.069
J013425.11+303541.4-c068 -0.067 -1.292 1.294 26.253 0.128             
J013425.11+303541.4-c069 -1.220  0.495 1.317 27.157 0.163             
J013425.11+303541.4-c070 -1.027  0.837 1.325 26.976 0.136             
J013425.11+303541.4-c071 -1.317  0.297 1.350 25.498 0.135             
J013425.11+303541.4-c072 -1.290 -0.410 1.353 25.566 0.111 25.251 0.101
J013425.11+303541.4-c073 -0.040  1.381 1.382 26.638 0.056 26.184 0.082
J013425.11+303541.4-c074 -0.672  1.220 1.392 26.258 0.254             
J013425.11+303541.4-c075 -0.615  1.263 1.404 25.384 0.125 24.457 0.060
J013425.11+303541.4-c076 -0.140 -1.400 1.407 27.366 0.111             
J013425.11+303541.4-c077  0.352 -1.367 1.411 26.678 0.096             
J013425.11+303541.4-c078  0.622 -1.271 1.415 26.497 0.076 26.508 0.169
J013425.11+303541.4-c079 -0.373  1.384 1.434 25.374 0.049 25.215 0.110
J013425.11+303541.4-c080 -0.292  1.406 1.436 26.525 0.155             
J013425.11+303541.4-c081  0.396  1.390 1.445 25.384 0.077 25.133 0.083
J013425.11+303541.4-c082 -1.449  0.093 1.452 25.130 0.054 24.745 0.084
J013425.11+303541.4-c083  1.192  0.831 1.453 27.273 0.166             
J013425.11+303541.4-c084  0.053 -1.459 1.460 26.355 0.074 25.896 0.074
J013425.11+303541.4-c085  0.521 -1.378 1.473 25.710 0.063 24.953 0.052
J013425.11+303541.4-c086 -1.480 -0.023 1.480 27.662 0.175             
J013425.11+303541.4-c087 -0.602 -1.380 1.505 27.068 0.145             
J013425.11+303541.4-c088  1.377  0.608 1.506 26.571 0.116             
J013425.11+303541.4-c089 -1.497 -0.206 1.511 24.982 0.042 24.409 0.065
J013425.11+303541.4-c090  0.631  1.377 1.515 27.482 0.177             
J013425.11+303541.4-c091 -1.230 -0.905 1.527 27.012 0.082             
J013425.11+303541.4-c092  0.141  1.541 1.547 25.805 0.079 25.721 0.100
J013425.11+303541.4-c093  1.560 -0.045 1.561 26.027 0.073 26.058 0.095
J013425.11+303541.4-c094 -1.007  1.204 1.570 24.610 0.063 24.035 0.044
J013425.11+303541.4-c095  1.555 -0.272 1.579 26.362 0.091 26.339 0.107
J013425.11+303541.4-c096 -0.210 -1.576 1.590 26.938 0.092             
J013425.11+303541.4-c097  0.780 -1.387 1.592 25.761 0.061 25.160 0.062
J013425.11+303541.4-c098  1.361 -0.832 1.595 26.806 0.090             
J013425.11+303541.4-c099 -1.521 -0.505 1.603 26.070 0.130             
J013425.11+303541.4-c100  0.727  1.430 1.604 25.288 0.056 25.312 0.100
J013425.11+303541.4-c101  0.407 -1.564 1.616 26.304 0.071 25.977 0.093
J013425.11+303541.4-c102 -0.845  1.379 1.617 25.280 0.048 24.542 0.052
J013425.11+303541.4-c103 -1.600 -0.245 1.619 26.273 0.091             
J013425.11+303541.4-c104  0.943 -1.318 1.621 26.922 0.144             
J013425.11+303541.4-c105  1.061  1.226 1.622 27.017 0.113             
J013425.11+303541.4-c106  1.207 -1.085 1.623 27.306 0.183             
J013425.11+303541.4-c107  1.069 -1.222 1.624 23.312 0.042 22.482 0.051
J013425.11+303541.4-c108  1.544  0.522 1.630 26.703 0.065             
J013425.11+303541.4-c109 -0.614 -1.510 1.630 26.383 0.123             
J013425.11+303541.4-c110 -1.276 -1.018 1.632 27.774 0.152             
J013425.11+303541.4-c111 -1.485  0.681 1.634 27.011 0.076             
J013425.11+303541.4-c112 -0.071  1.647 1.648 25.423 0.121 25.268 0.158
J013425.11+303541.4-c113  1.475  0.737 1.649 25.419 0.041 25.070 0.128
J013425.11+303541.4-c114  0.291 -1.655 1.680 27.007 0.102 26.766 0.167
J013425.11+303541.4-c115  1.446  0.861 1.683 26.736 0.123 26.071 0.176
J013425.11+303541.4-c116  1.570  0.667 1.705 26.328 0.064             
J013425.11+303541.4-c117 -1.700  0.196 1.711 24.485 0.045 25.005 0.102
J013425.11+303541.4-c118  1.123 -1.291 1.711 25.412 0.230 24.001 0.170
J013425.11+303541.4-c119 -1.658 -0.506 1.733 24.195 0.032 23.815 0.101
J013425.11+303541.4-c120  0.511  1.664 1.741 25.996 0.053 25.755 0.077
J013425.11+303541.4-c121 -0.172 -1.742 1.751 25.376 0.061 25.187 0.072
J013425.11+303541.4-c122  1.437  1.010 1.756 26.436 0.118             
J013425.11+303541.4-c123 -0.992  1.459 1.765 27.399 0.127             
J013425.11+303541.4-c124 -0.571 -1.671 1.766 27.144 0.184             
J013425.11+303541.4-c125 -1.512  0.945 1.783 25.222 0.053 25.261 0.091
J013425.11+303541.4-c126 -0.716  1.634 1.783 27.484 0.112 26.816 0.195
J013425.11+303541.4-c127  0.819 -1.595 1.793 25.014 0.076 24.566 0.072
J013425.11+303541.4-c128  0.834  1.590 1.795 26.511 0.122 26.120 0.100
J013425.11+303541.4-c129  0.223  1.782 1.796 26.996 0.086             
J013425.11+303541.4-c130 -0.805 -1.610 1.800 25.462 0.050 24.764 0.059
J013425.11+303541.4-c131  1.576 -0.871 1.800 26.751 0.162             
J013425.11+303541.4-c132 -1.783 -0.326 1.812 24.364 0.103 23.913 0.082
J013425.11+303541.4-c133 -1.610 -0.848 1.820 27.130 0.105             
J013425.11+303541.4-c134 -1.406  1.163 1.825 25.172 0.045 25.045 0.092
J013425.11+303541.4-c135 -1.566 -0.938 1.825 27.062 0.127             
J013425.11+303541.4-c136  0.430 -1.779 1.830 26.676 0.091 26.806 0.207
J013425.11+303541.4-c137 -1.733 -0.619 1.841 26.707 0.090             
J013425.11+303541.4-c138  1.318  1.294 1.847 26.629 0.081 26.061 0.080
J013425.11+303541.4-c139 -0.591 -1.760 1.857 25.599 0.057 24.982 0.069
J013425.11+303541.4-c140  1.833 -0.308 1.859 27.387 0.143             
J013425.11+303541.4-c141  0.018 -1.863 1.863 26.776 0.077             
J013425.11+303541.4-c142  1.125  1.490 1.867 27.813 0.149             
J013425.11+303541.4-c143 -0.600  1.774 1.873 27.218 0.105             
J013425.11+303541.4-c144 -1.719  0.754 1.877 27.154 0.142             
J013425.11+303541.4-c145 -1.620  0.986 1.897 26.814 0.127             
J013425.11+303541.4-c146 -1.361 -1.337 1.908 26.921 0.102 26.364 0.150
J013425.11+303541.4-c147  1.611 -1.029 1.911 27.252 0.116             
J013425.11+303541.4-c148  1.590  1.072 1.918 26.836 0.144             
J013425.11+303541.4-c149  0.811  1.743 1.922 25.377 0.089 25.406 0.066
J013425.11+303541.4-c150 -0.985 -1.651 1.922 25.990 0.092             
J013425.11+303541.4-c151  0.644  1.822 1.933 25.997 0.067 25.957 0.101
J013425.11+303541.4-c152 -0.354  1.910 1.942 25.083 0.054 24.551 0.044
J013425.11+303541.4-c153  1.882 -0.509 1.950 25.082 0.080 25.199 0.057
J013425.11+303541.4-c154  0.581 -1.863 1.951 25.566 0.077 25.414 0.107
J013425.11+303541.4-c155 -1.472 -1.294 1.960 25.654 0.045 25.183 0.063
J013425.11+303541.4-c156 -1.588 -1.154 1.963 25.944 0.050 26.272 0.100
J013425.11+303541.4-c157 -1.808  0.787 1.972 25.733 0.060 25.599 0.088
J013425.11+303541.4-c158  0.217  1.965 1.977 26.828 0.102             
J013425.11+303541.4-c159 -0.181 -1.977 1.985 25.374 0.053 24.832 0.065
J013426.32+303827.6-c001 -0.035 -0.094 0.100              22.945 0.233
J013426.32+303827.6-c002 -0.288  0.037 0.290 26.721 0.137             
J013426.32+303827.6-c003 -0.219  0.257 0.337 24.677 0.048 24.911 0.057
J013426.32+303827.6-c004  0.237  0.271 0.360 27.093 0.130             
J013426.32+303827.6-c005  0.135  0.464 0.483 25.192 0.080 24.565 0.054
J013426.32+303827.6-c006 -0.458  0.175 0.491 27.230 0.171             
J013426.32+303827.6-c007 -0.476 -0.168 0.505 26.226 0.160             
J013426.32+303827.6-c008  0.513 -0.117 0.526 26.334 0.072             
J013426.32+303827.6-c009 -0.504 -0.174 0.533              25.805 0.093
J013426.32+303827.6-c010  0.062 -0.555 0.558 22.956 0.058 22.143 0.034
J013426.32+303827.6-c011 -0.544 -0.186 0.575 26.336 0.174             
J013426.32+303827.6-c012  0.552 -0.297 0.627 27.277 0.184             
J013426.32+303827.6-c013 -0.450  0.458 0.642 27.281 0.111             
J013426.32+303827.6-c014 -0.017 -0.658 0.658 24.851 0.151 24.337 0.094
J013426.32+303827.6-c015  0.546 -0.421 0.690 25.714 0.064 25.236 0.086
J013426.32+303827.6-c016  0.406 -0.559 0.691 24.266 0.072 24.855 0.173
J013426.32+303827.6-c017 -0.155  0.673 0.691 26.508 0.073             
J013426.32+303827.6-c018  0.674 -0.194 0.701 27.004 0.104             
J013426.32+303827.6-c019  0.437 -0.603 0.744              24.984 0.228
J013426.32+303827.6-c020 -0.676 -0.380 0.775 27.251 0.110             
J013426.32+303827.6-c021  0.697 -0.355 0.783 26.307 0.083             
J013426.32+303827.6-c022 -0.269 -0.771 0.817 25.543 0.074 25.627 0.065
J013426.32+303827.6-c023  0.582  0.581 0.822 26.380 0.114 25.881 0.085
J013426.32+303827.6-c024 -0.005 -0.839 0.839 26.008 0.068             
J013426.32+303827.6-c025  0.136 -0.865 0.876 25.163 0.055 24.074 0.062
J013426.32+303827.6-c026  0.433  0.764 0.878 26.568 0.116 26.002 0.105
J013426.32+303827.6-c027  0.846 -0.247 0.882 27.805 0.229             
J013426.32+303827.6-c028 -0.553  0.689 0.884              25.084 0.067
J013426.32+303827.6-c029 -0.786 -0.405 0.884 27.378 0.137             
J013426.32+303827.6-c030 -0.531  0.709 0.886 25.192 0.101             
J013426.32+303827.6-c031 -0.508  0.727 0.887              24.864 0.185
J013426.32+303827.6-c032 -0.621  0.637 0.890 27.753 0.220             
J013426.32+303827.6-c033 -0.484  0.752 0.894 25.928 0.169             
J013426.32+303827.6-c034  0.872  0.254 0.908 27.176 0.118             
J013426.32+303827.6-c035  0.476 -0.812 0.942 25.764 0.076 25.055 0.105
J013426.32+303827.6-c036 -0.824  0.467 0.947 25.397 0.090 24.752 0.050
J013426.32+303827.6-c037  0.305 -0.913 0.962 25.203 0.055 24.794 0.052
J013426.32+303827.6-c038  0.805  0.529 0.964 24.511 0.046 24.725 0.037
J013426.32+303827.6-c039  0.116 -0.961 0.968 25.627 0.094             
J013426.32+303827.6-c040 -0.941  0.247 0.973 26.792 0.162             
J013426.32+303827.6-c041 -0.604 -0.768 0.977 26.060 0.084 25.640 0.074
J013426.32+303827.6-c042  0.283  0.937 0.978 26.189 0.067 25.878 0.116
J013426.32+303827.6-c043 -0.374  0.924 0.997 26.705 0.099             
J013426.32+303827.6-c044  0.988  0.248 1.019 27.652 0.185             
J013426.32+303827.6-c045 -0.755  0.734 1.052 25.711 0.060 25.512 0.067
J013426.32+303827.6-c046  0.742 -0.763 1.064 22.892 0.026 21.336 0.050
J013426.32+303827.6-c047  0.275  1.029 1.065 26.833 0.098             
J013426.32+303827.6-c048  1.065  0.102 1.070 26.945 0.079             
J013426.32+303827.6-c049 -1.075  0.066 1.077 25.375 0.073 25.398 0.064
J013426.32+303827.6-c050 -0.219  1.059 1.082 27.054 0.143             
J013426.32+303827.6-c051 -0.497 -0.978 1.097 25.776 0.082 25.237 0.092
J013426.32+303827.6-c052 -0.917 -0.602 1.097 26.074 0.057 25.532 0.069
J013426.32+303827.6-c053 -1.099 -0.175 1.113 24.196 0.066 23.226 0.038
J013426.32+303827.6-c054 -0.997  0.518 1.124 25.683 0.112 25.668 0.077
J013426.32+303827.6-c055 -0.659 -0.911 1.124              25.477 0.146
J013426.32+303827.6-c056 -1.056  0.453 1.149 25.312 0.060 25.397 0.102
J013426.32+303827.6-c057  0.581 -0.991 1.149 26.963 0.123             
J013426.32+303827.6-c058 -0.929  0.683 1.153 25.925 0.049 25.997 0.110
J013426.32+303827.6-c059  0.082  1.163 1.166 23.504 0.034 22.723 0.048
J013426.32+303827.6-c060 -0.684 -0.946 1.167 26.476 0.197             
J013426.32+303827.6-c061  0.153  1.159 1.169              25.111 0.286
J013426.32+303827.6-c062 -1.104 -0.392 1.171 26.513 0.071 26.514 0.145
J013426.32+303827.6-c063  0.176  1.162 1.176 26.829 0.199             
J013426.32+303827.6-c064  0.742  0.920 1.182 26.774 0.078             
J013426.32+303827.6-c065  1.180 -0.135 1.187 26.834 0.109             
J013426.32+303827.6-c066  0.065 -1.187 1.189 27.603 0.150             
J013426.32+303827.6-c067 -0.710  0.955 1.190              26.261 0.194
J013426.32+303827.6-c068 -0.434  1.109 1.191 25.446 0.058 25.050 0.089
J013426.32+303827.6-c069 -0.092  1.193 1.197 26.345 0.075 25.810 0.112
J013426.32+303827.6-c070  0.724 -0.964 1.205 25.574 0.047             
J013426.32+303827.6-c071  0.845 -0.860 1.205 25.661 0.119             
J013426.32+303827.6-c072 -0.833 -0.875 1.208 24.877 0.042 24.279 0.073
J013426.32+303827.6-c073 -1.187 -0.224 1.208              25.987 0.306
J013426.32+303827.6-c074 -0.788  0.934 1.222 24.456 0.036 23.865 0.054
J013426.32+303827.6-c075  0.199 -1.210 1.226 26.375 0.114 26.018 0.120
J013426.32+303827.6-c076 -0.261 -1.227 1.254 26.505 0.083 25.914 0.120
J013426.32+303827.6-c077 -1.086 -0.659 1.270 26.563 0.121             
J013426.32+303827.6-c078 -1.220  0.375 1.276 26.638 0.111             
J013426.32+303827.6-c079 -1.271 -0.226 1.290 24.286 0.047 23.536 0.037
J013426.32+303827.6-c080  1.278 -0.196 1.293 26.307 0.069             
J013426.32+303827.6-c081 -0.305  1.258 1.294 27.153 0.144             
J013426.32+303827.6-c082 -1.218 -0.481 1.310 27.077 0.124             
J013426.32+303827.6-c083  1.074  0.757 1.314 27.009 0.106             
J013426.32+303827.6-c084  0.768 -1.082 1.327 27.419 0.135             
J013426.32+303827.6-c085 -1.309  0.230 1.329 25.429 0.085 24.715 0.080
J013426.32+303827.6-c086 -0.599  1.207 1.347 25.509 0.075 25.548 0.076
J013426.32+303827.6-c087 -0.920 -0.993 1.354 27.579 0.226             
J013426.32+303827.6-c088 -0.938  0.977 1.354 25.526 0.084             
J013426.32+303827.6-c089  0.123  1.358 1.363 27.062 0.111             
J013426.32+303827.6-c090 -0.663 -1.205 1.375              21.870 0.183
J013426.32+303827.6-c091 -1.361 -0.243 1.382              26.944 0.397
J013426.32+303827.6-c092 -0.726 -1.181 1.386 20.672 0.032 20.557 0.122
J013426.32+303827.6-c093  1.263  0.630 1.412 24.434 0.042 24.765 0.047
J013426.32+303827.6-c094  0.789 -1.174 1.414 26.897 0.096             
J013426.32+303827.6-c095 -1.424  0.196 1.438 24.807 0.055 24.306 0.066
J013426.32+303827.6-c096 -0.110  1.447 1.452 26.257 0.063 26.112 0.095
J013426.32+303827.6-c097  1.048  1.011 1.456 24.421 0.047 24.109 0.074
J013426.32+303827.6-c098  1.151  0.897 1.459 26.908 0.160             
J013426.32+303827.6-c099 -0.758 -1.262 1.472              22.111 0.175
J013426.32+303827.6-c100  1.119 -0.985 1.491 27.321 0.128             
J013426.32+303827.6-c101  1.468 -0.290 1.497 27.157 0.073             
J013426.32+303827.6-c102  0.717 -1.329 1.510 26.839 0.144             
J013426.32+303827.6-c103 -1.438  0.465 1.512 23.239 0.047 22.642 0.073
J013426.32+303827.6-c104 -1.516  0.031 1.517 28.012 0.166             
J013426.32+303827.6-c105  1.520  0.145 1.527 25.149 0.045 25.074 0.124
J013426.32+303827.6-c106 -1.124  1.039 1.530 23.262 0.051 22.885 0.061
J013426.32+303827.6-c107 -1.481  0.390 1.531              24.784 0.172
J013426.32+303827.6-c108 -0.022 -1.534 1.534 26.967 0.144             
J013426.32+303827.6-c109  1.464 -0.495 1.546 25.387 0.058 24.682 0.039
J013426.32+303827.6-c110  0.765  1.353 1.554 27.198 0.115             
J013426.32+303827.6-c111  1.331 -0.810 1.558 24.653 0.086 24.084 0.056
J013426.32+303827.6-c112  0.655 -1.440 1.582 25.539 0.028 24.959 0.053
J013426.32+303827.6-c113 -0.203  1.571 1.584 26.460 0.072             
J013426.32+303827.6-c114  0.378 -1.543 1.588 25.534 0.045 25.744 0.075
J013426.32+303827.6-c115  0.417  1.540 1.596              26.327 0.244
J013426.32+303827.6-c116  0.339  1.561 1.597              24.728 0.116
J013426.32+303827.6-c117  0.982 -1.261 1.598 25.258 0.070 25.119 0.055
J013426.32+303827.6-c118  1.598  0.047 1.599 26.237 0.079             
J013426.32+303827.6-c119  0.169  1.598 1.607              25.187 0.063
J013426.32+303827.6-c120 -1.078  1.224 1.631 26.995 0.104             
J013426.32+303827.6-c121 -1.529  0.578 1.634              26.059 0.256
J013426.32+303827.6-c122  0.536  1.548 1.638 26.339 0.179             
J013426.32+303827.6-c123 -0.557 -1.548 1.646 24.774 0.073 24.795 0.084
J013426.32+303827.6-c124  0.304  1.619 1.647              25.026 0.182
J013426.32+303827.6-c125 -0.803 -1.440 1.649 22.253 0.026 22.653 0.052
J013426.32+303827.6-c126 -1.521  0.639 1.650 26.813 0.142             
J013426.32+303827.6-c127 -1.043 -1.302 1.668 25.619 0.048 25.553 0.087
J013426.32+303827.6-c128 -1.507 -0.755 1.685 26.546 0.141             
J013426.32+303827.6-c129 -1.683 -0.224 1.698 27.564 0.156             
J013426.32+303827.6-c130 -0.363 -1.661 1.700 27.000 0.097             
J013426.32+303827.6-c131  1.235 -1.173 1.703 26.705 0.153             
J013426.32+303827.6-c132  1.671  0.336 1.704 27.161 0.134             
J013426.32+303827.6-c133  1.710  0.098 1.713 25.309 0.041 24.625 0.068
J013426.32+303827.6-c134  1.659  0.438 1.716 26.106 0.080 25.416 0.070
J013426.32+303827.6-c135 -0.188  1.726 1.736 27.188 0.154             
J013426.32+303827.6-c136  0.294 -1.716 1.741 27.260 0.142             
J013426.32+303827.6-c137 -0.485  1.676 1.745 26.181 0.070 26.186 0.107
J013426.32+303827.6-c138 -0.057  1.748 1.749              25.868 0.159
J013426.32+303827.6-c139  0.854  1.527 1.750 27.565 0.148             
J013426.32+303827.6-c140  1.733 -0.359 1.770 27.676 0.142             
J013426.32+303827.6-c141 -0.053 -1.771 1.771 26.069 0.069 25.558 0.071
J013426.32+303827.6-c142 -1.087 -1.399 1.771 26.480 0.091 25.864 0.090
J013426.32+303827.6-c143  0.798 -1.586 1.776 25.575 0.054 24.958 0.048
J013426.32+303827.6-c144  1.028  1.449 1.777 27.352 0.117             
J013426.32+303827.6-c145  0.635  1.663 1.780 27.020 0.138             
J013426.32+303827.6-c146 -0.087  1.780 1.782 25.482 0.195             
J013426.32+303827.6-c147 -1.504  0.956 1.782 26.732 0.076 26.776 0.163
J013426.32+303827.6-c148  1.777 -0.160 1.784 25.523 0.062 25.039 0.044
J013426.32+303827.6-c149  1.694 -0.562 1.785 25.094 0.069 24.354 0.067
J013426.32+303827.6-c150 -0.792  1.600 1.785 24.197 0.065 23.923 0.123
J013426.32+303827.6-c151 -0.866 -1.562 1.786 25.492 0.119 24.456 0.080
J013426.32+303827.6-c152 -0.833  1.584 1.789              24.629 0.262
J013426.32+303827.6-c153 -0.127  1.795 1.800              26.192 0.216
J013426.32+303827.6-c154 -1.782  0.261 1.801 25.475 0.070 24.959 0.062
J013426.32+303827.6-c155  1.116 -1.424 1.809 27.086 0.147             
J013426.32+303827.6-c156  1.763  0.529 1.841 26.210 0.109 25.910 0.119
J013426.32+303827.6-c157  1.647  0.826 1.843 27.313 0.103             
J013426.32+303827.6-c158 -1.552 -1.019 1.857 25.285 0.070 24.761 0.060
J013426.32+303827.6-c159 -1.289 -1.337 1.857 25.285 0.064 25.229 0.087
J013426.32+303827.6-c160 -0.593  1.774 1.871 26.295 0.088 26.110 0.078
J013426.32+303827.6-c161 -1.765  0.630 1.874 26.862 0.102             
J013426.32+303827.6-c162 -1.376 -1.288 1.885 26.944 0.175             
J013426.32+303827.6-c163  0.130  1.884 1.888 26.793 0.129             
J013426.32+303827.6-c164  1.758  0.698 1.891 26.227 0.078 26.132 0.100
J013426.32+303827.6-c165  1.297 -1.378 1.893 25.131 0.047 24.582 0.057
J013426.32+303827.6-c166 -1.475 -1.188 1.894 23.693 0.049 23.059 0.043
J013426.32+303827.6-c167  0.727 -1.757 1.901 26.818 0.078             
J013426.32+303827.6-c168 -1.893 -0.198 1.903 27.511 0.159             
J013426.32+303827.6-c169 -1.320  1.379 1.908 27.216 0.176             
J013426.32+303827.6-c170  0.949 -1.667 1.918 27.128 0.087             
J013426.32+303827.6-c171  0.737  1.771 1.918 24.358 0.052 24.548 0.046
J013426.32+303827.6-c172 -0.918 -1.690 1.923 25.882 0.143 25.658 0.128
J013426.32+303827.6-c173  1.727 -0.847 1.924 25.047 0.062 24.174 0.069
J013426.32+303827.6-c174 -0.074 -1.923 1.924 24.767 0.067 24.857 0.063
J013426.32+303827.6-c175  0.515 -1.870 1.939 26.901 0.091             
J013426.32+303827.6-c176  1.598  1.099 1.939 25.497 0.068 25.524 0.079
J013426.32+303827.6-c177  1.923  0.308 1.947 27.538 0.145             
J013426.32+303827.6-c178  1.674 -1.005 1.952 23.169 0.033 22.411 0.053
J013426.32+303827.6-c179 -0.378 -1.917 1.954 25.189 0.044 24.544 0.057
J013426.32+303827.6-c180  1.862 -0.619 1.962 26.852 0.085             
J013426.32+303827.6-c181  0.451  1.911 1.963 26.223 0.064             
J013426.32+303827.6-c182 -0.009 -1.966 1.966 27.403 0.278             
J013426.32+303827.6-c183  1.609 -1.133 1.968 27.223 0.174             
J013426.32+303827.6-c184 -1.743 -0.925 1.973 27.145 0.096             
J013426.32+303827.6-c185 -1.313  1.479 1.977 25.007 0.052 25.427 0.110
J013426.32+303827.6-c186 -0.496  1.916 1.979 27.413 0.123             
J013426.32+303827.6-c187 -1.789  0.852 1.982 26.978 0.117             
J013426.32+303827.6-c188  1.998 -0.004 1.998              25.737 0.082
J013426.32+303827.6-c189  0.449  1.949 2.000              25.729 0.120
J013428.61+304820.7-c001  0.886  0.635 1.090              23.340 0.141
J013428.61+304820.7-c002  1.216  1.052 1.608 23.528 0.053 22.007 0.061
J013428.61+304820.7-c003  1.443 -0.890 1.695 23.170 0.109 21.224 0.069
J013428.70+303723.6-c001  0.047 -0.028 0.055 22.609 0.464             
J013428.70+303723.6-c002 -0.059 -0.087 0.105              23.550 0.204
J013428.70+303723.6-c003 -0.115  0.063 0.131              23.753 0.133
J013428.70+303723.6-c004 -0.074 -0.232 0.243 25.257 0.086 24.757 0.085
J013428.70+303723.6-c005  0.175  0.173 0.246              25.686 0.113
J013428.70+303723.6-c006  0.117  0.370 0.388 26.715 0.075             
J013428.70+303723.6-c007  0.339 -0.196 0.392 25.226 0.062 24.557 0.049
J013428.70+303723.6-c008 -0.279  0.355 0.452 25.609 0.112             
J013428.70+303723.6-c009 -0.310  0.358 0.474              25.074 0.076
J013428.70+303723.6-c010  0.474  0.036 0.476 27.066 0.176             
J013428.70+303723.6-c011  0.490 -0.092 0.498 24.586 0.046 24.823 0.061
J013428.70+303723.6-c012 -0.520  0.018 0.521 25.611 0.088             
J013428.70+303723.6-c013 -0.105  0.512 0.523 26.027 0.105 25.310 0.103
J013428.70+303723.6-c014  0.428  0.310 0.528              24.542 0.100
J013428.70+303723.6-c015  0.468  0.253 0.532              24.470 0.105
J013428.70+303723.6-c016  0.369  0.390 0.537 26.207 0.133 26.212 0.132
J013428.70+303723.6-c017 -0.550  0.026 0.550              24.763 0.065
J013428.70+303723.6-c018  0.466  0.294 0.551 24.142 0.068             
J013428.70+303723.6-c019  0.504  0.225 0.552 25.617 0.100             
J013428.70+303723.6-c020  0.333 -0.497 0.598 24.487 0.079 23.920 0.065
J013428.70+303723.6-c021 -0.590 -0.193 0.621 26.015 0.129 25.639 0.108
J013428.70+303723.6-c022  0.340  0.530 0.630 25.676 0.057 25.097 0.053
J013428.70+303723.6-c023 -0.561 -0.374 0.674 26.562 0.094 26.399 0.115
J013428.70+303723.6-c024  0.148 -0.707 0.722 25.895 0.073 25.855 0.083
J013428.70+303723.6-c025 -0.647  0.459 0.793 26.025 0.076             
J013428.70+303723.6-c026 -0.035  0.819 0.820 26.993 0.170             
J013428.70+303723.6-c027 -0.680  0.472 0.828              25.426 0.074
J013428.70+303723.6-c028  0.796  0.280 0.844 24.964 0.079 24.470 0.086
J013428.70+303723.6-c029 -0.201 -0.824 0.848 26.845 0.142             
J013428.70+303723.6-c030  0.339  0.781 0.851 26.305 0.076             
J013428.70+303723.6-c031  0.673 -0.522 0.852 25.459 0.090 24.683 0.068
J013428.70+303723.6-c032  0.853 -0.159 0.867 27.183 0.141             
J013428.70+303723.6-c033  0.627 -0.606 0.872 26.327 0.109             
J013428.70+303723.6-c034 -0.550  0.678 0.873 25.296 0.076 24.720 0.056
J013428.70+303723.6-c035  0.726  0.509 0.887 26.261 0.058 26.581 0.154
J013428.70+303723.6-c036 -0.687  0.592 0.907 26.897 0.143             
J013428.70+303723.6-c037 -0.352  0.839 0.909 25.173 0.051 25.309 0.068
J013428.70+303723.6-c038  0.903 -0.138 0.913              26.001 0.126
J013428.70+303723.6-c039  0.945 -0.143 0.955 26.404 0.104             
J013428.70+303723.6-c040 -0.160 -0.979 0.992 27.061 0.126 26.369 0.131
J013428.70+303723.6-c041  0.447 -0.926 1.028 26.724 0.077 26.105 0.087
J013428.70+303723.6-c042  1.012  0.217 1.035 24.101 0.077 23.388 0.047
J013428.70+303723.6-c043  0.201  1.093 1.112 26.112 0.080 26.098 0.088
J013428.70+303723.6-c044 -0.165 -1.137 1.149 25.625 0.086 25.651 0.093
J013428.70+303723.6-c045  0.754 -0.870 1.151 26.810 0.071 26.090 0.124
J013428.70+303723.6-c046 -0.794  0.864 1.173 26.812 0.068             
J013428.70+303723.6-c047 -0.399  1.126 1.194 25.821 0.084 25.746 0.109
J013428.70+303723.6-c048 -1.054 -0.618 1.222 23.293 0.065 22.707 0.037
J013428.70+303723.6-c049  0.683 -1.013 1.222 26.820 0.100             
J013428.70+303723.6-c050  0.526  1.136 1.252 25.616 0.064 25.505 0.110
J013428.70+303723.6-c051 -0.776  1.002 1.268 27.505 0.124             
J013428.70+303723.6-c052  0.787 -0.997 1.270 27.334 0.128             
J013428.70+303723.6-c053  0.013  1.285 1.285 26.996 0.090             
J013428.70+303723.6-c054  1.249  0.393 1.309 25.450 0.073 25.650 0.077
J013428.70+303723.6-c055  0.476  1.225 1.314 26.630 0.122             
J013428.70+303723.6-c056 -1.049 -0.805 1.322              24.949 0.114
J013428.70+303723.6-c057  1.187 -0.592 1.326 23.863 0.041 23.313 0.067
J013428.70+303723.6-c058 -0.981  0.894 1.327 26.716 0.073             
J013428.70+303723.6-c059 -1.022 -0.847 1.327 25.274 0.120             
J013428.70+303723.6-c060 -0.614 -1.179 1.329 24.487 0.045 24.628 0.056
J013428.70+303723.6-c061 -0.551  1.222 1.341 27.352 0.291             
J013428.70+303723.6-c062 -1.369 -0.204 1.384 26.018 0.058 25.316 0.064
J013428.70+303723.6-c063 -1.251 -0.610 1.391 25.795 0.098 25.263 0.154
J013428.70+303723.6-c064  1.385  0.151 1.393 25.990 0.083 25.383 0.081
J013428.70+303723.6-c065 -1.325  0.463 1.403 26.032 0.085 25.818 0.084
J013428.70+303723.6-c066 -0.170 -1.395 1.405 25.319 0.061 24.613 0.051
J013428.70+303723.6-c067 -1.307 -0.521 1.408 25.318 0.064 24.883 0.072
J013428.70+303723.6-c068  0.533 -1.324 1.427 27.016 0.165             
J013428.70+303723.6-c069 -0.653  1.276 1.434 23.031 0.038 22.352 0.044
J013428.70+303723.6-c070 -0.369  1.413 1.460 27.272 0.097             
J013428.70+303723.6-c071  1.433 -0.315 1.468 24.936 0.073 24.501 0.075
J013428.70+303723.6-c072  1.079 -1.017 1.483 26.237 0.050             
J013428.70+303723.6-c073  1.313 -0.714 1.495 26.289 0.111             
J013428.70+303723.6-c074 -0.825 -1.256 1.502 26.865 0.083             
J013428.70+303723.6-c075  1.098  1.053 1.522 25.108 0.085 24.451 0.086
J013428.70+303723.6-c076  0.302  1.496 1.526 25.448 0.043 24.935 0.061
J013428.70+303723.6-c077 -1.119 -1.064 1.544 26.694 0.088             
J013428.70+303723.6-c078  0.962  1.215 1.549 25.865 0.091 25.887 0.098
J013428.70+303723.6-c079  0.658  1.462 1.603 25.385 0.062 25.531 0.072
J013428.70+303723.6-c080  1.091 -1.231 1.645 26.139 0.102 26.209 0.123
J013428.70+303723.6-c081  1.334 -0.971 1.650 26.709 0.083             
J013428.70+303723.6-c082  0.077  1.657 1.658 24.576 0.055 23.960 0.038
J013428.70+303723.6-c083 -1.598 -0.449 1.660 26.634 0.085             
J013428.70+303723.6-c084 -0.667 -1.522 1.661 25.126 0.061 24.727 0.059
J013428.70+303723.6-c085  1.352  0.978 1.669 27.464 0.125             
J013428.70+303723.6-c086 -1.465  0.809 1.674 25.410 0.114             
J013428.70+303723.6-c087 -1.141 -1.255 1.696 25.632 0.052 25.839 0.106
J013428.70+303723.6-c088 -0.242 -1.685 1.703 26.921 0.096             
J013428.70+303723.6-c089  1.710  0.202 1.722 26.943 0.064             
J013428.70+303723.6-c090  1.564 -0.747 1.733 24.485 0.073 24.566 0.062
J013428.70+303723.6-c091  1.209  1.254 1.742 24.358 0.075 24.203 0.068
J013428.70+303723.6-c092  1.318 -1.151 1.750 27.089 0.137             
J013428.70+303723.6-c093 -1.483 -0.932 1.751 27.293 0.130             
J013428.70+303723.6-c094 -1.528  0.862 1.755 23.192 0.050 22.418 0.094
J013428.70+303723.6-c095  1.025  1.429 1.759 27.088 0.113             
J013428.70+303723.6-c096 -0.079  1.774 1.775 26.433 0.093 26.001 0.093
J013428.70+303723.6-c097  1.026 -1.455 1.781              23.789 0.079
J013428.70+303723.6-c098  1.755 -0.347 1.789 26.676 0.180             
J013428.70+303723.6-c099 -1.117  1.407 1.797 23.912 0.060 23.430 0.070
J013428.70+303723.6-c100  1.063 -1.456 1.803 24.462 0.061 25.419 0.285
J013428.70+303723.6-c101 -1.553  0.933 1.812 25.425 0.241             
J013428.70+303723.6-c102 -1.205  1.357 1.815              25.522 0.151
J013428.70+303723.6-c103 -0.274  1.805 1.826 27.040 0.124             
J013428.70+303723.6-c104  0.547 -1.759 1.842 25.304 0.052 24.983 0.083
J013428.70+303723.6-c105  1.475 -1.108 1.845 26.998 0.115             
J013428.70+303723.6-c106 -0.391 -1.808 1.850 24.673 0.199             
J013428.70+303723.6-c107  1.409  1.240 1.877 26.658 0.091             
J013428.70+303723.6-c108 -1.405 -1.248 1.879 25.413 0.054 24.734 0.042
J013428.70+303723.6-c109 -1.397  1.257 1.879 27.277 0.131             
J013428.70+303723.6-c110 -1.804  0.535 1.881 27.524 0.106             
J013428.70+303723.6-c111  1.090 -1.543 1.889 26.765 0.292             
J013428.70+303723.6-c112 -0.375 -1.864 1.901 25.144 0.266             
J013428.70+303723.6-c113  1.126  1.566 1.929 24.773 0.061 24.830 0.070
J013428.70+303723.6-c114 -0.413 -1.884 1.929              23.163 0.104
J013428.70+303723.6-c115 -0.063 -1.929 1.930 26.666 0.090 26.023 0.093
J013428.70+303723.6-c116  0.896 -1.709 1.930 26.254 0.101 25.927 0.117
J013428.70+303723.6-c117  0.376 -1.897 1.934 25.267 0.056 25.559 0.050
J013428.70+303723.6-c118 -1.285 -1.447 1.935 26.075 0.088 25.934 0.097
J013428.70+303723.6-c119 -1.930  0.156 1.937 25.599 0.068             
J013428.70+303723.6-c120 -0.905  1.729 1.952 24.605 0.051 24.139 0.031
J013428.70+303723.6-c121 -1.962  0.164 1.969              25.588 0.072
J013428.70+303723.6-c122  1.901 -0.518 1.970 25.367 0.036 24.808 0.038
J013428.70+303723.6-c123 -0.383 -1.934 1.972 24.684 0.079             
J013428.70+303723.6-c124  1.968 -0.132 1.973 25.949 0.065 26.016 0.122
J013428.70+303723.6-c125 -1.373  1.435 1.986 26.453 0.074             
J013428.70+303723.6-c126  1.416  1.404 1.994              24.409 0.067
J013428.70+303723.6-c127  1.153 -1.631 1.997 24.395 0.074 23.635 0.058
J013429.09+303735.1-c001  0.116  0.186 0.219 24.882 0.062             
J013429.09+303735.1-c002 -0.233 -0.218 0.319 24.291 0.053 23.510 0.050
J013429.09+303735.1-c003  0.198 -0.335 0.389 26.422 0.126             
J013429.09+303735.1-c004 -0.086  0.380 0.390 24.921 0.059 24.418 0.052
J013429.09+303735.1-c005  0.391 -0.275 0.478 26.828 0.164             
J013429.09+303735.1-c006 -0.072 -0.493 0.498 25.376 0.074 24.781 0.068
J013429.09+303735.1-c007 -0.395  0.382 0.550 25.101 0.070 24.450 0.044
J013429.09+303735.1-c008  0.544  0.124 0.558 25.332 0.084 25.285 0.059
J013429.09+303735.1-c009  0.403  0.398 0.566 26.911 0.064             
J013429.09+303735.1-c010  0.149  0.574 0.593 26.646 0.075             
J013429.09+303735.1-c011 -0.345 -0.488 0.597 26.372 0.111 25.792 0.119
J013429.09+303735.1-c012 -0.585  0.126 0.598 25.066 0.071 25.166 0.052
J013429.09+303735.1-c013 -0.334  0.505 0.606 26.625 0.080 26.066 0.105
J013429.09+303735.1-c014  0.197 -0.605 0.636 26.469 0.112             
J013429.09+303735.1-c015  0.378  0.538 0.658 27.459 0.132             
J013429.09+303735.1-c016  0.337 -0.580 0.671 26.392 0.138             
J013429.09+303735.1-c017  0.487 -0.480 0.684 23.213 0.054 22.488 0.040
J013429.09+303735.1-c018  0.693 -0.095 0.699 25.873 0.061 25.984 0.092
J013429.09+303735.1-c019 -0.224 -0.673 0.710 23.524 0.054 22.727 0.060
J013429.09+303735.1-c020  0.093  0.716 0.722 27.267 0.120             
J013429.09+303735.1-c021 -0.727  0.237 0.765 25.534 0.095 25.530 0.111
J013429.09+303735.1-c022  0.772  0.131 0.783 24.231 0.069 23.516 0.046
J013429.09+303735.1-c023 -0.029  0.785 0.786 26.871 0.120             
J013429.09+303735.1-c024 -0.571 -0.585 0.818 27.042 0.135             
J013429.09+303735.1-c025  0.757  0.358 0.837 25.935 0.070 26.066 0.105
J013429.09+303735.1-c026  0.471  0.724 0.863 24.053 0.062 24.119 0.060
J013429.09+303735.1-c027 -0.307  0.816 0.871 26.075 0.063 26.303 0.111
J013429.09+303735.1-c028  0.511 -0.774 0.927 26.486 0.118             
J013429.09+303735.1-c029  0.933 -0.036 0.933 25.358 0.051 25.443 0.072
J013429.09+303735.1-c030  0.630 -0.718 0.955 26.517 0.071             
J013429.09+303735.1-c031  0.409  0.870 0.962 24.363 0.067 23.787 0.053
J013429.09+303735.1-c032 -0.716  0.691 0.995 26.888 0.154             
J013429.09+303735.1-c033 -0.950  0.352 1.014 26.964 0.148             
J013429.09+303735.1-c034  0.296  0.979 1.023 25.815 0.071 25.075 0.074
J013429.09+303735.1-c035 -0.242 -0.996 1.025 27.112 0.098             
J013429.09+303735.1-c036  0.823  0.613 1.026 25.494 0.071 24.781 0.040
J013429.09+303735.1-c037 -0.573 -0.879 1.049 26.523 0.098 26.190 0.108
J013429.09+303735.1-c038 -0.751  0.754 1.064 26.643 0.115             
J013429.09+303735.1-c039 -0.377  1.015 1.083 26.449 0.115 26.562 0.142
J013429.09+303735.1-c040 -1.117 -0.092 1.121 27.259 0.121             
J013429.09+303735.1-c041  1.118  0.119 1.124 25.063 0.100 24.095 0.127
J013429.09+303735.1-c042 -1.126  0.041 1.127 27.002 0.096             
J013429.09+303735.1-c043  0.510 -1.007 1.129 23.512 0.047 23.703 0.061
J013429.09+303735.1-c044  0.503  1.017 1.134 26.584 0.072 26.263 0.104
J013429.09+303735.1-c045  1.131  0.210 1.151 24.734 0.082             
J013429.09+303735.1-c046 -0.988  0.612 1.162 25.763 0.043 25.786 0.068
J013429.09+303735.1-c047  1.110 -0.365 1.168 27.925 0.193             
J013429.09+303735.1-c048 -0.148  1.167 1.176 27.344 0.118             
J013429.09+303735.1-c049 -0.794 -0.899 1.200 26.744 0.080             
J013429.09+303735.1-c050 -0.015 -1.201 1.201 24.432 0.060 23.751 0.040
J013429.09+303735.1-c051  0.981  0.708 1.210 27.049 0.096             
J013429.09+303735.1-c052  0.619 -1.095 1.258 23.140 0.052 22.913 0.041
J013429.09+303735.1-c053 -0.926  0.881 1.278 26.778 0.062             
J013429.09+303735.1-c054 -0.152  1.341 1.349 26.585 0.076             
J013429.09+303735.1-c055  0.839  1.075 1.363 25.626 0.048 25.554 0.074
J013429.09+303735.1-c056  1.357  0.218 1.374 26.690 0.106             
J013429.09+303735.1-c057 -1.282  0.569 1.403 23.816 0.064 23.921 0.052
J013429.09+303735.1-c058 -0.575 -1.289 1.412 24.598 0.041 24.858 0.055
J013429.09+303735.1-c059 -1.413  0.173 1.424 27.146 0.153             
J013429.09+303735.1-c060 -1.234 -0.746 1.442 24.898 0.114 24.127 0.100
J013429.09+303735.1-c061 -0.380 -1.400 1.450 25.626 0.086 25.059 0.071
J013429.09+303735.1-c062  0.044  1.450 1.451 24.946 0.076 24.375 0.054
J013429.09+303735.1-c063  0.854  1.187 1.462 26.935 0.114             
J013429.09+303735.1-c064  0.094 -1.465 1.468 26.863 0.092             
J013429.09+303735.1-c065  0.250  1.448 1.470 26.094 0.145 25.750 0.131
J013429.09+303735.1-c066  0.426 -1.414 1.477 26.302 0.153             
J013429.09+303735.1-c067 -1.085  1.036 1.500 27.081 0.068 26.379 0.139
J013429.09+303735.1-c068 -1.352  0.664 1.507 25.015 0.109 24.321 0.076
J013429.09+303735.1-c069 -0.147 -1.511 1.519 26.354 0.099 25.805 0.112
J013429.09+303735.1-c070 -0.821  1.320 1.555 22.567 0.053 22.682 0.041
J013429.09+303735.1-c071 -1.372 -0.778 1.578 22.630 0.051 23.101 0.089
J013429.09+303735.1-c072  1.572  0.144 1.578 25.850 0.154 25.824 0.082
J013429.09+303735.1-c073  0.582 -1.479 1.590 24.616 0.098 24.816 0.079
J013429.09+303735.1-c074 -1.161 -1.148 1.633 26.884 0.104             
J013429.09+303735.1-c075  1.581  0.480 1.652 24.647 0.051 24.057 0.057
J013429.09+303735.1-c076 -1.616  0.349 1.653 24.146 0.129 24.725 0.064
J013429.09+303735.1-c077  1.638  0.384 1.682 25.185 0.166 25.249 0.126
J013429.09+303735.1-c078 -1.584 -0.600 1.694 25.533 0.067 25.550 0.090
J013429.09+303735.1-c079  0.262 -1.701 1.721 25.492 0.062 25.688 0.064
J013429.09+303735.1-c080  1.449 -0.962 1.739 27.136 0.144             
J013429.09+303735.1-c081 -1.064 -1.385 1.746 25.038 0.068 24.484 0.069
J013429.09+303735.1-c082  1.539 -0.868 1.767 25.421 0.090 24.646 0.049
J013429.09+303735.1-c083 -0.805 -1.586 1.779 24.502 0.054 23.744 0.063
J013429.09+303735.1-c084 -0.716  1.629 1.780 25.417 0.071 24.835 0.058
J013429.09+303735.1-c085 -1.765  0.235 1.781 25.180 0.083 24.723 0.034
J013429.09+303735.1-c086  0.775 -1.607 1.784 25.477 0.057 24.731 0.054
J013429.09+303735.1-c087 -1.422 -1.096 1.795 25.304 0.068 25.326 0.049
J013429.09+303735.1-c088  0.412  1.748 1.796 25.648 0.075 25.007 0.052
J013429.09+303735.1-c089  1.739 -0.494 1.808 24.468 0.076 24.690 0.061
J013429.09+303735.1-c090 -0.358 -1.781 1.816 24.563 0.097 23.805 0.106
J013429.09+303735.1-c091  0.596  1.723 1.823 26.642 0.088             
J013429.09+303735.1-c092  1.399  1.191 1.837 25.331 0.070 24.648 0.052
J013429.09+303735.1-c093  1.245  1.355 1.840 24.409 0.066 23.718 0.041
J013429.09+303735.1-c094  1.830 -0.196 1.841 25.912 0.103 25.952 0.112
J013429.09+303735.1-c095  1.306 -1.315 1.853 27.145 0.123             
J013429.09+303735.1-c096  1.718  0.732 1.867 25.779 0.050 25.982 0.085
J013429.09+303735.1-c097 -0.908 -1.632 1.867 26.108 0.124             
J013429.09+303735.1-c098 -1.318 -1.330 1.872 26.664 0.083 26.068 0.101
J013429.09+303735.1-c099 -1.547  1.101 1.899 24.533 0.091 23.780 0.066
J013429.09+303735.1-c100 -1.271  1.442 1.922 23.391 0.045 23.627 0.045
J013429.09+303735.1-c101  1.901  0.302 1.925 24.528 0.052 23.837 0.031
J013429.09+303735.1-c102 -1.788 -0.721 1.928 26.316 0.068 25.538 0.086
J013429.09+303735.1-c103  1.367 -1.377 1.940 27.141 0.127             
J013429.09+303735.1-c104  1.278 -1.462 1.942 26.996 0.066             
J013429.09+303735.1-c105  0.833  1.755 1.942 24.395 0.059 24.705 0.068
J013429.09+303735.1-c106  0.160 -1.947 1.954 26.964 0.086             
J013429.09+303735.1-c107  1.418  1.391 1.986 26.771 0.099             
J013429.88+304754.1-c001  0.315  0.207 0.377 22.095 0.066 22.147 0.069
J013429.88+304754.1-c002 -0.507  0.474 0.694 23.579 0.098             
J013429.88+304754.1-c003  0.975  0.271 1.012 23.245 0.102 21.616 0.056
J013429.88+304754.1-c004  0.950  0.564 1.105              23.846 0.201
J013429.88+304754.1-c005  1.247 -0.829 1.497 23.649 0.138 22.387 0.075
J013429.88+304754.1-c006 -1.193 -0.995 1.553 23.417 0.075 21.713 0.039
J013429.88+304754.1-c007  0.094  1.594 1.597 23.279 0.068 22.316 0.066
J013429.88+304754.1-c008 -0.971  1.696 1.954 23.481 0.105 23.235 0.118
J013431.00+303703.8-c001 -0.098  0.064 0.117 25.133 0.238             
J013431.00+303703.8-c002  0.178  0.161 0.240 26.707 0.104             
J013431.00+303703.8-c003  0.378  0.056 0.382 26.163 0.156             
J013431.00+303703.8-c004 -0.208 -0.420 0.468 25.178 0.075 24.598 0.065
J013431.00+303703.8-c005  0.268 -0.400 0.481 26.178 0.057 26.036 0.078
J013431.00+303703.8-c006 -0.475 -0.203 0.517 25.405 0.033 25.041 0.046
J013431.00+303703.8-c007 -0.395  0.422 0.578 27.412 0.152             
J013431.00+303703.8-c008 -0.552  0.176 0.579 25.186 0.070 24.755 0.062
J013431.00+303703.8-c009  0.213  0.578 0.616 25.252 0.072 24.758 0.048
J013431.00+303703.8-c010 -0.064 -0.615 0.619 27.438 0.143             
J013431.00+303703.8-c011  0.566 -0.350 0.665 26.965 0.088             
J013431.00+303703.8-c012 -0.676  0.099 0.683 25.073 0.049 25.134 0.081
J013431.00+303703.8-c013 -0.010  0.697 0.697 25.079 0.040 24.477 0.042
J013431.00+303703.8-c014  0.443 -0.606 0.750 26.234 0.104 26.318 0.122
J013431.00+303703.8-c015  0.437  0.615 0.754 26.916 0.086 26.246 0.088
J013431.00+303703.8-c016  0.143 -0.747 0.760 27.641 0.129             
J013431.00+303703.8-c017  0.695 -0.433 0.819 25.728 0.046 25.852 0.074
J013431.00+303703.8-c018 -0.420  0.718 0.832 26.570 0.062 26.445 0.123
J013431.00+303703.8-c019 -0.734 -0.430 0.851 26.058 0.079 26.002 0.100
J013431.00+303703.8-c020 -0.850  0.131 0.860 23.715 0.068 23.725 0.117
J013431.00+303703.8-c021 -0.078 -0.867 0.871 26.687 0.080             
J013431.00+303703.8-c022 -0.537  0.707 0.888 27.180 0.107             
J013431.00+303703.8-c023  0.766  0.459 0.893 26.941 0.076             
J013431.00+303703.8-c024 -0.198  0.883 0.905 26.540 0.073 26.446 0.118
J013431.00+303703.8-c025 -0.369 -0.829 0.907 24.767 0.033 24.937 0.044
J013431.00+303703.8-c026 -0.659 -0.636 0.916 26.731 0.088             
J013431.00+303703.8-c027 -0.909 -0.235 0.938 26.720 0.066             
J013431.00+303703.8-c028  0.230  0.917 0.946 28.523 0.541             
J013431.00+303703.8-c029  0.480  0.827 0.956 26.302 0.094 26.122 0.116
J013431.00+303703.8-c030  0.798 -0.552 0.970 26.872 0.286             
J013431.00+303703.8-c031  0.555  0.811 0.983 27.222 0.192             
J013431.00+303703.8-c032 -0.547 -0.832 0.995 27.161 0.114             
J013431.00+303703.8-c033  0.874  0.479 0.997 26.928 0.083             
J013431.00+303703.8-c034 -0.054 -0.999 1.001 26.883 0.080             
J013431.00+303703.8-c035  0.319 -0.960 1.011 26.957 0.093 26.417 0.107
J013431.00+303703.8-c036  0.137  1.016 1.025 23.849 0.041 23.110 0.047
J013431.00+303703.8-c037  0.758  0.709 1.038 26.937 0.118 26.099 0.162
J013431.00+303703.8-c038  0.865 -0.587 1.045 25.103 0.080 25.115 0.065
J013431.00+303703.8-c039 -1.047 -0.117 1.053 23.588 0.055 22.729 0.045
J013431.00+303703.8-c040  0.819 -0.767 1.122 26.475 0.071 25.943 0.092
J013431.00+303703.8-c041 -0.427  1.045 1.129 25.773 0.075 25.853 0.070
J013431.00+303703.8-c042 -1.002 -0.540 1.139 26.754 0.088             
J013431.00+303703.8-c043  0.867  0.741 1.141 24.685 0.034 24.480 0.073
J013431.00+303703.8-c044 -1.136  0.182 1.150 25.903 0.062 25.141 0.058
J013431.00+303703.8-c045 -0.754  0.889 1.165 26.662 0.116             
J013431.00+303703.8-c046 -0.599 -1.026 1.188 25.842 0.061 25.525 0.061
J013431.00+303703.8-c047 -1.167 -0.234 1.190 25.810 0.166 25.377 0.119
J013431.00+303703.8-c048  1.013  0.640 1.198 26.542 0.060 25.803 0.086
J013431.00+303703.8-c049  1.138 -0.381 1.200 27.070 0.108             
J013431.00+303703.8-c050 -0.909  0.801 1.211 26.427 0.116             
J013431.00+303703.8-c051 -1.136 -0.429 1.214 24.731 0.061 24.914 0.047
J013431.00+303703.8-c052 -0.107  1.232 1.237 26.867 0.079 26.006 0.119
J013431.00+303703.8-c053  0.240  1.222 1.246 25.234 0.049 24.473 0.077
J013431.00+303703.8-c054  1.013 -0.727 1.246 26.781 0.083             
J013431.00+303703.8-c055  1.246  0.117 1.252 27.270 0.135             
J013431.00+303703.8-c056 -1.034  0.717 1.259 26.121 0.056 25.485 0.060
J013431.00+303703.8-c057 -1.171 -0.584 1.309 25.426 0.075 24.757 0.084
J013431.00+303703.8-c058  1.282 -0.279 1.312 26.803 0.105             
J013431.00+303703.8-c059 -1.305 -0.189 1.318 26.665 0.156             
J013431.00+303703.8-c060  1.210 -0.551 1.330 23.996 0.037 24.064 0.034
J013431.00+303703.8-c061 -0.921 -0.990 1.352 25.428 0.071 24.987 0.057
J013431.00+303703.8-c062 -1.237 -0.566 1.360 26.549 0.167 25.620 0.203
J013431.00+303703.8-c063  0.139  1.365 1.372 22.759 0.034 21.781 0.055
J013431.00+303703.8-c064 -0.635  1.278 1.427 25.491 0.054 25.584 0.092
J013431.00+303703.8-c065  0.029  1.438 1.439 26.423 0.226             
J013431.00+303703.8-c066 -0.738  1.244 1.446 27.329 0.168             
J013431.00+303703.8-c067  1.251 -0.732 1.450 24.930 0.034 24.372 0.049
J013431.00+303703.8-c068 -1.436  0.274 1.462 26.920 0.111             
J013431.00+303703.8-c069 -0.052 -1.475 1.476 26.490 0.071 25.992 0.095
J013431.00+303703.8-c070 -1.514 -0.038 1.515 27.203 0.114             
J013431.00+303703.8-c071  0.252 -1.497 1.518 27.728 0.121             
J013431.00+303703.8-c072 -1.470 -0.401 1.524 26.899 0.113 26.277 0.112
J013431.00+303703.8-c073  0.979  1.175 1.529 26.130 0.102 25.898 0.090
J013431.00+303703.8-c074 -0.884 -1.264 1.542 25.835 0.076 25.416 0.067
J013431.00+303703.8-c075 -0.527 -1.458 1.551 26.642 0.099 26.126 0.110
J013431.00+303703.8-c076  1.553  0.208 1.567 26.669 0.141             
J013431.00+303703.8-c077 -0.965  1.247 1.576 25.403 0.092 24.874 0.163
J013431.00+303703.8-c078  1.370 -0.820 1.596 25.407 0.052 24.698 0.061
J013431.00+303703.8-c079 -0.627  1.493 1.619 26.781 0.080 26.346 0.099
J013431.00+303703.8-c080 -1.010  1.300 1.646 25.754 0.103 24.786 0.147
J013431.00+303703.8-c081  1.596 -0.451 1.659 25.700 0.056 25.879 0.099
J013431.00+303703.8-c082  1.668 -0.009 1.668 25.792 0.064 25.174 0.049
J013431.00+303703.8-c083 -1.477 -0.793 1.676 25.365 0.069 24.765 0.036
J013431.00+303703.8-c084 -1.683 -0.239 1.699 26.335 0.179 25.996 0.116
J013431.00+303703.8-c085 -1.612  0.546 1.702 25.390 0.040 24.796 0.072
J013431.00+303703.8-c086  1.691 -0.246 1.709 27.147 0.090             
J013431.00+303703.8-c087 -1.317 -1.103 1.718 27.058 0.105             
J013431.00+303703.8-c088 -0.290  1.706 1.731 27.577 0.135             
J013431.00+303703.8-c089 -1.327  1.124 1.739 26.015 0.073 25.722 0.098
J013431.00+303703.8-c090 -1.128 -1.343 1.754 24.633 0.054 24.805 0.038
J013431.00+303703.8-c091 -1.730 -0.298 1.756 27.000 0.091             
J013431.00+303703.8-c092  0.899  1.511 1.758 26.717 0.106             
J013431.00+303703.8-c093  1.584 -0.774 1.763 27.000 0.086 26.469 0.119
J013431.00+303703.8-c094  1.152  1.339 1.766 25.845 0.042 25.753 0.067
J013431.00+303703.8-c095  0.558 -1.687 1.777 27.227 0.091             
J013431.00+303703.8-c096 -0.074 -1.783 1.784 26.313 0.093 25.946 0.085
J013431.00+303703.8-c097  1.272  1.254 1.786 26.293 0.065 26.312 0.102
J013431.00+303703.8-c098  1.485 -1.018 1.800 26.811 0.087             
J013431.00+303703.8-c099 -1.484 -1.048 1.817 26.032 0.068 25.948 0.112
J013431.00+303703.8-c100 -1.495  1.037 1.819 24.908 0.042 24.611 0.053
J013431.00+303703.8-c101 -0.834 -1.630 1.831 26.763 0.076 26.336 0.113
J013431.00+303703.8-c102  0.803 -1.684 1.866 25.509 0.065 24.939 0.064
J013431.00+303703.8-c103 -0.573  1.793 1.883 26.977 0.093             
J013431.00+303703.8-c104  0.317  1.865 1.891 25.997 0.074 25.918 0.096
J013431.00+303703.8-c105 -1.697 -0.878 1.910 26.574 0.095             
J013431.00+303703.8-c106  1.912 -0.229 1.925 26.524 0.073 25.962 0.086
J013431.00+303703.8-c107  1.841 -0.590 1.933 26.911 0.093             
J013431.00+303703.8-c108  1.508 -1.224 1.942 27.100 0.103             
J013431.00+303703.8-c109 -1.847  0.604 1.943 26.355 0.070 26.355 0.092
J013431.00+303703.8-c110  1.906  0.375 1.943 26.294 0.093 26.049 0.118
J013431.00+303703.8-c111  1.198 -1.574 1.978 26.277 0.079 25.982 0.088
J013431.00+303703.8-c112  1.980  0.041 1.980 26.361 0.114             
J013431.00+303703.8-c113 -0.188  1.980 1.989 23.214 0.057 23.380 0.141
J013431.00+303703.8-c114 -1.905 -0.580 1.991 27.547 0.135             
J013433.62+303855.8-c001  0.394  0.238 0.460 25.161 0.150             
J013433.62+303855.8-c002  0.404  0.256 0.479              24.321 0.131
J013433.62+303855.8-c003 -0.025 -0.565 0.566 24.013 0.062             
J013433.62+303855.8-c004 -0.008 -0.569 0.569              23.192 0.112
J013433.62+303855.8-c005 -0.521 -0.478 0.707 24.136 0.062             
J013433.62+303855.8-c006 -0.519 -0.484 0.709              24.315 0.093
J013433.62+303855.8-c007 -0.203  0.689 0.719              24.384 0.103
J013433.62+303855.8-c008 -0.205  0.699 0.729 25.214 0.110             
J013433.62+303855.8-c009 -0.864 -0.078 0.867 25.024 0.111             
J013433.62+303855.8-c010 -0.094  1.013 1.018              24.083 0.150
J013433.62+303855.8-c011 -0.312  1.020 1.066 24.978 0.086             
J013433.62+303855.8-c012 -0.104  1.068 1.073 24.389 0.084             
J013433.62+303855.8-c013  0.776 -0.771 1.095 23.774 0.064             
J013433.62+303855.8-c014  0.775 -0.778 1.098              22.505 0.080
J013433.62+303855.8-c015  1.146  0.399 1.213              22.769 0.091
J013433.62+303855.8-c016  1.150  0.404 1.219 23.861 0.046             
J013433.62+303855.8-c017  0.186 -1.520 1.532              22.911 0.081
J013433.62+303855.8-c018 -0.703 -1.387 1.555 25.206 0.136             
J013433.62+303855.8-c019  1.274  0.906 1.563              23.733 0.126
J013433.62+303855.8-c020  1.281  0.901 1.567 24.775 0.071             
J013433.62+303855.8-c021 -1.386  0.794 1.597              24.146 0.125
J013433.62+303855.8-c022 -1.071  1.192 1.602              24.299 0.088
J013433.62+303855.8-c023 -1.076  1.191 1.605 25.215 0.136             
J013433.62+303855.8-c024  1.209  1.086 1.625 24.692 0.060             
J013433.62+303855.8-c025  0.517  1.579 1.662              22.875 0.064
J013433.62+303855.8-c026  0.528  1.578 1.664 23.694 0.054             
J013433.62+303855.8-c027  1.206 -1.160 1.674 25.357 0.138             
J013433.62+303855.8-c028  1.207 -1.168 1.680              24.196 0.092
J013433.62+303855.8-c029 -1.479 -0.827 1.694 25.516 0.176             
J013433.62+303855.8-c030 -0.265  1.693 1.714              24.225 0.093
J013433.62+303855.8-c031 -0.261  1.701 1.721 25.173 0.130             
J013433.62+303855.8-c032  0.091 -1.802 1.804              23.275 0.098
J013433.62+303855.8-c033  0.299  1.791 1.815 23.867 0.060             
J013433.62+303855.8-c034  0.307  1.791 1.817              24.018 0.075
J013433.62+303855.8-c035 -1.855  0.192 1.865 24.946 0.090             
J013433.62+303855.8-c036 -1.863  0.187 1.873              24.333 0.078
J013433.62+303855.8-c037 -1.847  0.530 1.922              24.795 0.135
J013433.62+303855.8-c038  0.932  1.718 1.955              24.302 0.146
J013433.62+303855.8-c039 -1.765  0.901 1.981              24.189 0.107
J013433.62+303855.8-c040  0.968  1.730 1.982 25.161 0.122             
J013433.62+303855.8-c041 -1.768  0.899 1.983 25.130 0.101             
J013437.42+304747.7-c001 -0.745  0.289 0.799 24.429 0.197             
J013437.42+304747.7-c002 -0.852  0.880 1.225 21.891 0.075 21.218 0.035
J013437.42+304747.7-c003 -0.686 -1.621 1.760              23.175 0.110

